Wave propagation in one-dimensional quasiperiodic media

This work is devoted to the resolution of the Helmholtz equation $-(\mu u')' - \rho \omega^2 u = f$ in a one-dimensional unbounded medium. We assume the coefficients of this equation to be local perturbations of quasiperiodic functions, namely the traces along a particular line of higher-dimensional periodic functions. Using the definition of quasiperiodicity, the problem is lifted onto a higher-dimensional problem with periodic coefficients. The periodicity of the augmented problem allows us to extend the ideas of the DtN-based method developed for the elliptic case. However, the associated mathematical and numerical analysis of the method are more delicate because the augmented PDE is degenerate, in the sense that the principal part of its operator is no longer elliptic. We also study the numerical resolution of this PDE, which relies on the resolution of Dirichlet cell problems as well as a constrained Riccati equation.

==> figures/eigsP.txt <==
real_eig_multi32 imag_eig_multi32 real_eig_multi64 imag_eig_multi64 real_eig_multi129 imag_eig_multi129 real_eig_multi258 imag_eig_multi258 real_eig_quasi32 imag_eig_quasi32 real_eig_quasi64 imag_eig_quasi64 real_eig_quasi129 imag_eig_quasi129 real_eig_quasi258 imag_eig_quasi258
    6.49522e-01    -3.08407e-01    -7.17901e-01    -4.53119e-02    -3.70255e-01    -6.16303e-01    -6.98189e-01    -1.57679e-01     6.14018e-01     3.58457e-01     1.27342e-01    -7.06606e-01    -3.60865e-01    -6.20525e-01    -6.21935e-01    -3.58731e-01
    6.49667e-01     3.15481e-01    -6.29360e-01    -3.34490e-01     1.24991e-01    -7.06947e-01    -6.93656e-01     1.74131e-01     4.72394e-02     6.88515e-01    -6.21553e-02    -7.05792e-01    -5.06428e-01    -5.04575e-01    -6.41132e-01    -3.07489e-01
    4.22431e-01     5.76308e-01    -4.01879e-01    -5.97267e-01     2.58206e-01    -6.69560e-01    -7.16874e-01    -5.25768e-02     2.16400e-01     6.38914e-01     1.23675e-02    -6.94060e-01     1.31652e-01    -7.05055e-01    -6.16351e-01    -3.35118e-01
    5.12761e-01     4.46281e-01     6.19839e-01     3.65848e-01     3.08350e-01    -6.33556e-01    -7.04035e-01     3.38670e-02    -4.21982e-01     5.64032e-01    -6.55320e-03    -6.69478e-01     3.08568e-01    -6.46029e-01    -6.53500e-01    -2.84626e-01
   -4.10466e-01     5.88387e-01     6.56310e-01    -2.93031e-01    -5.37349e-01    -4.70829e-01    -5.15768e-01    -4.98936e-01    -7.13263e-01    -3.02293e-02    -1.86630e-01    -6.84996e-01    -1.84544e-01    -6.81289e-01    -6.78639e-01    -2.35962e-01
   -3.62658e-03    -7.19723e-01     6.33315e-01    -2.48670e-01     6.58016e-01    -2.89225e-01    -2.29506e-01    -6.73357e-01    -5.11693e-01     3.99148e-01    -3.64849e-01    -6.18882e-01    -5.22703e-02    -7.01709e-01    -6.92363e-01    -1.85460e-01
   -7.20316e-01    -2.27618e-02     9.87574e-02    -7.09075e-01     6.52002e-01    -2.94783e-01    -3.62668e-01    -6.20618e-01    -3.70932e-01    -5.97249e-01    -2.50610e-01    -6.45377e-01     6.57634e-01    -2.89121e-01    -7.07197e-01    -1.05295e-01
   -4.60712e-01    -5.05688e-01     6.93273e-02    -6.98892e-01     6.11616e-01     3.77973e-01    -3.64059e-01    -6.14165e-01    -4.72114e-01    -4.49868e-01    -2.23846e-01    -6.31681e-01     5.54096e-01    -4.42449e-01    -6.96310e-01    -1.29227e-01
   -5.05153e-01    -4.11467e-01     1.69296e-01    -6.22420e-01     7.01155e-01     1.18165e-01     8.87626e-02    -7.05593e-01    -5.80518e-01     1.17032e-01    -5.10966e-01    -5.01939e-01     4.55155e-01    -5.31320e-01    -6.86143e-01    -1.61680e-01
    8.61368e-02     4.87549e-01    -4.38059e-01     5.68899e-01     6.84285e-01     2.37281e-02     1.31130e-01    -7.06501e-01    -5.57363e-01    -1.82871e-01    -4.19619e-01    -5.37724e-01     4.08921e-01    -5.49052e-01    -6.54292e-01    -2.46564e-01
    3.09503e-01    -2.48787e-01     2.92430e-01     6.49068e-01     6.43203e-01     8.11554e-02     6.91246e-01     1.88828e-01     1.08557e-01    -6.83440e-01    -4.23287e-01    -5.27529e-01    -1.23997e-04    -6.78485e-01    -6.54782e-01    -2.24274e-01
    2.57348e-01    -2.91327e-01    -2.16740e-01     6.68971e-01     5.48632e-02     7.16529e-01     6.99909e-01    -1.55806e-01     2.73769e-01    -6.13857e-01    -5.73948e-01    -3.99130e-01    -2.18709e-01    -6.38294e-01    -6.15423e-01    -2.92807e-01
   -3.53748e-01     1.75479e-01     1.41218e-01     7.04034e-01     2.31359e-01     6.78180e-01     6.58420e-01    -2.88295e-01     6.42945e-01    -3.05242e-01    -6.15814e-01    -3.41833e-01    -6.71628e-01    -2.32733e-01    -6.22393e-01    -2.74464e-01
   -1.65340e-01    -6.47091e-02     7.62593e-02     6.21429e-01     2.41411e-01     6.37402e-01     2.97797e-01    -6.53855e-01     6.00359e-01     1.72643e-01    -5.63046e-01    -3.60196e-01    -6.02984e-01    -3.49568e-01    -6.64025e-01    -1.75246e-01
   -1.48375e-01     4.05375e-02    -7.65839e-02     5.49650e-01    -4.45347e-01     5.63893e-01     3.51222e-01    -5.86435e-01     6.11229e-01    -1.06748e-01     3.05417e-01    -6.48723e-01    -5.68830e-01    -3.86837e-01    -6.49131e-01    -1.95277e-01
    4.27605e-04    -7.52830e-04     3.59467e-01    -2.16439e-01    -5.04253e-01     5.08534e-01     5.10716e-01    -4.98540e-01     4.33015e-01    -3.46420e-01     2.08343e-01    -6.47735e-01     7.04530e-01    -1.08440e-01    -7.16845e-01    -5.26942e-02
   -2.02078e-04     8.89707e-04     3.64923e-02    -2.89420e-01    -6.42314e-01     2.97782e-01     4.82651e-01    -4.91102e-01     3.78584e-01     3.95115e-01     2.16496e-01    -6.42305e-01    -7.16646e-01    -5.15780e-02    -6.73969e-01    -1.15982e-01
   -3.68888e-06    -1.22686e-05    -1.56790e-01     2.21522e-01    -7.04419e-01     9.77807e-02    -4.39798e-01    -3.58139e-01    -1.36493e-01    -4.83262e-01     3.99539e-01    -5.71461e-01     5.52139e-01    -3.75575e-01    -6.72014e-01    -9.54319e-02
   -8.33076e-06     9.40424e-06    -1.61511e-01    -1.77821e-01    -7.17070e-01    -5.11748e-02    -5.60216e-01     4.48968e-01    -1.89382e-02    -4.61570e-01     4.60439e-01    -5.35138e-01     2.43513e-01    -5.96462e-01    -6.92710e-01    -6.44531e-02
    2.31178e-07     8.40532e-08    -2.12133e-01    -6.69776e-02    -6.52514e-01    -1.01372e-01     6.09656e-01     3.80823e-01    -2.10594e-01     4.66014e-01     4.05464e-01    -5.31739e-01     1.67752e-01    -6.12682e-01    -7.15057e-01     9.70105e-05
    2.37539e-07    -9.98010e-09    -8.20206e-02     1.25262e-01    -5.46138e-01    -1.67689e-01     5.71876e-01     4.28250e-01    -9.46313e-02     4.41244e-01     5.52046e-01    -4.49890e-01    -4.21774e-01    -4.93574e-01    -6.94316e-01    -4.18261e-02
   -4.33998e-09    -2.33092e-09     4.46317e-03    -1.06596e-03    -4.92234e-01     1.51322e-01     5.75280e-01     4.15250e-01     1.92993e-01     3.56258e-01     5.80232e-01    -3.71923e-01    -3.45695e-01    -5.26341e-01    -7.07686e-01     2.41134e-02
   -4.78392e-09     1.26874e-09     1.51146e-03     4.49507e-03     3.53014e-01    -3.65819e-01    -4.47129e-01     5.62694e-01     2.52203e-01    -3.03107e-01     5.58231e-01    -3.73399e-01    -6.98773e-01     1.32999e-01    -7.12034e-01     8.18690e-02
   -1.16808e-11     2.88983e-11    -1.36865e-04     6.47331e-05    -2.53150e-01    -9.35944e-02    -3.77335e-01     4.99547e-01    -2.72988e-01    -2.01455e-01     6.56292e-01    -2.93279e-01    -6.39353e-01    -1.77507e-01    -6.78612e-01    -1.16346e-02
   -6.22438e-12    -3.10891e-11    -7.03422e-05    -1.33653e-04     2.36795e-01    -1.95036e-01    -2.52048e-01     6.52744e-01    -3.04485e-01     1.29499e-01     7.05941e-01    -1.12010e-01    -5.73563e-01     4.26130e-01    -6.83908e-01     9.49762e-03
    5.94182e-16     1.78698e-16     6.70812e-06    -3.52321e-06     7.48377e-02     3.14953e-01    -1.75597e-01     6.90524e-01     2.62596e-01     1.37737e-02     6.59409e-01    -1.85420e-01    -6.47421e-01     2.55553e-01    -7.02731e-01     5.71334e-02
    3.11730e-13     2.76410e-14     4.39833e-06     6.18587e-06     1.30539e-01     2.60160e-01     2.17043e-01     6.84654e-01     2.55812e-01     6.07850e-02     6.52132e-01    -1.70883e-01    -6.21827e-01     2.96845e-01    -7.05875e-01     1.34146e-01
    7.05428e-14     8.15580e-15    -2.94800e-07    -3.14423e-07     1.10478e-01     2.69250e-02     1.28239e-01     7.01754e-01    -1.70918e-01    -7.99842e-02    -6.74922e-01    -2.30970e-01    -4.46170e-01     5.62498e-01    -6.83053e-01     7.01729e-02
    4.49408e-15    -2.88197e-15    -3.87220e-07     1.87095e-07     8.31354e-02     6.83879e-03     3.46230e-02     7.17903e-01    -1.79582e-01     2.53623e-02    -6.71135e-01    -1.48593e-01    -6.57891e-01     7.29251e-02    -6.71836e-01     9.03819e-02
   -5.83045e-16     1.09534e-15     2.00241e-08     1.33983e-08    -3.52653e-02    -2.19995e-02     3.76452e-02     6.31566e-01     7.65824e-02     5.16518e-02    -6.53494e-01    -1.59198e-01     6.92622e-01     2.76917e-02    -6.81555e-01     1.21222e-01
   -1.42962e-15    -9.54624e-16     2.29254e-08    -6.89687e-09    -2.91047e-02    -1.83108e-02     3.49129e-01    -4.77266e-01     1.01238e-01    -3.03659e-02    -7.17370e-01    -4.72939e-02     6.87899e-01     7.63974e-02    -6.83947e-01     1.44674e-01
    6.23933e-17    -9.34768e-16    -1.20798e-09    -4.10203e-10     1.32865e-03     1.65678e-03     4.72106e-01    -2.08568e-01    -5.10463e-02    -2.77559e-03    -6.99932e-01     1.39554e-01     6.81879e-01     2.09225e-01    -6.88445e-01     1.85018e-01
            NaN             NaN    -1.26913e-09     9.92636e-11     2.07628e-03     3.16429e-04    -2.33923e-01     4.45125e-01             NaN             NaN    -6.84680e-01     5.33634e-02     6.42453e-01    -1.39599e-01    -6.79524e-01     2.09091e-01
            NaN             NaN     6.12580e-11    -1.23417e-12    -1.64333e-04     4.28663e-05     1.06803e-01    -3.41980e-01             NaN             NaN    -6.69987e-01     6.34809e-02     6.09383e-01     3.80301e-01    -6.57715e-01     1.73274e-01
            NaN             NaN     5.97117e-11     1.40766e-11    -9.39443e-05    -1.40813e-04    -1.98871e-02     3.39554e-01             NaN             NaN     7.01944e-01     1.26710e-02    -2.82452e-01     6.47602e-01    -6.67730e-01     2.63789e-01
            NaN             NaN    -2.07577e-12    -1.86189e-12     7.86682e-06     1.62390e-05    -7.81101e-03     3.30514e-01             NaN             NaN     6.96597e-01     8.24953e-02     2.90949e-02     7.16444e-01    -6.53769e-01     1.92816e-01
            NaN             NaN    -2.38429e-12     1.46207e-12     1.52862e-05    -9.61661e-06    -1.80341e-01    -1.26762e-01             NaN             NaN     6.66458e-01     4.87344e-02    -1.54684e-01     6.85656e-01    -6.59917e-01     2.38483e-01
            NaN             NaN     4.69455e-14    -1.04038e-13    -1.47310e-06     1.55617e-06     1.48084e-01     9.22511e-02             NaN             NaN    -6.55774e-01     2.55427e-01     2.12571e-01     6.83944e-01    -6.46524e-01     3.11579e-01
            NaN             NaN    -2.88798e-16     2.29482e-16    -6.37948e-07    -2.04739e-06    -1.15086e-01    -7.88301e-02             NaN             NaN    -6.23492e-01     3.17553e-01    -3.14852e-01     5.95136e-01    -6.42036e-01     2.52096e-01
            NaN             NaN     3.15606e-14     1.10521e-13     4.39258e-08     2.60247e-07    -1.07526e-02    -7.52276e-02             NaN             NaN    -6.09380e-01     2.74456e-01    -1.04934e-01     6.71677e-01    -6.21802e-01     2.69387e-01
            NaN             NaN     9.06208e-16    -1.10641e-16     1.38372e-07    -2.24308e-07    -1.39300e-02    -6.37213e-02             NaN             NaN    -5.72508e-01     4.29988e-01     4.83392e-01     5.17955e-01    -6.24484e-01     3.21850e-01
            NaN             NaN    -1.97489e-16     1.99573e-17    -1.21367e-08     2.99505e-08     5.86051e-02    -1.22623e-02             NaN             NaN     6.85235e-01     2.04442e-01     3.72035e-01     5.93513e-01    -6.21562e-01     2.97194e-01
            NaN             NaN     4.16428e-18    -1.00896e-15    -1.68607e-09    -3.23382e-08     3.31420e-02     1.67615e-02             NaN             NaN     6.21260e-01     2.62853e-01     3.19741e-01     6.03937e-01    -6.14384e-01     3.56401e-01
            NaN             NaN     9.91322e-17    -2.35287e-16    -1.52065e-10     3.84943e-09    -1.02439e-02     6.50665e-04             NaN             NaN     6.26297e-01     2.75897e-01    -4.98499e-01     4.18717e-01    -6.03713e-01     3.80217e-01
            NaN             NaN     2.64969e-16     5.62508e-16     9.62615e-10    -3.72174e-09    -4.04879e-03    -9.88974e-03             NaN             NaN     6.12055e-01     3.76889e-01    -6.04049e-01    -9.65843e-02    -5.87949e-01     3.45898e-01
            NaN             NaN     3.58158e-16     2.74225e-16    -6.83960e-11     4.35310e-10     1.31189e-04     1.17147e-03             NaN             NaN    -4.94000e-01     4.61293e-01    -6.13664e-01    -1.31637e-02    -5.77424e-01     4.27797e-01
            NaN             NaN     6.39285e-17    -3.58335e-17     4.57337e-11    -4.39259e-10     1.10640e-03    -4.86128e-04             NaN             NaN    -4.91690e-01     4.73554e-01    -4.29968e-01     4.57354e-01    -5.75715e-01     3.61396e-01
            NaN             NaN     2.73028e-16     3.81747e-16    -6.45185e-12     4.78176e-11    -1.21544e-04     1.50391e-04             NaN             NaN    -4.43063e-01     5.65664e-01     4.87108e-01     4.59002e-01    -5.70859e-01     4.02011e-01
            NaN             NaN    -1.78293e-16    -1.17022e-16     4.73302e-12    -4.78954e-11     2.07692e-05    -1.91001e-04             NaN             NaN     5.23423e-01     4.49347e-01     1.40173e-01     6.26921e-01    -5.53931e-01     4.16590e-01
            NaN             NaN    -7.79057e-17    -7.53257e-17    -4.03999e-13     5.00823e-12    -1.38351e-05     3.40942e-05             NaN             NaN     4.98207e-01     4.49888e-01     6.15966e-02     6.34170e-01    -5.42938e-01     4.67281e-01
            NaN             NaN    -2.15446e-16    -2.23203e-16     6.51084e-13    -4.99544e-12     9.11109e-06    -3.57238e-05             NaN             NaN     4.87074e-01     5.18976e-01     6.09788e-01     2.41159e-01    -5.20236e-01     4.77072e-01
            NaN             NaN     1.32086e-16    -2.79433e-17    -8.02639e-16    -4.65696e-17     1.12589e-06     7.63054e-06             NaN             NaN    -3.37087e-01     6.03981e-01     5.86670e-01    -2.00218e-01    -5.25522e-01     4.28453e-01
            NaN             NaN     3.05714e-16     3.57284e-16    -4.93952e-14     4.88477e-13     4.87110e-06    -5.97550e-06             NaN             NaN    -3.13076e-01     5.92849e-01     5.41752e-01    -2.70063e-01    -5.16971e-01     4.50817e-01
            NaN             NaN     4.12793e-18    -7.52253e-17     4.46156e-14    -4.88958e-13    -1.39595e-06     9.22049e-07             NaN             NaN    -2.76479e-01     6.54408e-01     5.44152e-01     3.01160e-01    -4.98047e-01     5.02255e-01
            NaN             NaN     1.73481e-16    -3.24938e-16     2.32288e-15    -4.83703e-16    -8.31352e-07    -1.45123e-06             NaN             NaN     3.84663e-01     5.92588e-01    -2.51638e-01    -5.38464e-01    -4.85642e-01     5.25496e-01
            NaN             NaN     2.10589e-16    -1.15018e-17    -6.22563e-15     5.34639e-16     2.83924e-07     2.36277e-07             NaN             NaN     3.17311e-01     6.20186e-01     8.25544e-02    -5.81518e-01    -4.74417e-01     4.93603e-01
            NaN             NaN     4.11452e-16    -6.63192e-17    -8.35525e-16     8.95560e-16     3.55105e-07    -1.02277e-07             NaN             NaN     3.23967e-01     5.85130e-01     2.95035e-01    -4.94268e-01    -4.47438e-01     5.62506e-01
            NaN             NaN     4.05919e-16     2.41935e-16    -1.86538e-17     1.41153e-16    -8.16070e-08    -1.51169e-09             NaN             NaN     2.17389e-01     6.83493e-01     4.81642e-01     3.63160e-01    -4.55358e-01     5.02930e-01
            NaN             NaN    -2.51848e-16     4.78902e-18     1.37148e-16     6.78604e-17    -7.65108e-08    -2.81805e-08             NaN             NaN    -1.55937e-01     6.90646e-01    -3.48829e-01     4.83890e-01    -4.41831e-01     5.36099e-01
            NaN             NaN     4.35372e-17    -7.92251e-17     2.04876e-16    -4.77308e-18     1.70703e-08     5.15632e-09             NaN             NaN    -1.03585e-01     6.61242e-01    -2.95163e-02     5.84422e-01    -4.25150e-01     5.51783e-01
            NaN             NaN     1.27974e-16     1.63549e-16    -1.59069e-16     6.49643e-17     1.77759e-08     7.70755e-10             NaN             NaN    -8.32621e-02     6.89807e-01     1.94003e-01     5.44289e-01    -4.02335e-01     5.90429e-01
            NaN             NaN    -7.35087e-17     9.41147e-18     9.34867e-17     6.17556e-16    -3.19398e-09    -2.11208e-09             NaN             NaN     3.33008e-02     7.17059e-01     5.54588e-01    -3.17229e-02    -3.78673e-01     5.99347e-01
            NaN             NaN     5.35677e-17    -1.74162e-16     3.80772e-16    -3.04553e-16    -3.67944e-09     1.04547e-09             NaN             NaN     1.22955e-01     6.67071e-01     5.38679e-01     1.44520e-01    -3.90016e-01     5.55893e-01
            NaN             NaN     4.40877e-17     3.05808e-16    -1.19790e-16    -2.82452e-16     6.77126e-10    -4.38306e-10             NaN             NaN     1.14351e-01     6.70197e-01    -4.17436e-01    -3.85128e-01    -3.75257e-01     5.70978e-01
            NaN             NaN             NaN             NaN     8.05753e-17    -2.01006e-16     5.28590e-10     6.10339e-10             NaN             NaN             NaN             NaN    -4.83803e-01     2.93247e-01    -3.33625e-01     6.34796e-01
            NaN             NaN             NaN             NaN     1.37664e-16     4.30046e-16    -7.28238e-11    -1.49310e-10             NaN             NaN             NaN             NaN     4.08931e-01    -3.46797e-01    -3.47583e-01     6.12333e-01
            NaN             NaN             NaN             NaN    -3.80771e-16    -1.10678e-17    -1.08775e-10     1.25313e-10             NaN             NaN             NaN             NaN    -4.95138e-01    -2.27483e-01    -3.25415e-01     6.05615e-01
            NaN             NaN             NaN             NaN    -6.06260e-17     1.50923e-16     6.79530e-12     3.26186e-11             NaN             NaN             NaN             NaN    -8.55532e-02    -5.15552e-01    -2.86834e-01     6.58577e-01
            NaN             NaN             NaN             NaN     4.33542e-16     3.71738e-17     1.44122e-11    -3.00053e-11             NaN             NaN             NaN             NaN    -4.97612e-02    -5.10741e-01    -3.01430e-01     6.07035e-01
            NaN             NaN             NaN             NaN     1.12442e-16     1.33016e-16    -1.24888e-12     6.36889e-12             NaN             NaN             NaN             NaN     3.61708e-01    -3.43486e-01    -2.81981e-01     6.31164e-01
            NaN             NaN             NaN             NaN     4.70604e-16     1.05825e-16     2.04946e-13    -6.49253e-12             NaN             NaN             NaN             NaN    -5.33863e-01     1.19793e-01    -2.65006e-01     6.47984e-01
            NaN             NaN             NaN             NaN    -1.12684e-16    -5.27527e-16     1.55371e-15     5.03616e-16             NaN             NaN             NaN             NaN     3.24102e-01     4.24313e-01    -2.34515e-01     6.72450e-01
            NaN             NaN             NaN             NaN    -2.48834e-16     6.49456e-16    -2.90745e-13     1.11688e-12             NaN             NaN             NaN             NaN    -1.97130e-01     4.86432e-01    -2.09857e-01     6.80078e-01
            NaN             NaN             NaN             NaN    -4.72526e-16    -1.50718e-17    -4.29230e-14    -1.14307e-12             NaN             NaN             NaN             NaN    -1.62359e-01     4.84413e-01    -2.25196e-01     6.42341e-01
            NaN             NaN             NaN             NaN     1.53711e-16    -4.14426e-16     2.70003e-14     1.80256e-15             NaN             NaN             NaN             NaN     2.74187e-01     4.19406e-01    -2.06623e-01     6.48921e-01
            NaN             NaN             NaN             NaN     7.76708e-17    -7.32223e-17     8.45736e-14     8.57080e-15             NaN             NaN             NaN             NaN     4.75549e-01     1.37550e-02    -1.58308e-01     7.00533e-01
            NaN             NaN             NaN             NaN    -6.38584e-17     1.37960e-16    -6.93526e-15    -1.20281e-15             NaN             NaN             NaN             NaN     4.62477e-01     1.01470e-01    -1.73569e-01     6.78863e-01
            NaN             NaN             NaN             NaN     2.02821e-16     2.61286e-17    -2.42249e-14    -2.02411e-15             NaN             NaN             NaN             NaN     2.67381e-01    -3.60462e-01    -1.51803e-01     6.73803e-01
            NaN             NaN             NaN             NaN    -9.23106e-17     4.14782e-16    -3.17241e-16     3.65381e-16             NaN             NaN             NaN             NaN    -4.26386e-01    -2.38612e-01    -1.06785e-01     7.09360e-01
            NaN             NaN             NaN             NaN     1.46917e-16    -4.04965e-16     1.98077e-15    -1.79731e-16             NaN             NaN             NaN             NaN    -4.68494e-01     1.30550e-01    -1.25160e-01     6.66039e-01
            NaN             NaN             NaN             NaN    -8.60858e-17    -1.85995e-17     1.93429e-15     4.05658e-16             NaN             NaN             NaN             NaN    -3.50902e-01    -2.97760e-01    -8.50057e-02     6.98356e-01
            NaN             NaN             NaN             NaN    -2.99078e-16    -5.69106e-17     1.10975e-15     2.24496e-16             NaN             NaN             NaN             NaN    -4.16034e-01     2.02004e-01    -1.02711e-01     6.80352e-01
            NaN             NaN             NaN             NaN     7.50166e-17    -2.17223e-16     6.43012e-16     2.87116e-16             NaN             NaN             NaN             NaN     4.65526e-02    -4.29921e-01    -5.11932e-02     7.07615e-01
            NaN             NaN             NaN             NaN     5.42216e-17     4.45659e-17    -5.15396e-16     1.65239e-16             NaN             NaN             NaN             NaN     1.65450e-01     4.14749e-01    -2.57102e-02     7.13642e-01
            NaN             NaN             NaN             NaN    -3.64685e-17     1.43997e-16    -2.22466e-16    -7.31311e-18             NaN             NaN             NaN             NaN    -1.32826e-01    -3.98629e-01    -4.31307e-02     6.81449e-01
            NaN             NaN             NaN             NaN     1.53802e-16     2.10256e-16     3.10613e-17     3.08774e-16             NaN             NaN             NaN             NaN    -6.84256e-02     4.29286e-01     2.80794e-02     7.18175e-01
            NaN             NaN             NaN             NaN    -9.23769e-18    -9.90794e-17     3.20555e-16     9.46660e-17             NaN             NaN             NaN             NaN    -2.34283e-01     3.46063e-01    -2.32856e-02     6.78915e-01
            NaN             NaN             NaN             NaN    -6.89781e-17     3.70384e-16     1.15431e-16    -1.67037e-16             NaN             NaN             NaN             NaN     3.55791e-01    -1.89156e-01     1.17047e-02     6.97106e-01
            NaN             NaN             NaN             NaN    -1.29623e-16     3.85587e-16    -2.18320e-16     4.81173e-16             NaN             NaN             NaN             NaN     2.90916e-01     2.82066e-01     3.38149e-02     6.93259e-01
            NaN             NaN             NaN             NaN     5.61473e-17    -9.44553e-17     4.54480e-16    -3.47405e-16             NaN             NaN             NaN             NaN    -3.73369e-01    -1.11946e-01     8.01875e-02     7.11347e-01
            NaN             NaN             NaN             NaN    -9.28685e-17     5.29420e-17    -1.59987e-16     1.86771e-16             NaN             NaN             NaN             NaN    -3.87544e-01     7.34822e-04     6.05538e-02     6.75566e-01
            NaN             NaN             NaN             NaN     5.19121e-17     1.29430e-16    -3.76465e-16    -1.70680e-16             NaN             NaN             NaN             NaN     3.67413e-01    -6.94242e-02     1.01995e-01     6.99375e-01
            NaN             NaN             NaN             NaN    -4.75553e-17     3.07625e-16    -2.33878e-16     2.79580e-17             NaN             NaN             NaN             NaN     3.28913e-01     1.73121e-01     8.31197e-02     6.80061e-01
            NaN             NaN             NaN             NaN     2.07414e-16    -5.31282e-17     4.65558e-17     1.13485e-16             NaN             NaN             NaN             NaN    -2.00765e-01    -2.93241e-01     1.34797e-01     6.93451e-01
            NaN             NaN             NaN             NaN     1.96504e-17     8.36194e-17    -8.18800e-17    -1.19062e-16             NaN             NaN             NaN             NaN    -2.81576e-01     2.20398e-01     1.60830e-01     6.97747e-01
            NaN             NaN             NaN             NaN    -2.08229e-17     3.59560e-17    -1.06331e-16     3.14629e-16             NaN             NaN             NaN             NaN     1.42076e-01    -3.09735e-01     1.42867e-01     6.70359e-01
            NaN             NaN             NaN             NaN     6.08887e-17    -1.79474e-17    -4.75696e-16     3.22714e-16             NaN             NaN             NaN             NaN     1.16150e-01    -2.99666e-01     2.12570e-01     6.86537e-01
            NaN             NaN             NaN             NaN     3.11412e-16     5.95804e-17     5.07586e-16    -3.95163e-16             NaN             NaN             NaN             NaN     3.88358e-02     3.36381e-01     1.61409e-01     6.58697e-01
            NaN             NaN             NaN             NaN    -2.24228e-16    -3.09358e-16     5.50014e-17    -1.25852e-16             NaN             NaN             NaN             NaN     1.47692e-02     3.23147e-01     1.95093e-01     6.65719e-01
            NaN             NaN             NaN             NaN     1.85398e-16    -8.58251e-17    -5.63607e-17    -6.54993e-17             NaN             NaN             NaN             NaN    -1.52023e-01    -2.65255e-01     2.18029e-01     6.62630e-01
            NaN             NaN             NaN             NaN    -2.95593e-17    -1.30222e-17    -2.65389e-16    -2.98570e-16             NaN             NaN             NaN             NaN    -2.28893e-01     1.99613e-01     2.61074e-01     6.64411e-01
            NaN             NaN             NaN             NaN    -1.46612e-16     3.21204e-16     1.10242e-16    -4.45071e-16             NaN             NaN             NaN             NaN    -2.67371e-01    -2.80628e-02     2.82723e-01     6.51038e-01
            NaN             NaN             NaN             NaN     1.91821e-16    -5.84776e-17     3.04387e-16     5.49227e-17             NaN             NaN             NaN             NaN    -2.58899e-01    -6.52811e-02     2.42094e-01     6.34874e-01
            NaN             NaN             NaN             NaN     2.93032e-16    -8.79699e-17     3.30833e-17     2.73336e-16             NaN             NaN             NaN             NaN     2.40998e-01     1.56791e-01     2.62104e-01     6.30236e-01
            NaN             NaN             NaN             NaN    -1.77877e-16     3.35436e-16    -5.74796e-16    -7.46068e-17             NaN             NaN             NaN             NaN     2.77763e-01    -6.63280e-02     3.36722e-01     6.33567e-01
            NaN             NaN             NaN             NaN     1.18176e-16     9.95941e-17    -1.04130e-16     2.52838e-16             NaN             NaN             NaN             NaN     2.33193e-01    -8.93667e-02     3.10392e-01     6.30931e-01
            NaN             NaN             NaN             NaN    -2.59938e-16    -5.83573e-17    -1.77459e-16     1.47971e-16             NaN             NaN             NaN             NaN     1.85364e-01     1.64774e-01    -5.95632e-01    -3.48071e-01
            NaN             NaN             NaN             NaN     6.87675e-17    -4.04739e-16    -4.62341e-16     1.31909e-16             NaN             NaN             NaN             NaN    -8.19759e-02    -2.13427e-01    -5.93876e-01    -4.02908e-01
            NaN             NaN             NaN             NaN     5.49916e-17     6.18733e-17     2.06558e-16    -1.55264e-16             NaN             NaN             NaN             NaN     5.62209e-02    -2.02657e-01    -5.71468e-01    -3.64192e-01
            NaN             NaN             NaN             NaN     2.34735e-16     2.89257e-17     2.56921e-16    -2.27480e-16             NaN             NaN             NaN             NaN    -1.54611e-01     1.70564e-01    -5.68141e-01    -3.89507e-01
            NaN             NaN             NaN             NaN    -2.46080e-16    -2.36340e-17    -2.75797e-17    -1.42330e-16             NaN             NaN             NaN             NaN     1.03214e-01    -1.58118e-01    -5.69081e-01    -4.12169e-01
            NaN             NaN             NaN             NaN     3.02133e-17    -1.00321e-16    -5.61226e-17    -8.16002e-17             NaN             NaN             NaN             NaN    -2.24659e-02     2.07673e-01    -5.54643e-01    -4.43539e-01
            NaN             NaN             NaN             NaN     8.91706e-17    -3.97344e-17     9.28739e-17    -1.98472e-16             NaN             NaN             NaN             NaN     3.61871e-02     1.86602e-01    -5.41080e-01    -4.65161e-01
            NaN             NaN             NaN             NaN    -2.08528e-16    -7.52880e-17    -7.88756e-17    -3.03895e-16             NaN             NaN             NaN             NaN    -1.02444e-01    -1.35126e-01    -5.26664e-01    -4.33673e-01
            NaN             NaN             NaN             NaN     1.26962e-17     2.30117e-17    -1.14994e-16    -1.43109e-16             NaN             NaN             NaN             NaN    -1.45617e-01     8.47894e-02    -5.08653e-01    -5.07660e-01
            NaN             NaN             NaN             NaN     1.52168e-16     1.56156e-16     3.04453e-17     1.82785e-17             NaN             NaN             NaN             NaN     1.32564e-01     6.77307e-02    -5.11684e-01    -4.47382e-01
            NaN             NaN             NaN             NaN     6.43574e-18    -1.85638e-16     1.95948e-16     4.63132e-18             NaN             NaN             NaN             NaN     1.47640e-01    -1.03076e-02    -5.03210e-01    -4.83833e-01
            NaN             NaN             NaN             NaN    -1.09708e-16     1.86543e-16    -5.80306e-17    -9.20324e-17             NaN             NaN             NaN             NaN    -1.18489e-01    -4.68612e-02    -4.83721e-01    -4.96565e-01
            NaN             NaN             NaN             NaN     5.18973e-17    -1.27256e-16     1.61871e-16     2.45982e-16             NaN             NaN             NaN             NaN    -1.28013e-01    -4.36655e-03    -4.68414e-01    -5.41891e-01
            NaN             NaN             NaN             NaN    -1.06997e-16    -8.20563e-17    -6.61718e-17     7.57096e-17             NaN             NaN             NaN             NaN     9.95945e-02    -4.03317e-02    -4.51363e-01    -5.06018e-01
            NaN             NaN             NaN             NaN    -1.67701e-16    -8.19446e-17     1.35925e-16    -1.86341e-16             NaN             NaN             NaN             NaN     7.40838e-02     7.70837e-02    -4.43151e-01    -5.49562e-01
            NaN             NaN             NaN             NaN     1.64232e-16    -6.28692e-19    -4.53770e-17     3.57478e-17             NaN             NaN             NaN             NaN    -3.10888e-02    -8.08667e-02    -4.40624e-01    -5.25544e-01
            NaN             NaN             NaN             NaN    -9.73592e-18    -1.05912e-16     2.50298e-16    -1.83148e-17             NaN             NaN             NaN             NaN     3.35703e-02    -6.16184e-02    -4.17522e-01    -5.70820e-01
            NaN             NaN             NaN             NaN    -7.50868e-18    -2.63815e-17    -6.03683e-17    -2.28909e-16             NaN             NaN             NaN             NaN     6.44896e-03    -5.60619e-02    -4.03151e-01    -5.91226e-01
            NaN             NaN             NaN             NaN     4.59289e-18    -4.40398e-18     1.77359e-16    -3.41874e-17             NaN             NaN             NaN             NaN     5.57968e-03    -3.15641e-02    -3.91860e-01    -5.61518e-01
            NaN             NaN             NaN             NaN    -2.06731e-16     1.93606e-16    -2.18559e-16     5.37650e-17             NaN             NaN             NaN             NaN    -6.29544e-02     6.07004e-02    -3.60369e-01    -6.21884e-01
            NaN             NaN             NaN             NaN     9.88624e-17     7.79309e-17     8.40781e-17     6.12298e-17             NaN             NaN             NaN             NaN    -6.46061e-03     3.11143e-02    -3.70356e-01    -5.68395e-01
            NaN             NaN             NaN             NaN     1.46549e-16    -1.53364e-16     1.77045e-16     3.12070e-16             NaN             NaN             NaN             NaN     3.15317e-03     6.60951e-02    -3.54757e-01    -5.97149e-01
            NaN             NaN             NaN             NaN    -1.14560e-16    -5.88768e-17     9.51257e-17     1.83389e-16             NaN             NaN             NaN             NaN    -1.40162e-02     5.80851e-02    -3.36363e-01    -6.10127e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.99658e-16     2.61138e-16             NaN             NaN             NaN             NaN             NaN             NaN    -3.10961e-01    -6.43184e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.23169e-17    -1.01011e-16             NaN             NaN             NaN             NaN             NaN             NaN    -2.85406e-01    -6.49072e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -3.04528e-17     1.20623e-16             NaN             NaN             NaN             NaN             NaN             NaN    -2.97658e-01    -6.10409e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -7.08593e-17    -1.77708e-16             NaN             NaN             NaN             NaN             NaN             NaN    -2.81475e-01    -6.22476e-01
            NaN             NaN             NaN             NaN             NaN             NaN     6.80669e-17     3.06042e-16             NaN             NaN             NaN             NaN             NaN             NaN    -2.51770e-01    -6.57429e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.56576e-16    -4.23545e-17             NaN             NaN             NaN             NaN             NaN             NaN    -2.36962e-01    -6.76891e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.98818e-16    -2.06105e-16             NaN             NaN             NaN             NaN             NaN             NaN    -2.27805e-01    -6.48790e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -9.43769e-17    -1.59366e-16             NaN             NaN             NaN             NaN             NaN             NaN    -1.87367e-01    -6.93439e-01
            NaN             NaN             NaN             NaN             NaN             NaN     8.96325e-18     3.56030e-16             NaN             NaN             NaN             NaN             NaN             NaN    -2.01814e-01    -6.46996e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -2.36618e-17     6.24667e-17             NaN             NaN             NaN             NaN             NaN             NaN    -1.81620e-01    -6.66876e-01
            NaN             NaN             NaN             NaN             NaN             NaN     4.68802e-17    -4.98144e-18             NaN             NaN             NaN             NaN             NaN             NaN    -1.64108e-01    -6.80702e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -3.67981e-16    -6.26477e-17             NaN             NaN             NaN             NaN             NaN             NaN     3.19232e-01     6.09894e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.01476e-16     2.83530e-16             NaN             NaN             NaN             NaN             NaN             NaN     3.82350e-01     6.07852e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.92318e-17    -1.40117e-16             NaN             NaN             NaN             NaN             NaN             NaN     3.33956e-01     5.89673e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.53459e-16     5.04739e-16             NaN             NaN             NaN             NaN             NaN             NaN     3.63510e-01     5.86886e-01
            NaN             NaN             NaN             NaN             NaN             NaN     8.22195e-17     3.90827e-17             NaN             NaN             NaN             NaN             NaN             NaN     3.87607e-01     5.84177e-01
            NaN             NaN             NaN             NaN             NaN             NaN     5.64665e-17    -3.55904e-16             NaN             NaN             NaN             NaN             NaN             NaN     4.23265e-01     5.71827e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.34030e-16     1.50167e-16             NaN             NaN             NaN             NaN             NaN             NaN     4.44426e-01     5.56832e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -4.55897e-17     2.22487e-16             NaN             NaN             NaN             NaN             NaN             NaN     4.06148e-01     5.46920e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.24329e-16     5.71495e-17             NaN             NaN             NaN             NaN             NaN             NaN     4.21255e-01     5.34411e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.97110e-16    -2.02451e-17             NaN             NaN             NaN             NaN             NaN             NaN     4.89712e-01     5.25630e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.00477e-16    -2.65450e-16             NaN             NaN             NaN             NaN             NaN             NaN     4.63204e-01     5.24434e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.48621e-16     3.75373e-16             NaN             NaN             NaN             NaN             NaN             NaN    -1.32495e-01    -6.99651e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -2.77022e-16    -3.92236e-17             NaN             NaN             NaN             NaN             NaN             NaN    -1.06943e-01    -7.03727e-01
            NaN             NaN             NaN             NaN             NaN             NaN     3.74286e-17     5.25657e-17             NaN             NaN             NaN             NaN             NaN             NaN    -1.21628e-01    -6.69792e-01
            NaN             NaN             NaN             NaN             NaN             NaN     4.52869e-17    -2.01134e-16             NaN             NaN             NaN             NaN             NaN             NaN    -1.02288e-01    -6.73221e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.35716e-16     7.20274e-17             NaN             NaN             NaN             NaN             NaN             NaN    -5.40737e-02    -7.16185e-01
            NaN             NaN             NaN             NaN             NaN             NaN     3.02915e-17    -1.52007e-16             NaN             NaN             NaN             NaN             NaN             NaN    -6.91128e-02    -6.97159e-01
            NaN             NaN             NaN             NaN             NaN             NaN     3.04560e-17    -1.27051e-16             NaN             NaN             NaN             NaN             NaN             NaN    -4.63776e-02    -6.89256e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -8.36812e-17    -1.74801e-16             NaN             NaN             NaN             NaN             NaN             NaN    -1.65963e-03    -7.17311e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.07151e-17     1.47440e-16             NaN             NaN             NaN             NaN             NaN             NaN    -1.84332e-02    -6.77457e-01
            NaN             NaN             NaN             NaN             NaN             NaN     8.34603e-17    -8.15402e-17             NaN             NaN             NaN             NaN             NaN             NaN     3.72596e-03    -6.87935e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.92808e-16    -8.20503e-17             NaN             NaN             NaN             NaN             NaN             NaN     2.07927e-02    -7.03322e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -3.56617e-17     3.17236e-17             NaN             NaN             NaN             NaN             NaN             NaN     4.73150e-01     5.04481e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.61629e-16    -1.48015e-16             NaN             NaN             NaN             NaN             NaN             NaN     5.25633e-01     4.87612e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -2.05735e-16     2.17200e-17             NaN             NaN             NaN             NaN             NaN             NaN     4.81700e-01     4.76838e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.65064e-16     1.91456e-16             NaN             NaN             NaN             NaN             NaN             NaN     5.04869e-01     4.66191e-01
            NaN             NaN             NaN             NaN             NaN             NaN     5.38944e-17     1.54837e-16             NaN             NaN             NaN             NaN             NaN             NaN     5.30443e-01     4.63573e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -6.13714e-17    -1.96476e-16             NaN             NaN             NaN             NaN             NaN             NaN     5.44857e-02    -7.07271e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.07242e-16    -8.90757e-17             NaN             NaN             NaN             NaN             NaN             NaN     7.97351e-02    -7.09711e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.46255e-16    -3.51318e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.38705e-02    -6.79911e-01
            NaN             NaN             NaN             NaN             NaN             NaN     8.53075e-17     1.49172e-16             NaN             NaN             NaN             NaN             NaN             NaN     8.38392e-02    -6.74066e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.30508e-16    -2.87121e-16             NaN             NaN             NaN             NaN             NaN             NaN     1.32804e-01    -7.06355e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -7.83820e-17    -2.83965e-16             NaN             NaN             NaN             NaN             NaN             NaN     5.55427e-01     4.40061e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.47130e-16     6.32863e-17             NaN             NaN             NaN             NaN             NaN             NaN     5.75761e-01     4.23444e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -9.91067e-17    -1.49064e-16             NaN             NaN             NaN             NaN             NaN             NaN     5.40696e-01     4.18135e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -4.18688e-17    -7.98951e-17             NaN             NaN             NaN             NaN             NaN             NaN     5.48961e-01     3.99485e-01
            NaN             NaN             NaN             NaN             NaN             NaN     4.62017e-17     1.39199e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.09178e-01     3.81490e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.91417e-17     3.63467e-16             NaN             NaN             NaN             NaN             NaN             NaN     5.82394e-01     3.81465e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -2.55791e-16    -1.18826e-16             NaN             NaN             NaN             NaN             NaN             NaN     1.17449e-01    -6.87111e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.85602e-16     3.38755e-17             NaN             NaN             NaN             NaN             NaN             NaN     5.93497e-01     3.61789e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.87747e-17     5.70148e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.32469e-01     3.34191e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.00303e-16    -7.84987e-17             NaN             NaN             NaN             NaN             NaN             NaN     5.93779e-01     3.28422e-01
            NaN             NaN             NaN             NaN             NaN             NaN     6.77609e-17     1.88323e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.36409e-01     3.09463e-01
            NaN             NaN             NaN             NaN             NaN             NaN     8.20400e-17    -5.68167e-18             NaN             NaN             NaN             NaN             NaN             NaN     6.08954e-01     3.12262e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.96281e-16    -1.00378e-16             NaN             NaN             NaN             NaN             NaN             NaN     1.39364e-01    -6.80078e-01
            NaN             NaN             NaN             NaN             NaN             NaN     5.81050e-17    -2.28689e-16             NaN             NaN             NaN             NaN             NaN             NaN     1.83826e-01    -6.91788e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.70350e-16    -1.95902e-17             NaN             NaN             NaN             NaN             NaN             NaN     1.66337e-01    -6.57598e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.76379e-16    -1.25410e-16             NaN             NaN             NaN             NaN             NaN             NaN     2.05255e-01    -6.76426e-01
            NaN             NaN             NaN             NaN             NaN             NaN     7.80647e-17    -6.75109e-17             NaN             NaN             NaN             NaN             NaN             NaN     1.87854e-01    -6.58756e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.30195e-17     3.05205e-16             NaN             NaN             NaN             NaN             NaN             NaN     2.36818e-01    -6.65437e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -8.16541e-18     4.24063e-17             NaN             NaN             NaN             NaN             NaN             NaN     2.61589e-01    -6.66608e-01
            NaN             NaN             NaN             NaN             NaN             NaN     9.34225e-17    -1.66215e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.48290e-01     2.78336e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.42198e-16    -2.98893e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.67564e-01     2.60273e-01
            NaN             NaN             NaN             NaN             NaN             NaN     6.81197e-17    -8.57006e-18             NaN             NaN             NaN             NaN             NaN             NaN     6.35910e-01     2.57933e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.38265e-16    -3.08750e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.35853e-01     2.35246e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -3.17425e-17     1.45714e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.86845e-01     2.11195e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.35057e-16     2.07353e-16             NaN             NaN             NaN             NaN             NaN             NaN     2.45352e-01    -6.40110e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.91039e-16     1.28198e-17             NaN             NaN             NaN             NaN             NaN             NaN     3.10685e-01    -6.48058e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.32594e-16     8.78072e-17             NaN             NaN             NaN             NaN             NaN             NaN     2.63274e-01    -6.24963e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.84923e-18     1.35066e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.59452e-01     2.12151e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -4.29180e-19    -3.42611e-17             NaN             NaN             NaN             NaN             NaN             NaN     2.94553e-01    -6.27938e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.06183e-16     7.07041e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.71636e-01     1.92146e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -2.37414e-16    -1.84856e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.95428e-01     1.58275e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -6.39999e-17     1.65781e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.61945e-01     1.55285e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.65225e-16    -1.12347e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.98055e-01     1.32810e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -8.13067e-17     1.09953e-16             NaN             NaN             NaN             NaN             NaN             NaN     3.16130e-01    -6.21976e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -3.24814e-17     1.71575e-16             NaN             NaN             NaN             NaN             NaN             NaN     3.56138e-01    -6.18597e-01
            NaN             NaN             NaN             NaN             NaN             NaN     7.39995e-17    -1.05208e-16             NaN             NaN             NaN             NaN             NaN             NaN     3.38977e-01    -5.88938e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -8.89265e-17    -2.11904e-17             NaN             NaN             NaN             NaN             NaN             NaN     3.76286e-01    -6.01937e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.03825e-16    -6.12595e-17             NaN             NaN             NaN             NaN             NaN             NaN     3.57364e-01    -5.81434e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -2.01303e-16    -4.26897e-17             NaN             NaN             NaN             NaN             NaN             NaN     4.01595e-01    -5.77037e-01
            NaN             NaN             NaN             NaN             NaN             NaN     4.52181e-17     2.60031e-17             NaN             NaN             NaN             NaN             NaN             NaN     4.25946e-01    -5.77418e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.29585e-17     9.51953e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.68184e-01     1.36173e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.11357e-16     7.99694e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.95303e-01     9.80092e-02
            NaN             NaN             NaN             NaN             NaN             NaN     2.54848e-17     4.99894e-17             NaN             NaN             NaN             NaN             NaN             NaN     7.13472e-01     7.87512e-02
            NaN             NaN             NaN             NaN             NaN             NaN     2.18989e-16    -2.05263e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.84868e-01     7.80006e-02
            NaN             NaN             NaN             NaN             NaN             NaN     1.69834e-17     2.58005e-18             NaN             NaN             NaN             NaN             NaN             NaN     7.17345e-01     2.65906e-02
            NaN             NaN             NaN             NaN             NaN             NaN     2.06142e-16    -9.32134e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.75515e-01     5.36697e-02
            NaN             NaN             NaN             NaN             NaN             NaN     2.32606e-17    -1.03875e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.88824e-01     2.85560e-02
            NaN             NaN             NaN             NaN             NaN             NaN    -5.97465e-17     4.18109e-18             NaN             NaN             NaN             NaN             NaN             NaN     7.02013e-01     7.75739e-03
            NaN             NaN             NaN             NaN             NaN             NaN    -1.01473e-16     1.07670e-16             NaN             NaN             NaN             NaN             NaN             NaN     4.09694e-01    -5.53347e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.05866e-16    -2.56778e-17             NaN             NaN             NaN             NaN             NaN             NaN     4.67197e-01    -5.45310e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -3.59803e-17     2.28769e-16             NaN             NaN             NaN             NaN             NaN             NaN     4.22869e-01    -5.29541e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.16362e-16    -1.47224e-16             NaN             NaN             NaN             NaN             NaN             NaN     4.49441e-01    -5.23840e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -6.05374e-17     1.74928e-17             NaN             NaN             NaN             NaN             NaN             NaN     4.71343e-01    -5.19143e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -3.83033e-17     1.17382e-16             NaN             NaN             NaN             NaN             NaN             NaN     7.10122e-01    -2.78657e-02
            NaN             NaN             NaN             NaN             NaN             NaN     2.89514e-17    -2.42296e-17             NaN             NaN             NaN             NaN             NaN             NaN     7.11095e-01    -5.38946e-02
            NaN             NaN             NaN             NaN             NaN             NaN     4.38677e-17     2.32655e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.81179e-01    -2.98922e-02
            NaN             NaN             NaN             NaN             NaN             NaN    -1.90549e-17    -1.63282e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.78187e-01    -4.93295e-02
            NaN             NaN             NaN             NaN             NaN             NaN    -3.23046e-17     1.31703e-16             NaN             NaN             NaN             NaN             NaN             NaN     7.10335e-01    -1.08452e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -6.88960e-17     9.86820e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.93118e-01    -8.82015e-02
            NaN             NaN             NaN             NaN             NaN             NaN    -7.56930e-17    -1.51465e-17             NaN             NaN             NaN             NaN             NaN             NaN     5.03194e-01    -5.02802e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.04620e-16    -2.82453e-18             NaN             NaN             NaN             NaN             NaN             NaN     5.21889e-01    -4.85103e-01
            NaN             NaN             NaN             NaN             NaN             NaN     5.93143e-17     1.03885e-16             NaN             NaN             NaN             NaN             NaN             NaN     4.86905e-01    -4.76558e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -8.00169e-17     2.12867e-16             NaN             NaN             NaN             NaN             NaN             NaN     4.99882e-01    -4.61600e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -5.30070e-17    -1.03384e-16             NaN             NaN             NaN             NaN             NaN             NaN     5.61365e-01    -4.48334e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.14524e-16    -1.33744e-16             NaN             NaN             NaN             NaN             NaN             NaN     5.37078e-01    -4.48287e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.11963e-16    -7.19532e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.84046e-01    -1.08585e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.79474e-16    -2.33731e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.98583e-01    -1.59490e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -7.75630e-18    -1.24898e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.64984e-01    -1.31956e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.90079e-16    -7.59662e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.68337e-01    -1.56168e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.09290e-16     2.21431e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.82524e-01    -1.78191e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -5.42734e-17     7.61330e-18             NaN             NaN             NaN             NaN             NaN             NaN     5.45083e-01    -4.25945e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.24878e-16     1.54222e-17             NaN             NaN             NaN             NaN             NaN             NaN     5.91426e-01    -4.05223e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -4.20297e-17     4.92412e-18             NaN             NaN             NaN             NaN             NaN             NaN     5.50945e-01    -3.94834e-01
            NaN             NaN             NaN             NaN             NaN             NaN     1.39678e-17     1.31835e-17             NaN             NaN             NaN             NaN             NaN             NaN     5.94018e-01    -3.78913e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -3.19153e-17    -1.75601e-16             NaN             NaN             NaN             NaN             NaN             NaN     5.70893e-01    -3.82298e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -5.80233e-17     3.53012e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.75515e-01    -2.11216e-01
            NaN             NaN             NaN             NaN             NaN             NaN     3.57330e-17     2.05905e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.74681e-01    -2.37522e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -4.23361e-17     1.77074e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.14627e-01    -3.52482e-01
            NaN             NaN             NaN             NaN             NaN             NaN     6.21524e-17     9.34930e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.31880e-01    -3.34108e-01
            NaN             NaN             NaN             NaN             NaN             NaN     9.91683e-17     7.89508e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.58417e-01    -2.88311e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.71333e-17     6.57232e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.50068e-01    -2.13557e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -6.71010e-17    -1.35105e-16             NaN             NaN             NaN             NaN             NaN             NaN     6.38158e-01    -2.30751e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -5.71002e-17    -9.23200e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.41845e-01    -2.67101e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -3.19955e-17    -9.53016e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.33552e-01    -2.88324e-01
            NaN             NaN             NaN             NaN             NaN             NaN    -1.03906e-17    -1.03516e-16             NaN             NaN             NaN             NaN             NaN             NaN     5.99393e-01    -3.28708e-01
            NaN             NaN             NaN             NaN             NaN             NaN     2.65474e-17     7.75259e-17             NaN             NaN             NaN             NaN             NaN             NaN     6.04984e-01    -3.08019e-01


==> figures/erreurs.txt <==
nDOFs multiD_omega1 quasiD_omega1 multiD_omega2 quasiD_omega2 multiD_omega3 quasiD_omega3 multiD_omega4 quasiD_omega4 multiD_omega5 quasiD_omega5 multiD_omega6 quasiD_omega6 multiD_omega7 quasiD_omega7 multiD_omega8 quasiD_omega8
3.20000e+01 2.08088e-01 8.95160e-02 1.07008e+00 7.93164e-01 3.49863e-01 2.72056e-01 4.01597e-01 4.09424e-01 4.26094e-01 5.81427e-01 5.82737e-01 6.37508e-01 4.32071e-01 6.54519e-01 4.32226e-01 6.59338e-01
6.40000e+01 6.94868e-02 1.82323e-02 5.05559e-01 1.96765e-01 1.21673e-01 7.71517e-02 1.24985e-01 1.14803e-01 1.20685e-01 1.60388e-01 2.69271e-01 1.78603e-01 1.27993e-01 1.83927e-01 1.35507e-01 1.84862e-01
1.28000e+02 2.40795e-02 8.34009e-03 1.68034e-01 5.97523e-02 5.45484e-02 5.13094e-02 7.78235e-02 9.61964e-02 1.27182e-01 2.56138e-01 3.77062e-01 3.72437e-01 1.82458e-01 5.56455e-01 1.88431e-01 8.96933e-01
2.56000e+02 8.79482e-03 1.82000e-03 4.18786e-02 1.42120e-02 1.81549e-02 1.69653e-02 2.52899e-02 2.44613e-02 5.72519e-02 3.30323e-02 5.29537e-01 6.97916e-02 5.14063e-01 1.71100e-01 5.06130e-01 2.74110e-01
5.12000e+02 3.77134e-03 2.46594e-04 1.28275e-02 3.06190e-03 7.59860e-03 1.56597e-03 1.05516e-02 2.68030e-03 1.53950e-02 3.53475e-03 1.02351e-01 3.75022e-03 7.04019e-02 3.70976e-03 8.03275e-02 2.32770e-02


==> figures/fibrage_theta1_3_dashed.txt <==
x	 y
1.000000	 0.333333
0.000000	 0.333333
nan	 nan
1.000000	 0.666667
0.000000	 0.666667
nan	 nan


==> figures/fibrage_theta1_3_solid.txt <==
x	 y
0.000000	 0.000000
1.000000	 0.333333
nan	 nan
0.000000	 0.333333
1.000000	 0.666667
nan	 nan
0.000000	 0.666667
1.000000	 1.000000
nan	 nan
0.000000	 0.000000
1.000000	 0.333333
nan	 nan
0.000000	 0.333333
1.000000	 0.666667
nan	 nan


==> figures/fibrage_theta1_pi_dashed.txt <==
x	 y
1.000000	 0.318310
0.000000	 0.318310
nan	 nan
1.000000	 0.636620
0.000000	 0.636620
nan	 nan
1.000000	 0.954930
0.000000	 0.954930
nan	 nan
0.141593	 1.000000
0.141593	 0.000000
nan	 nan
1.000000	 0.273240
0.000000	 0.273240
nan	 nan
1.000000	 0.591549
0.000000	 0.591549
nan	 nan
1.000000	 0.909859
0.000000	 0.909859
nan	 nan
0.283185	 1.000000
0.283185	 0.000000
nan	 nan
1.000000	 0.228169
0.000000	 0.228169
nan	 nan
1.000000	 0.546479
0.000000	 0.546479
nan	 nan
1.000000	 0.864789
0.000000	 0.864789
nan	 nan
0.424778	 1.000000
0.424778	 0.000000
nan	 nan
1.000000	 0.183099
0.000000	 0.183099
nan	 nan
1.000000	 0.501409
0.000000	 0.501409
nan	 nan
1.000000	 0.819719
0.000000	 0.819719
nan	 nan
0.566371	 1.000000
0.566371	 0.000000
nan	 nan
1.000000	 0.138029
0.000000	 0.138029
nan	 nan
1.000000	 0.456338
0.000000	 0.456338
nan	 nan
1.000000	 0.774648
0.000000	 0.774648
nan	 nan
0.707963	 1.000000
0.707963	 0.000000
nan	 nan
1.000000	 0.092958
0.000000	 0.092958
nan	 nan
1.000000	 0.411268
0.000000	 0.411268
nan	 nan
1.000000	 0.729578
0.000000	 0.729578
nan	 nan
0.849556	 1.000000
0.849556	 0.000000
nan	 nan
1.000000	 0.047888
0.000000	 0.047888
nan	 nan
1.000000	 0.366198
0.000000	 0.366198
nan	 nan
1.000000	 0.684508
0.000000	 0.684508
nan	 nan
0.991149	 1.000000
0.991149	 0.000000
nan	 nan
1.000000	 0.002817
0.000000	 0.002817
nan	 nan
1.000000	 0.321127
0.000000	 0.321127
nan	 nan
1.000000	 0.639437
0.000000	 0.639437
nan	 nan
1.000000	 0.957747
0.000000	 0.957747
nan	 nan
0.132741	 1.000000
0.132741	 0.000000
nan	 nan
1.000000	 0.276057
0.000000	 0.276057
nan	 nan
1.000000	 0.594367
0.000000	 0.594367
nan	 nan
1.000000	 0.912677
0.000000	 0.912677
nan	 nan
0.274334	 1.000000
0.274334	 0.000000
nan	 nan
1.000000	 0.230987
0.000000	 0.230987
nan	 nan
1.000000	 0.549297
0.000000	 0.549297
nan	 nan
1.000000	 0.867606
0.000000	 0.867606
nan	 nan
0.415927	 1.000000
0.415927	 0.000000
nan	 nan
1.000000	 0.185916
0.000000	 0.185916
nan	 nan
1.000000	 0.504226
0.000000	 0.504226
nan	 nan
1.000000	 0.822536
0.000000	 0.822536
nan	 nan
0.557519	 1.000000
0.557519	 0.000000
nan	 nan
1.000000	 0.140846
0.000000	 0.140846
nan	 nan
1.000000	 0.459156
0.000000	 0.459156
nan	 nan
1.000000	 0.777466
0.000000	 0.777466
nan	 nan
0.699112	 1.000000
0.699112	 0.000000
nan	 nan
1.000000	 0.095776
0.000000	 0.095776
nan	 nan
1.000000	 0.414086
0.000000	 0.414086
nan	 nan
1.000000	 0.732395
0.000000	 0.732395
nan	 nan
0.840704	 1.000000
0.840704	 0.000000
nan	 nan
1.000000	 0.050705
0.000000	 0.050705
nan	 nan
1.000000	 0.369015
0.000000	 0.369015
nan	 nan
1.000000	 0.687325
0.000000	 0.687325
nan	 nan
0.982297	 1.000000
0.982297	 0.000000
nan	 nan
1.000000	 0.005635
0.000000	 0.005635
nan	 nan
1.000000	 0.323945
0.000000	 0.323945
nan	 nan
1.000000	 0.642255
0.000000	 0.642255
nan	 nan
1.000000	 0.960565
0.000000	 0.960565
nan	 nan
0.123890	 1.000000
0.123890	 0.000000
nan	 nan
1.000000	 0.278875
0.000000	 0.278875
nan	 nan
1.000000	 0.597184
0.000000	 0.597184
nan	 nan
1.000000	 0.915494
0.000000	 0.915494
nan	 nan
0.265482	 1.000000
0.265482	 0.000000
nan	 nan
1.000000	 0.233804
0.000000	 0.233804
nan	 nan
1.000000	 0.552114
0.000000	 0.552114
nan	 nan
1.000000	 0.870424
0.000000	 0.870424
nan	 nan
0.407075	 1.000000
0.407075	 0.000000
nan	 nan
1.000000	 0.188734
0.000000	 0.188734
nan	 nan
1.000000	 0.507044
0.000000	 0.507044
nan	 nan
1.000000	 0.825354
0.000000	 0.825354
nan	 nan
0.548668	 1.000000
0.548668	 0.000000
nan	 nan
1.000000	 0.143664
0.000000	 0.143664
nan	 nan
1.000000	 0.461973
0.000000	 0.461973
nan	 nan
1.000000	 0.780283
0.000000	 0.780283
nan	 nan
0.690260	 1.000000
0.690260	 0.000000
nan	 nan
1.000000	 0.098593
0.000000	 0.098593
nan	 nan
1.000000	 0.416903
0.000000	 0.416903
nan	 nan
1.000000	 0.735213
0.000000	 0.735213
nan	 nan
0.831853	 1.000000
0.831853	 0.000000
nan	 nan
1.000000	 0.053523
0.000000	 0.053523
nan	 nan
1.000000	 0.371833
0.000000	 0.371833
nan	 nan
1.000000	 0.690143
0.000000	 0.690143
nan	 nan
0.973446	 1.000000
0.973446	 0.000000
nan	 nan
1.000000	 0.008452
0.000000	 0.008452
nan	 nan
1.000000	 0.326762
0.000000	 0.326762
nan	 nan
1.000000	 0.645072
0.000000	 0.645072
nan	 nan
1.000000	 0.963382
0.000000	 0.963382
nan	 nan
0.115038	 1.000000
0.115038	 0.000000
nan	 nan
1.000000	 0.281692
0.000000	 0.281692
nan	 nan
1.000000	 0.600002
0.000000	 0.600002
nan	 nan
1.000000	 0.918312
0.000000	 0.918312
nan	 nan
0.256631	 1.000000
0.256631	 0.000000
nan	 nan
1.000000	 0.236622
0.000000	 0.236622
nan	 nan
1.000000	 0.554932
0.000000	 0.554932
nan	 nan
1.000000	 0.873241
0.000000	 0.873241
nan	 nan
0.398224	 1.000000
0.398224	 0.000000
nan	 nan
1.000000	 0.191551
0.000000	 0.191551
nan	 nan


==> figures/fibrage_theta1_pi_solid.txt <==
x	 y
0.000000	 0.000000
1.000000	 0.318310
nan	 nan
0.000000	 0.318310
1.000000	 0.636620
nan	 nan
0.000000	 0.636620
1.000000	 0.954930
nan	 nan
0.000000	 0.954930
0.141593	 1.000000
nan	 nan
0.141593	 0.000000
1.000000	 0.273240
nan	 nan
0.000000	 0.273240
1.000000	 0.591549
nan	 nan
0.000000	 0.591549
1.000000	 0.909859
nan	 nan
0.000000	 0.909859
0.283185	 1.000000
nan	 nan
0.283185	 0.000000
1.000000	 0.228169
nan	 nan
0.000000	 0.228169
1.000000	 0.546479
nan	 nan
0.000000	 0.546479
1.000000	 0.864789
nan	 nan
0.000000	 0.864789
0.424778	 1.000000
nan	 nan
0.424778	 0.000000
1.000000	 0.183099
nan	 nan
0.000000	 0.183099
1.000000	 0.501409
nan	 nan
0.000000	 0.501409
1.000000	 0.819719
nan	 nan
0.000000	 0.819719
0.566371	 1.000000
nan	 nan
0.566371	 0.000000
1.000000	 0.138029
nan	 nan
0.000000	 0.138029
1.000000	 0.456338
nan	 nan
0.000000	 0.456338
1.000000	 0.774648
nan	 nan
0.000000	 0.774648
0.707963	 1.000000
nan	 nan
0.707963	 0.000000
1.000000	 0.092958
nan	 nan
0.000000	 0.092958
1.000000	 0.411268
nan	 nan
0.000000	 0.411268
1.000000	 0.729578
nan	 nan
0.000000	 0.729578
0.849556	 1.000000
nan	 nan
0.849556	 0.000000
1.000000	 0.047888
nan	 nan
0.000000	 0.047888
1.000000	 0.366198
nan	 nan
0.000000	 0.366198
1.000000	 0.684508
nan	 nan
0.000000	 0.684508
0.991149	 1.000000
nan	 nan
0.991149	 0.000000
1.000000	 0.002817
nan	 nan
0.000000	 0.002817
1.000000	 0.321127
nan	 nan
0.000000	 0.321127
1.000000	 0.639437
nan	 nan
0.000000	 0.639437
1.000000	 0.957747
nan	 nan
0.000000	 0.957747
0.132741	 1.000000
nan	 nan
0.132741	 0.000000
1.000000	 0.276057
nan	 nan
0.000000	 0.276057
1.000000	 0.594367
nan	 nan
0.000000	 0.594367
1.000000	 0.912677
nan	 nan
0.000000	 0.912677
0.274334	 1.000000
nan	 nan
0.274334	 0.000000
1.000000	 0.230987
nan	 nan
0.000000	 0.230987
1.000000	 0.549297
nan	 nan
0.000000	 0.549297
1.000000	 0.867606
nan	 nan
0.000000	 0.867606
0.415927	 1.000000
nan	 nan
0.415927	 0.000000
1.000000	 0.185916
nan	 nan
0.000000	 0.185916
1.000000	 0.504226
nan	 nan
0.000000	 0.504226
1.000000	 0.822536
nan	 nan
0.000000	 0.822536
0.557519	 1.000000
nan	 nan
0.557519	 0.000000
1.000000	 0.140846
nan	 nan
0.000000	 0.140846
1.000000	 0.459156
nan	 nan
0.000000	 0.459156
1.000000	 0.777466
nan	 nan
0.000000	 0.777466
0.699112	 1.000000
nan	 nan
0.699112	 0.000000
1.000000	 0.095776
nan	 nan
0.000000	 0.095776
1.000000	 0.414086
nan	 nan
0.000000	 0.414086
1.000000	 0.732395
nan	 nan
0.000000	 0.732395
0.840704	 1.000000
nan	 nan
0.840704	 0.000000
1.000000	 0.050705
nan	 nan
0.000000	 0.050705
1.000000	 0.369015
nan	 nan
0.000000	 0.369015
1.000000	 0.687325
nan	 nan
0.000000	 0.687325
0.982297	 1.000000
nan	 nan
0.982297	 0.000000
1.000000	 0.005635
nan	 nan
0.000000	 0.005635
1.000000	 0.323945
nan	 nan
0.000000	 0.323945
1.000000	 0.642255
nan	 nan
0.000000	 0.642255
1.000000	 0.960565
nan	 nan
0.000000	 0.960565
0.123890	 1.000000
nan	 nan
0.123890	 0.000000
1.000000	 0.278875
nan	 nan
0.000000	 0.278875
1.000000	 0.597184
nan	 nan
0.000000	 0.597184
1.000000	 0.915494
nan	 nan
0.000000	 0.915494
0.265482	 1.000000
nan	 nan
0.265482	 0.000000
1.000000	 0.233804
nan	 nan
0.000000	 0.233804
1.000000	 0.552114
nan	 nan
0.000000	 0.552114
1.000000	 0.870424
nan	 nan
0.000000	 0.870424
0.407075	 1.000000
nan	 nan
0.407075	 0.000000
1.000000	 0.188734
nan	 nan
0.000000	 0.188734
1.000000	 0.507044
nan	 nan
0.000000	 0.507044
1.000000	 0.825354
nan	 nan
0.000000	 0.825354
0.548668	 1.000000
nan	 nan
0.548668	 0.000000
1.000000	 0.143664
nan	 nan
0.000000	 0.143664
1.000000	 0.461973
nan	 nan
0.000000	 0.461973
1.000000	 0.780283
nan	 nan
0.000000	 0.780283
0.690260	 1.000000
nan	 nan
0.690260	 0.000000
1.000000	 0.098593
nan	 nan
0.000000	 0.098593
1.000000	 0.416903
nan	 nan
0.000000	 0.416903
1.000000	 0.735213
nan	 nan
0.000000	 0.735213
0.831853	 1.000000
nan	 nan
0.831853	 0.000000
1.000000	 0.053523
nan	 nan
0.000000	 0.053523
1.000000	 0.371833
nan	 nan
0.000000	 0.371833
1.000000	 0.690143
nan	 nan
0.000000	 0.690143
0.973446	 1.000000
nan	 nan
0.973446	 0.000000
1.000000	 0.008452
nan	 nan
0.000000	 0.008452
1.000000	 0.326762
nan	 nan
0.000000	 0.326762
1.000000	 0.645072
nan	 nan
0.000000	 0.645072
1.000000	 0.963382
nan	 nan
0.000000	 0.963382
0.115038	 1.000000
nan	 nan
0.115038	 0.000000
1.000000	 0.281692
nan	 nan
0.000000	 0.281692
1.000000	 0.600002
nan	 nan
0.000000	 0.600002
1.000000	 0.918312
nan	 nan
0.000000	 0.918312
0.256631	 1.000000
nan	 nan
0.256631	 0.000000
1.000000	 0.236622
nan	 nan
0.000000	 0.236622
1.000000	 0.554932
nan	 nan
0.000000	 0.554932
1.000000	 0.873241
nan	 nan
0.000000	 0.873241
0.398224	 1.000000
nan	 nan
0.398224	 0.000000
1.000000	 0.191551
nan	 nan


==> figures/fibrage_theta1_sqrt2_dashed.txt <==
x	 y
1.000000	 0.707107
0.000000	 0.707107
nan	 nan
0.414214	 1.000000
0.414214	 0.000000
nan	 nan
1.000000	 0.414214
0.000000	 0.414214
nan	 nan
0.828427	 1.000000
0.828427	 0.000000
nan	 nan
1.000000	 0.121320
0.000000	 0.121320
nan	 nan
1.000000	 0.828427
0.000000	 0.828427
nan	 nan
0.242641	 1.000000
0.242641	 0.000000
nan	 nan
1.000000	 0.535534
0.000000	 0.535534
nan	 nan
0.656854	 1.000000
0.656854	 0.000000
nan	 nan
1.000000	 0.242641
0.000000	 0.242641
nan	 nan
1.000000	 0.949747
0.000000	 0.949747
nan	 nan
0.071068	 1.000000
0.071068	 0.000000
nan	 nan
1.000000	 0.656854
0.000000	 0.656854
nan	 nan
0.485281	 1.000000
0.485281	 0.000000
nan	 nan
1.000000	 0.363961
0.000000	 0.363961
nan	 nan
0.899495	 1.000000
0.899495	 0.000000
nan	 nan
1.000000	 0.071068
0.000000	 0.071068
nan	 nan
1.000000	 0.778175
0.000000	 0.778175
nan	 nan
0.313708	 1.000000
0.313708	 0.000000
nan	 nan
1.000000	 0.485281
0.000000	 0.485281
nan	 nan
0.727922	 1.000000
0.727922	 0.000000
nan	 nan
1.000000	 0.192388
0.000000	 0.192388
nan	 nan
1.000000	 0.899495
0.000000	 0.899495
nan	 nan
0.142136	 1.000000
0.142136	 0.000000
nan	 nan
1.000000	 0.606602
1.000000	 0.606602
nan	 nan
1.000000	 0.606602
0.000000	 0.606602
nan	 nan
0.556349	 1.000000
0.556349	 0.000000
nan	 nan
1.000000	 0.313708
0.000000	 0.313708
nan	 nan
0.970563	 1.000000
0.970563	 0.000000
nan	 nan
1.000000	 0.020815
0.000000	 0.020815
nan	 nan
1.000000	 0.727922
0.000000	 0.727922
nan	 nan
0.384776	 1.000000
0.384776	 0.000000
nan	 nan
1.000000	 0.435029
0.000000	 0.435029
nan	 nan
0.798990	 1.000000
0.798990	 0.000000
nan	 nan
1.000000	 0.142136
0.000000	 0.142136
nan	 nan
1.000000	 0.849242
0.000000	 0.849242
nan	 nan
0.213203	 1.000000
0.213203	 0.000000
nan	 nan
1.000000	 0.556349
0.000000	 0.556349
nan	 nan
0.627417	 1.000000
0.627417	 0.000000
nan	 nan
1.000000	 0.263456
0.000000	 0.263456
nan	 nan
1.000000	 0.970563
0.000000	 0.970563
nan	 nan
0.041631	 1.000000
0.041631	 0.000000
nan	 nan
1.000000	 0.677670
1.000000	 0.677670
nan	 nan
1.000000	 0.677670
0.000000	 0.677670
nan	 nan
0.455844	 1.000000
0.455844	 0.000000
nan	 nan
1.000000	 0.384776
0.000000	 0.384776
nan	 nan
0.870058	 1.000000
0.870058	 0.000000
nan	 nan
1.000000	 0.091883
0.000000	 0.091883
nan	 nan
1.000000	 0.798990
0.000000	 0.798990
nan	 nan
0.284271	 1.000000
0.284271	 0.000000
nan	 nan
1.000000	 0.506097
0.000000	 0.506097
nan	 nan
0.698485	 1.000000
0.698485	 0.000000
nan	 nan
1.000000	 0.213203
0.000000	 0.213203
nan	 nan
1.000000	 0.920310
0.000000	 0.920310
nan	 nan
0.112698	 1.000000
0.112698	 0.000000
nan	 nan
1.000000	 0.627417
0.000000	 0.627417
nan	 nan
0.526912	 1.000000
0.526912	 0.000000
nan	 nan
1.000000	 0.334524
0.000000	 0.334524
nan	 nan
0.941125	 1.000000
0.941125	 0.000000
nan	 nan
1.000000	 0.041631
0.000000	 0.041631
nan	 nan
1.000000	 0.748737
0.000000	 0.748737
nan	 nan
0.355339	 1.000000
0.355339	 0.000000
nan	 nan
1.000000	 0.455844
0.000000	 0.455844
nan	 nan
0.769553	 1.000000
0.769553	 0.000000
nan	 nan
1.000000	 0.162951
0.000000	 0.162951
nan	 nan
1.000000	 0.870058
0.000000	 0.870058
nan	 nan
0.183766	 1.000000
0.183766	 0.000000
nan	 nan
1.000000	 0.577164
0.000000	 0.577164
nan	 nan
0.597980	 1.000000
0.597980	 0.000000
nan	 nan
1.000000	 0.284271
0.000000	 0.284271
nan	 nan
1.000000	 0.991378
0.000000	 0.991378
nan	 nan
0.012193	 1.000000
0.012193	 0.000000
nan	 nan
1.000000	 0.698485
0.000000	 0.698485
nan	 nan
0.426407	 1.000000
0.426407	 0.000000
nan	 nan
1.000000	 0.405592
0.000000	 0.405592
nan	 nan
0.840620	 1.000000
0.840620	 0.000000
nan	 nan
1.000000	 0.112698
0.000000	 0.112698
nan	 nan
1.000000	 0.819805
0.000000	 0.819805
nan	 nan
0.254834	 1.000000
0.254834	 0.000000
nan	 nan
1.000000	 0.526912
0.000000	 0.526912
nan	 nan
0.669048	 1.000000
0.669048	 0.000000
nan	 nan
1.000000	 0.234019
0.000000	 0.234019
nan	 nan
1.000000	 0.941125
0.000000	 0.941125
nan	 nan
0.083261	 1.000000
0.083261	 0.000000
nan	 nan
1.000000	 0.648232
0.000000	 0.648232
nan	 nan
0.497475	 1.000000
0.497475	 0.000000
nan	 nan
1.000000	 0.355339
0.000000	 0.355339
nan	 nan
0.911688	 1.000000
0.911688	 0.000000
nan	 nan
1.000000	 0.062446
0.000000	 0.062446
nan	 nan
1.000000	 0.769553
0.000000	 0.769553
nan	 nan
0.325902	 1.000000
0.325902	 0.000000
nan	 nan
1.000000	 0.476659
0.000000	 0.476659
nan	 nan
0.740115	 1.000000
0.740115	 0.000000
nan	 nan
1.000000	 0.183766
0.000000	 0.183766
nan	 nan
1.000000	 0.890873
0.000000	 0.890873
nan	 nan
0.154329	 1.000000
0.154329	 0.000000
nan	 nan
1.000000	 0.597980
0.000000	 0.597980
nan	 nan
0.568542	 1.000000
0.568542	 0.000000
nan	 nan
1.000000	 0.305087
0.000000	 0.305087
nan	 nan
0.982756	 1.000000
0.982756	 0.000000
nan	 nan


==> figures/fibrage_theta1_sqrt2_solid.txt <==
x	 y
0.000000	 0.000000
1.000000	 0.707107
nan	 nan
0.000000	 0.707107
0.414214	 1.000000
nan	 nan
0.414214	 0.000000
1.000000	 0.414214
nan	 nan
0.000000	 0.414214
0.828427	 1.000000
nan	 nan
0.828427	 0.000000
1.000000	 0.121320
nan	 nan
0.000000	 0.121320
1.000000	 0.828427
nan	 nan
0.000000	 0.828427
0.242641	 1.000000
nan	 nan
0.242641	 0.000000
1.000000	 0.535534
nan	 nan
0.000000	 0.535534
0.656854	 1.000000
nan	 nan
0.656854	 0.000000
1.000000	 0.242641
nan	 nan
0.000000	 0.242641
1.000000	 0.949747
nan	 nan
0.000000	 0.949747
0.071068	 1.000000
nan	 nan
0.071068	 0.000000
1.000000	 0.656854
nan	 nan
0.000000	 0.656854
0.485281	 1.000000
nan	 nan
0.485281	 0.000000
1.000000	 0.363961
nan	 nan
0.000000	 0.363961
0.899495	 1.000000
nan	 nan
0.899495	 0.000000
1.000000	 0.071068
nan	 nan
0.000000	 0.071068
1.000000	 0.778175
nan	 nan
0.000000	 0.778175
0.313708	 1.000000
nan	 nan
0.313708	 0.000000
1.000000	 0.485281
nan	 nan
0.000000	 0.485281
0.727922	 1.000000
nan	 nan
0.727922	 0.000000
1.000000	 0.192388
nan	 nan
0.000000	 0.192388
1.000000	 0.899495
nan	 nan
0.000000	 0.899495
0.142136	 1.000000
nan	 nan
0.142136	 0.000000
1.000000	 0.606602
nan	 nan
1.000000	 0.606602
1.000000	 0.606602
nan	 nan
0.000000	 0.606602
0.556349	 1.000000
nan	 nan
0.556349	 0.000000
1.000000	 0.313708
nan	 nan
0.000000	 0.313708
0.970563	 1.000000
nan	 nan
0.970563	 0.000000
1.000000	 0.020815
nan	 nan
0.000000	 0.020815
1.000000	 0.727922
nan	 nan
0.000000	 0.727922
0.384776	 1.000000
nan	 nan
0.384776	 0.000000
1.000000	 0.435029
nan	 nan
0.000000	 0.435029
0.798990	 1.000000
nan	 nan
0.798990	 0.000000
1.000000	 0.142136
nan	 nan
0.000000	 0.142136
1.000000	 0.849242
nan	 nan
0.000000	 0.849242
0.213203	 1.000000
nan	 nan
0.213203	 0.000000
1.000000	 0.556349
nan	 nan
0.000000	 0.556349
0.627417	 1.000000
nan	 nan
0.627417	 0.000000
1.000000	 0.263456
nan	 nan
0.000000	 0.263456
1.000000	 0.970563
nan	 nan
0.000000	 0.970563
0.041631	 1.000000
nan	 nan
0.041631	 0.000000
1.000000	 0.677670
nan	 nan
1.000000	 0.677670
1.000000	 0.677670
nan	 nan
0.000000	 0.677670
0.455844	 1.000000
nan	 nan
0.455844	 0.000000
1.000000	 0.384776
nan	 nan
0.000000	 0.384776
0.870058	 1.000000
nan	 nan
0.870058	 0.000000
1.000000	 0.091883
nan	 nan
0.000000	 0.091883
1.000000	 0.798990
nan	 nan
0.000000	 0.798990
0.284271	 1.000000
nan	 nan
0.284271	 0.000000
1.000000	 0.506097
nan	 nan
0.000000	 0.506097
0.698485	 1.000000
nan	 nan
0.698485	 0.000000
1.000000	 0.213203
nan	 nan
0.000000	 0.213203
1.000000	 0.920310
nan	 nan
0.000000	 0.920310
0.112698	 1.000000
nan	 nan
0.112698	 0.000000
1.000000	 0.627417
nan	 nan
0.000000	 0.627417
0.526912	 1.000000
nan	 nan
0.526912	 0.000000
1.000000	 0.334524
nan	 nan
0.000000	 0.334524
0.941125	 1.000000
nan	 nan
0.941125	 0.000000
1.000000	 0.041631
nan	 nan
0.000000	 0.041631
1.000000	 0.748737
nan	 nan
0.000000	 0.748737
0.355339	 1.000000
nan	 nan
0.355339	 0.000000
1.000000	 0.455844
nan	 nan
0.000000	 0.455844
0.769553	 1.000000
nan	 nan
0.769553	 0.000000
1.000000	 0.162951
nan	 nan
0.000000	 0.162951
1.000000	 0.870058
nan	 nan
0.000000	 0.870058
0.183766	 1.000000
nan	 nan
0.183766	 0.000000
1.000000	 0.577164
nan	 nan
0.000000	 0.577164
0.597980	 1.000000
nan	 nan
0.597980	 0.000000
1.000000	 0.284271
nan	 nan
0.000000	 0.284271
1.000000	 0.991378
nan	 nan
0.000000	 0.991378
0.012193	 1.000000
nan	 nan
0.012193	 0.000000
1.000000	 0.698485
nan	 nan
0.000000	 0.698485
0.426407	 1.000000
nan	 nan
0.426407	 0.000000
1.000000	 0.405592
nan	 nan
0.000000	 0.405592
0.840620	 1.000000
nan	 nan
0.840620	 0.000000
1.000000	 0.112698
nan	 nan
0.000000	 0.112698
1.000000	 0.819805
nan	 nan
0.000000	 0.819805
0.254834	 1.000000
nan	 nan
0.254834	 0.000000
1.000000	 0.526912
nan	 nan
0.000000	 0.526912
0.669048	 1.000000
nan	 nan
0.669048	 0.000000
1.000000	 0.234019
nan	 nan
0.000000	 0.234019
1.000000	 0.941125
nan	 nan
0.000000	 0.941125
0.083261	 1.000000
nan	 nan
0.083261	 0.000000
1.000000	 0.648232
nan	 nan
0.000000	 0.648232
0.497475	 1.000000
nan	 nan
0.497475	 0.000000
1.000000	 0.355339
nan	 nan
0.000000	 0.355339
0.911688	 1.000000
nan	 nan
0.911688	 0.000000
1.000000	 0.062446
nan	 nan
0.000000	 0.062446
1.000000	 0.769553
nan	 nan
0.000000	 0.769553
0.325902	 1.000000
nan	 nan
0.325902	 0.000000
1.000000	 0.476659
nan	 nan
0.000000	 0.476659
0.740115	 1.000000
nan	 nan
0.740115	 0.000000
1.000000	 0.183766
nan	 nan
0.000000	 0.183766
1.000000	 0.890873
nan	 nan
0.000000	 0.890873
0.154329	 1.000000
nan	 nan
0.154329	 0.000000
1.000000	 0.597980
nan	 nan
0.000000	 0.597980
0.568542	 1.000000
nan	 nan
0.568542	 0.000000
1.000000	 0.305087
nan	 nan
0.000000	 0.305087
0.982756	 1.000000
nan	 nan


==> figures/mutheta.txt <==
-5.0000    1.4755
-4.9917    1.4825
-4.9834    1.4876
-4.9750    1.4906
-4.9667    1.4917
-4.9584    1.4908
-4.9501    1.4878
-4.9418    1.4828
-4.9335    1.4759
-4.9251    1.4669
-4.9168    1.4560
-4.9085    1.4432
-4.9002    1.4286
-4.8919    1.4122
-4.8836    1.3940
-4.8752    1.3742
-4.8669    1.3529
-4.8586    1.3301
-4.8503    1.3059
-4.8420    1.2804
-4.8337    1.2538
-4.8253    1.2262
-4.8170    1.1976
-4.8087    1.1682
-4.8004    1.1382
-4.7921    1.1076
-4.7838    1.0766
-4.7754    1.0453
-4.7671    1.0139
-4.7588    0.9824
-4.7505    0.9512
-4.7422    0.9201
-4.7339    0.8895
-4.7255    0.8594
-4.7172    0.8300
-4.7089    0.8014
-4.7006    0.7737
-4.6923    0.7470
-4.6840    0.7214
-4.6756    0.6971
-4.6673    0.6742
-4.6590    0.6527
-4.6507    0.6327
-4.6424    0.6143
-4.6341    0.5976
-4.6257    0.5826
-4.6174    0.5694
-4.6091    0.5581
-4.6008    0.5487
-4.5925    0.5412
-4.5841    0.5356
-4.5758    0.5319
-4.5675    0.5302
-4.5592    0.5305
-4.5509    0.5327
-4.5426    0.5367
-4.5342    0.5427
-4.5259    0.5505
-4.5176    0.5600
-4.5093    0.5713
-4.5010    0.5843
-4.4927    0.5988
-4.4843    0.6148
-4.4760    0.6323
-4.4677    0.6511
-4.4594    0.6711
-4.4511    0.6923
-4.4428    0.7145
-4.4344    0.7376
-4.4261    0.7616
-4.4178    0.7862
-4.4095    0.8114
-4.4012    0.8370
-4.3929    0.8630
-4.3845    0.8892
-4.3762    0.9155
-4.3679    0.9418
-4.3596    0.9679
-4.3513    0.9937
-4.3430    1.0192
-4.3346    1.0442
-4.3263    1.0687
-4.3180    1.0924
-4.3097    1.1154
-4.3014    1.1374
-4.2931    1.1585
-4.2847    1.1786
-4.2764    1.1975
-4.2681    1.2153
-4.2598    1.2317
-4.2515    1.2469
-4.2432    1.2608
-4.2348    1.2732
-4.2265    1.2842
-4.2182    1.2937
-4.2099    1.3018
-4.2016    1.3084
-4.1932    1.3136
-4.1849    1.3172
-4.1766    1.3194
-4.1683    1.3202
-4.1600    1.3195
-4.1517    1.3175
-4.1433    1.3141
-4.1350    1.3094
-4.1267    1.3035
-4.1184    1.2965
-4.1101    1.2883
-4.1018    1.2790
-4.0934    1.2688
-4.0851    1.2577
-4.0768    1.2457
-4.0685    1.2330
-4.0602    1.2197
-4.0519    1.2058
-4.0435    1.1914
-4.0352    1.1767
-4.0269    1.1616
-4.0186    1.1463
-4.0103    1.1310
-4.0020    1.1155
-3.9936    1.1001
-3.9853    1.0849
-3.9770    1.0699
-3.9687    1.0552
-3.9604    1.0408
-3.9521    1.0269
-3.9437    1.0134
-3.9354    1.0006
-3.9271    0.9884
-3.9188    0.9768
-3.9105    0.9660
-3.9022    0.9559
-3.8938    0.9466
-3.8855    0.9382
-3.8772    0.9306
-3.8689    0.9239
-3.8606    0.9180
-3.8523    0.9131
-3.8439    0.9090
-3.8356    0.9058
-3.8273    0.9034
-3.8190    0.9020
-3.8107    0.9013
-3.8023    0.9014
-3.7940    0.9023
-3.7857    0.9039
-3.7774    0.9062
-3.7691    0.9091
-3.7608    0.9126
-3.7524    0.9166
-3.7441    0.9210
-3.7358    0.9259
-3.7275    0.9311
-3.7192    0.9366
-3.7109    0.9424
-3.7025    0.9482
-3.6942    0.9542
-3.6859    0.9601
-3.6776    0.9661
-3.6693    0.9719
-3.6610    0.9775
-3.6526    0.9829
-3.6443    0.9879
-3.6360    0.9927
-3.6277    0.9970
-3.6194    1.0009
-3.6111    1.0042
-3.6027    1.0070
-3.5944    1.0093
-3.5861    1.0109
-3.5778    1.0119
-3.5695    1.0122
-3.5612    1.0118
-3.5528    1.0107
-3.5445    1.0089
-3.5362    1.0064
-3.5279    1.0033
-3.5196    0.9994
-3.5113    0.9948
-3.5029    0.9896
-3.4946    0.9838
-3.4863    0.9774
-3.4780    0.9704
-3.4697    0.9629
-3.4614    0.9550
-3.4530    0.9466
-3.4447    0.9379
-3.4364    0.9288
-3.4281    0.9195
-3.4198    0.9101
-3.4114    0.9005
-3.4031    0.8909
-3.3948    0.8814
-3.3865    0.8719
-3.3782    0.8627
-3.3699    0.8537
-3.3615    0.8450
-3.3532    0.8367
-3.3449    0.8289
-3.3366    0.8217
-3.3283    0.8151
-3.3200    0.8091
-3.3116    0.8039
-3.3033    0.7996
-3.2950    0.7961
-3.2867    0.7935
-3.2784    0.7919
-3.2701    0.7913
-3.2617    0.7918
-3.2534    0.7933
-3.2451    0.7960
-3.2368    0.7998
-3.2285    0.8047
-3.2202    0.8109
-3.2118    0.8181
-3.2035    0.8265
-3.1952    0.8361
-3.1869    0.8468
-3.1786    0.8586
-3.1703    0.8714
-3.1619    0.8853
-3.1536    0.9002
-3.1453    0.9160
-3.1370    0.9327
-3.1287    0.9502
-3.1204    0.9684
-3.1120    0.9873
-3.1037    1.0068
-3.0954    1.0268
-3.0871    1.0472
-3.0788    1.0680
-3.0705    1.0889
-3.0621    1.1100
-3.0538    1.1312
-3.0455    1.1522
-3.0372    1.1731
-3.0289    1.1937
-3.0205    1.2139
-3.0122    1.2337
-3.0039    1.2528
-2.9956    1.2712
-2.9873    1.2889
-2.9790    1.3056
-2.9706    1.3213
-2.9623    1.3360
-2.9540    1.3495
-2.9457    1.3617
-2.9374    1.3726
-2.9291    1.3821
-2.9207    1.3901
-2.9124    1.3966
-2.9041    1.4015
-2.8958    1.4048
-2.8875    1.4064
-2.8792    1.4064
-2.8708    1.4046
-2.8625    1.4010
-2.8542    1.3957
-2.8459    1.3887
-2.8376    1.3799
-2.8293    1.3694
-2.8209    1.3572
-2.8126    1.3434
-2.8043    1.3279
-2.7960    1.3109
-2.7877    1.2924
-2.7794    1.2725
-2.7710    1.2511
-2.7627    1.2285
-2.7544    1.2048
-2.7461    1.1799
-2.7378    1.1540
-2.7295    1.1272
-2.7211    1.0996
-2.7128    1.0714
-2.7045    1.0426
-2.6962    1.0134
-2.6879    0.9839
-2.6795    0.9543
-2.6712    0.9245
-2.6629    0.8949
-2.6546    0.8655
-2.6463    0.8364
-2.6380    0.8079
-2.6296    0.7799
-2.6213    0.7527
-2.6130    0.7263
-2.6047    0.7009
-2.5964    0.6766
-2.5881    0.6534
-2.5797    0.6316
-2.5714    0.6113
-2.5631    0.5924
-2.5548    0.5751
-2.5465    0.5595
-2.5382    0.5457
-2.5298    0.5336
-2.5215    0.5235
-2.5132    0.5152
-2.5049    0.5090
-2.4966    0.5047
-2.4883    0.5024
-2.4799    0.5022
-2.4716    0.5041
-2.4633    0.5079
-2.4550    0.5138
-2.4467    0.5217
-2.4384    0.5316
-2.4300    0.5433
-2.4217    0.5570
-2.4134    0.5725
-2.4051    0.5897
-2.3968    0.6086
-2.3885    0.6291
-2.3801    0.6511
-2.3718    0.6745
-2.3635    0.6992
-2.3552    0.7251
-2.3469    0.7521
-2.3386    0.7800
-2.3302    0.8088
-2.3219    0.8383
-2.3136    0.8684
-2.3053    0.8989
-2.2970    0.9298
-2.2886    0.9608
-2.2803    0.9919
-2.2720    1.0229
-2.2637    1.0537
-2.2554    1.0842
-2.2471    1.1141
-2.2387    1.1435
-2.2304    1.1721
-2.2221    1.1998
-2.2138    1.2266
-2.2055    1.2523
-2.1972    1.2768
-2.1888    1.3000
-2.1805    1.3219
-2.1722    1.3423
-2.1639    1.3611
-2.1556    1.3783
-2.1473    1.3938
-2.1389    1.4076
-2.1306    1.4196
-2.1223    1.4297
-2.1140    1.4380
-2.1057    1.4445
-2.0974    1.4490
-2.0890    1.4517
-2.0807    1.4524
-2.0724    1.4513
-2.0641    1.4484
-2.0558    1.4436
-2.0475    1.4370
-2.0391    1.4287
-2.0308    1.4188
-2.0225    1.4072
-2.0142    1.3940
-2.0059    1.3794
-1.9976    1.3634
-1.9892    1.3461
-1.9809    1.3276
-1.9726    1.3080
-1.9643    1.2874
-1.9560    1.2658
-1.9477    1.2435
-1.9393    1.2205
-1.9310    1.1969
-1.9227    1.1729
-1.9144    1.1485
-1.9061    1.1239
-1.8977    1.0992
-1.8894    1.0745
-1.8811    1.0499
-1.8728    1.0255
-1.8645    1.0015
-1.8562    0.9779
-1.8478    0.9549
-1.8395    0.9325
-1.8312    0.9108
-1.8229    0.8899
-1.8146    0.8700
-1.8063    0.8510
-1.7979    0.8331
-1.7896    0.8163
-1.7813    0.8007
-1.7730    0.7863
-1.7647    0.7731
-1.7564    0.7613
-1.7480    0.7508
-1.7397    0.7416
-1.7314    0.7338
-1.7231    0.7274
-1.7148    0.7223
-1.7065    0.7186
-1.6981    0.7163
-1.6898    0.7153
-1.6815    0.7156
-1.6732    0.7172
-1.6649    0.7200
-1.6566    0.7240
-1.6482    0.7291
-1.6399    0.7352
-1.6316    0.7424
-1.6233    0.7506
-1.6150    0.7596
-1.6067    0.7694
-1.5983    0.7799
-1.5900    0.7911
-1.5817    0.8028
-1.5734    0.8151
-1.5651    0.8277
-1.5568    0.8406
-1.5484    0.8538
-1.5401    0.8671
-1.5318    0.8805
-1.5235    0.8938
-1.5152    0.9071
-1.5068    0.9202
-1.4985    0.9331
-1.4902    0.9456
-1.4819    0.9577
-1.4736    0.9695
-1.4653    0.9806
-1.4569    0.9913
-1.4486    1.0013
-1.4403    1.0107
-1.4320    1.0194
-1.4237    1.0273
-1.4154    1.0345
-1.4070    1.0409
-1.3987    1.0466
-1.3904    1.0514
-1.3821    1.0554
-1.3738    1.0586
-1.3655    1.0610
-1.3571    1.0627
-1.3488    1.0635
-1.3405    1.0636
-1.3322    1.0630
-1.3239    1.0618
-1.3156    1.0598
-1.3072    1.0573
-1.2989    1.0543
-1.2906    1.0507
-1.2823    1.0466
-1.2740    1.0422
-1.2657    1.0375
-1.2573    1.0325
-1.2490    1.0272
-1.2407    1.0219
-1.2324    1.0164
-1.2241    1.0109
-1.2158    1.0055
-1.2074    1.0002
-1.1991    0.9951
-1.1908    0.9902
-1.1825    0.9856
-1.1742    0.9814
-1.1659    0.9776
-1.1575    0.9743
-1.1492    0.9714
-1.1409    0.9692
-1.1326    0.9675
-1.1243    0.9665
-1.1159    0.9661
-1.1076    0.9664
-1.0993    0.9675
-1.0910    0.9693
-1.0827    0.9718
-1.0744    0.9751
-1.0660    0.9791
-1.0577    0.9838
-1.0494    0.9893
-1.0411    0.9955
-1.0328    1.0023
-1.0245    1.0099
-1.0161    1.0180
-1.0078    1.0267
-0.9995    1.0360
-0.9912    1.0458
-0.9829    1.0559
-0.9746    1.0665
-0.9662    1.0773
-0.9579    1.0884
-0.9496    1.0997
-0.9413    1.1111
-0.9330    1.1225
-0.9247    1.1339
-0.9163    1.1451
-0.9080    1.1562
-0.8997    1.1669
-0.8914    1.1774
-0.8831    1.1873
-0.8748    1.1968
-0.8664    1.2056
-0.8581    1.2138
-0.8498    1.2213
-0.8415    1.2279
-0.8332    1.2337
-0.8249    1.2385
-0.8165    1.2423
-0.8082    1.2451
-0.7999    1.2468
-0.7916    1.2474
-0.7833    1.2468
-0.7750    1.2450
-0.7666    1.2419
-0.7583    1.2376
-0.7500    1.2321
-0.2500    1.2321
-0.2500    1.5000
0.2500    1.5000
0.2500    1.2321
0.7500    1.2321
0.7583    1.2376
0.7666    1.2419
0.7750    1.2450
0.7833    1.2468
0.7916    1.2474
0.7999    1.2468
0.8082    1.2451
0.8165    1.2423
0.8249    1.2385
0.8332    1.2337
0.8415    1.2279
0.8498    1.2213
0.8581    1.2138
0.8664    1.2056
0.8748    1.1968
0.8831    1.1873
0.8914    1.1774
0.8997    1.1669
0.9080    1.1562
0.9163    1.1451
0.9247    1.1339
0.9330    1.1225
0.9413    1.1111
0.9496    1.0997
0.9579    1.0884
0.9662    1.0773
0.9746    1.0665
0.9829    1.0559
0.9912    1.0458
0.9995    1.0360
1.0078    1.0267
1.0161    1.0180
1.0245    1.0099
1.0328    1.0023
1.0411    0.9955
1.0494    0.9893
1.0577    0.9838
1.0660    0.9791
1.0744    0.9751
1.0827    0.9718
1.0910    0.9693
1.0993    0.9675
1.1076    0.9664
1.1159    0.9661
1.1243    0.9665
1.1326    0.9675
1.1409    0.9692
1.1492    0.9714
1.1575    0.9743
1.1659    0.9776
1.1742    0.9814
1.1825    0.9856
1.1908    0.9902
1.1991    0.9951
1.2074    1.0002
1.2158    1.0055
1.2241    1.0109
1.2324    1.0164
1.2407    1.0219
1.2490    1.0272
1.2573    1.0325
1.2657    1.0375
1.2740    1.0422
1.2823    1.0466
1.2906    1.0507
1.2989    1.0543
1.3072    1.0573
1.3156    1.0598
1.3239    1.0618
1.3322    1.0630
1.3405    1.0636
1.3488    1.0635
1.3571    1.0627
1.3655    1.0610
1.3738    1.0586
1.3821    1.0554
1.3904    1.0514
1.3987    1.0466
1.4070    1.0409
1.4154    1.0345
1.4237    1.0273
1.4320    1.0194
1.4403    1.0107
1.4486    1.0013
1.4569    0.9913
1.4653    0.9806
1.4736    0.9695
1.4819    0.9577
1.4902    0.9456
1.4985    0.9331
1.5068    0.9202
1.5152    0.9071
1.5235    0.8938
1.5318    0.8805
1.5401    0.8671
1.5484    0.8538
1.5568    0.8406
1.5651    0.8277
1.5734    0.8151
1.5817    0.8028
1.5900    0.7911
1.5983    0.7799
1.6067    0.7694
1.6150    0.7596
1.6233    0.7506
1.6316    0.7424
1.6399    0.7352
1.6482    0.7291
1.6566    0.7240
1.6649    0.7200
1.6732    0.7172
1.6815    0.7156
1.6898    0.7153
1.6981    0.7163
1.7065    0.7186
1.7148    0.7223
1.7231    0.7274
1.7314    0.7338
1.7397    0.7416
1.7480    0.7508
1.7564    0.7613
1.7647    0.7731
1.7730    0.7863
1.7813    0.8007
1.7896    0.8163
1.7979    0.8331
1.8063    0.8510
1.8146    0.8700
1.8229    0.8899
1.8312    0.9108
1.8395    0.9325
1.8478    0.9549
1.8562    0.9779
1.8645    1.0015
1.8728    1.0255
1.8811    1.0499
1.8894    1.0745
1.8977    1.0992
1.9061    1.1239
1.9144    1.1485
1.9227    1.1729
1.9310    1.1969
1.9393    1.2205
1.9477    1.2435
1.9560    1.2658
1.9643    1.2874
1.9726    1.3080
1.9809    1.3276
1.9892    1.3461
1.9976    1.3634
2.0059    1.3794
2.0142    1.3940
2.0225    1.4072
2.0308    1.4188
2.0391    1.4287
2.0475    1.4370
2.0558    1.4436
2.0641    1.4484
2.0724    1.4513
2.0807    1.4524
2.0890    1.4517
2.0974    1.4490
2.1057    1.4445
2.1140    1.4380
2.1223    1.4297
2.1306    1.4196
2.1389    1.4076
2.1473    1.3938
2.1556    1.3783
2.1639    1.3611
2.1722    1.3423
2.1805    1.3219
2.1888    1.3000
2.1972    1.2768
2.2055    1.2523
2.2138    1.2266
2.2221    1.1998
2.2304    1.1721
2.2387    1.1435
2.2471    1.1141
2.2554    1.0842
2.2637    1.0537
2.2720    1.0229
2.2803    0.9919
2.2886    0.9608
2.2970    0.9298
2.3053    0.8989
2.3136    0.8684
2.3219    0.8383
2.3302    0.8088
2.3386    0.7800
2.3469    0.7521
2.3552    0.7251
2.3635    0.6992
2.3718    0.6745
2.3801    0.6511
2.3885    0.6291
2.3968    0.6086
2.4051    0.5897
2.4134    0.5725
2.4217    0.5570
2.4300    0.5433
2.4384    0.5316
2.4467    0.5217
2.4550    0.5138
2.4633    0.5079
2.4716    0.5041
2.4799    0.5022
2.4883    0.5024
2.4966    0.5047
2.5049    0.5090
2.5132    0.5152
2.5215    0.5235
2.5298    0.5336
2.5382    0.5457
2.5465    0.5595
2.5548    0.5751
2.5631    0.5924
2.5714    0.6113
2.5797    0.6316
2.5881    0.6534
2.5964    0.6766
2.6047    0.7009
2.6130    0.7263
2.6213    0.7527
2.6296    0.7799
2.6380    0.8079
2.6463    0.8364
2.6546    0.8655
2.6629    0.8949
2.6712    0.9245
2.6795    0.9543
2.6879    0.9839
2.6962    1.0134
2.7045    1.0426
2.7128    1.0714
2.7211    1.0996
2.7295    1.1272
2.7378    1.1540
2.7461    1.1799
2.7544    1.2048
2.7627    1.2285
2.7710    1.2511
2.7794    1.2725
2.7877    1.2924
2.7960    1.3109
2.8043    1.3279
2.8126    1.3434
2.8209    1.3572
2.8293    1.3694
2.8376    1.3799
2.8459    1.3887
2.8542    1.3957
2.8625    1.4010
2.8708    1.4046
2.8792    1.4064
2.8875    1.4064
2.8958    1.4048
2.9041    1.4015
2.9124    1.3966
2.9207    1.3901
2.9291    1.3821
2.9374    1.3726
2.9457    1.3617
2.9540    1.3495
2.9623    1.3360
2.9706    1.3213
2.9790    1.3056
2.9873    1.2889
2.9956    1.2712
3.0039    1.2528
3.0122    1.2337
3.0205    1.2139
3.0289    1.1937
3.0372    1.1731
3.0455    1.1522
3.0538    1.1312
3.0621    1.1100
3.0705    1.0889
3.0788    1.0680
3.0871    1.0472
3.0954    1.0268
3.1037    1.0068
3.1120    0.9873
3.1204    0.9684
3.1287    0.9502
3.1370    0.9327
3.1453    0.9160
3.1536    0.9002
3.1619    0.8853
3.1703    0.8714
3.1786    0.8586
3.1869    0.8468
3.1952    0.8361
3.2035    0.8265
3.2118    0.8181
3.2202    0.8109
3.2285    0.8047
3.2368    0.7998
3.2451    0.7960
3.2534    0.7933
3.2617    0.7918
3.2701    0.7913
3.2784    0.7919
3.2867    0.7935
3.2950    0.7961
3.3033    0.7996
3.3116    0.8039
3.3200    0.8091
3.3283    0.8151
3.3366    0.8217
3.3449    0.8289
3.3532    0.8367
3.3615    0.8450
3.3699    0.8537
3.3782    0.8627
3.3865    0.8719
3.3948    0.8814
3.4031    0.8909
3.4114    0.9005
3.4198    0.9101
3.4281    0.9195
3.4364    0.9288
3.4447    0.9379
3.4530    0.9466
3.4614    0.9550
3.4697    0.9629
3.4780    0.9704
3.4863    0.9774
3.4946    0.9838
3.5029    0.9896
3.5113    0.9948
3.5196    0.9994
3.5279    1.0033
3.5362    1.0064
3.5445    1.0089
3.5528    1.0107
3.5612    1.0118
3.5695    1.0122
3.5778    1.0119
3.5861    1.0109
3.5944    1.0093
3.6027    1.0070
3.6111    1.0042
3.6194    1.0009
3.6277    0.9970
3.6360    0.9927
3.6443    0.9879
3.6526    0.9829
3.6610    0.9775
3.6693    0.9719
3.6776    0.9661
3.6859    0.9601
3.6942    0.9542
3.7025    0.9482
3.7109    0.9424
3.7192    0.9366
3.7275    0.9311
3.7358    0.9259
3.7441    0.9210
3.7524    0.9166
3.7608    0.9126
3.7691    0.9091
3.7774    0.9062
3.7857    0.9039
3.7940    0.9023
3.8023    0.9014
3.8107    0.9013
3.8190    0.9020
3.8273    0.9034
3.8356    0.9058
3.8439    0.9090
3.8523    0.9131
3.8606    0.9180
3.8689    0.9239
3.8772    0.9306
3.8855    0.9382
3.8938    0.9466
3.9022    0.9559
3.9105    0.9660
3.9188    0.9768
3.9271    0.9884
3.9354    1.0006
3.9437    1.0134
3.9521    1.0269
3.9604    1.0408
3.9687    1.0552
3.9770    1.0699
3.9853    1.0849
3.9936    1.1001
4.0020    1.1155
4.0103    1.1310
4.0186    1.1463
4.0269    1.1616
4.0352    1.1767
4.0435    1.1914
4.0519    1.2058
4.0602    1.2197
4.0685    1.2330
4.0768    1.2457
4.0851    1.2577
4.0934    1.2688
4.1018    1.2790
4.1101    1.2883
4.1184    1.2965
4.1267    1.3035
4.1350    1.3094
4.1433    1.3141
4.1517    1.3175
4.1600    1.3195
4.1683    1.3202
4.1766    1.3194
4.1849    1.3172
4.1932    1.3136
4.2016    1.3084
4.2099    1.3018
4.2182    1.2937
4.2265    1.2842
4.2348    1.2732
4.2432    1.2608
4.2515    1.2469
4.2598    1.2317
4.2681    1.2153
4.2764    1.1975
4.2847    1.1786
4.2931    1.1585
4.3014    1.1374
4.3097    1.1154
4.3180    1.0924
4.3263    1.0687
4.3346    1.0442
4.3430    1.0192
4.3513    0.9937
4.3596    0.9679
4.3679    0.9418
4.3762    0.9155
4.3845    0.8892
4.3929    0.8630
4.4012    0.8370
4.4095    0.8114
4.4178    0.7862
4.4261    0.7616
4.4344    0.7376
4.4428    0.7145
4.4511    0.6923
4.4594    0.6711
4.4677    0.6511
4.4760    0.6323
4.4843    0.6148
4.4927    0.5988
4.5010    0.5843
4.5093    0.5713
4.5176    0.5600
4.5259    0.5505
4.5342    0.5427
4.5426    0.5367
4.5509    0.5327
4.5592    0.5305
4.5675    0.5302
4.5758    0.5319
4.5841    0.5356
4.5925    0.5412
4.6008    0.5487
4.6091    0.5581
4.6174    0.5694
4.6257    0.5826
4.6341    0.5976
4.6424    0.6143
4.6507    0.6327
4.6590    0.6527
4.6673    0.6742
4.6756    0.6971
4.6840    0.7214
4.6923    0.7470
4.7006    0.7737
4.7089    0.8014
4.7172    0.8300
4.7255    0.8594
4.7339    0.8895
4.7422    0.9201
4.7505    0.9512
4.7588    0.9824
4.7671    1.0139
4.7754    1.0453
4.7838    1.0766
4.7921    1.1076
4.8004    1.1382
4.8087    1.1682
4.8170    1.1976
4.8253    1.2262
4.8337    1.2538
4.8420    1.2804
4.8503    1.3059
4.8586    1.3301
4.8669    1.3529
4.8752    1.3742
4.8836    1.3940
4.8919    1.4122
4.9002    1.4286
4.9085    1.4432
4.9168    1.4560
4.9251    1.4669
4.9335    1.4759
4.9418    1.4828
4.9501    1.4878
4.9584    1.4908
4.9667    1.4917
4.9750    1.4906
4.9834    1.4876
4.9917    1.4825
5.0000    1.4755


==> figures/numeigs_5percent.txt <==
nDOFs numeigs_multiD numeigs_quasiD
    9.00000e+00     4.00000e+00     3.00000e+00
    1.40000e+01     4.00000e+00     9.00000e+00
    1.90000e+01     7.00000e+00     1.90000e+01
    2.40000e+01     7.00000e+00     9.00000e+00
    2.90000e+01     8.00000e+00     9.00000e+00
    3.40000e+01     8.00000e+00     9.00000e+00
    3.90000e+01     1.00000e+01     1.10000e+01
    4.40000e+01     9.00000e+00     1.20000e+01
    4.90000e+01     1.00000e+01     1.50000e+01
    5.40000e+01     1.10000e+01     2.00000e+01
    5.90000e+01     1.10000e+01     3.90000e+01
    6.40000e+01     1.20000e+01     5.80000e+01
    6.90000e+01     1.30000e+01     2.70000e+01
    7.40000e+01     1.40000e+01     2.30000e+01
    7.90000e+01     1.30000e+01     2.30000e+01
    8.40000e+01     1.50000e+01     2.30000e+01
    8.90000e+01     1.50000e+01     2.50000e+01
    9.40000e+01     1.50000e+01     2.90000e+01
    9.90000e+01     1.50000e+01     3.90000e+01
    1.04000e+02     1.70000e+01     1.04000e+02
    1.09000e+02     1.60000e+01     7.00000e+01
    1.14000e+02     1.70000e+01     4.20000e+01
    1.19000e+02     1.70000e+01     3.70000e+01
    1.24000e+02     1.80000e+01     3.50000e+01
    1.29000e+02     1.80000e+01     3.50000e+01
    1.34000e+02     1.90000e+01     3.90000e+01
    1.39000e+02     1.90000e+01     4.50000e+01
    1.44000e+02     1.90000e+01     5.90000e+01
    1.49000e+02     2.00000e+01     1.49000e+02
    1.54000e+02     2.00000e+01     8.40000e+01
    1.59000e+02     2.00000e+01     5.70000e+01
    1.64000e+02     2.10000e+01     4.90000e+01
    1.69000e+02     2.10000e+01     4.70000e+01
    1.74000e+02     2.10000e+01     4.90000e+01
    1.79000e+02     2.20000e+01     5.20000e+01
    1.84000e+02     2.20000e+01     6.10000e+01
    1.89000e+02     2.20000e+01     8.40000e+01
    1.94000e+02     2.30000e+01     1.94000e+02
    1.99000e+02     2.30000e+01     9.70000e+01
    2.04000e+02     2.30000e+01     7.00000e+01
    2.09000e+02     2.30000e+01     6.20000e+01
    2.14000e+02     2.40000e+01     5.90000e+01
    2.19000e+02     2.50000e+01     6.10000e+01
    2.24000e+02     2.50000e+01     6.60000e+01
    2.29000e+02     2.50000e+01     7.80000e+01
    2.34000e+02     2.50000e+01     1.13000e+02
    2.39000e+02     2.50000e+01     2.39000e+02
    2.44000e+02     2.60000e+01     1.09000e+02
    2.49000e+02     2.70000e+01     8.30000e+01 


==> figures/polyfits.txt <==
multiD_omega1 quasiD_omega1 multiD_omega2 quasiD_omega2 multiD_omega3 quasiD_omega3 multiD_omega4 quasiD_omega4 multiD_omega5 quasiD_omega5 multiD_omega6 quasiD_omega6 multiD_omega7 quasiD_omega7 multiD_omega8 quasiD_omega8
   -1.45540e+00    -2.03322e+00    -1.63583e+00    -1.98254e+00    -1.37944e+00    -1.70665e+00    -1.28055e+00    -1.67407e+00    -1.06571e+00    -1.70033e+00    -4.04298e-01    -1.61743e+00    -3.22928e-01    -1.50302e+00    -2.95450e-01    -1.46778e+00
    3.40628e+00     4.70100e+00     5.95165e+00     6.67586e+00     3.70230e+00     4.80684e+00     3.45849e+00     5.11637e+00     2.75811e+00     5.69209e+00     8.13163e-01     5.56608e+00    -1.61694e-02     5.27960e+00    -1.08300e-01     5.28010e+00


==> figures/solLocPertQuasiD.txt <==
x u_real_omega1 u_imag_omega1 u_real_omega2 u_imag_omega2 u_real_omega3 u_imag_omega3
-8.928e+00	-6.481e-03	-3.812e-02	3.934e-02	-4.749e-02	-8.043e-02	-2.547e-01
-8.918e+00	-9.632e-03	-3.805e-02	2.821e-02	-5.485e-02	-9.142e-02	-2.599e-01
-8.908e+00	-1.264e-02	-3.770e-02	1.609e-02	-5.955e-02	-1.014e-01	-2.630e-01
-8.898e+00	-1.548e-02	-3.709e-02	3.552e-03	-6.156e-02	-1.105e-01	-2.642e-01
-8.888e+00	-1.816e-02	-3.624e-02	-8.869e-03	-6.095e-02	-1.186e-01	-2.636e-01
-8.878e+00	-2.068e-02	-3.518e-02	-2.069e-02	-5.791e-02	-1.257e-01	-2.613e-01
-8.867e+00	-2.302e-02	-3.391e-02	-3.150e-02	-5.268e-02	-1.319e-01	-2.575e-01
-8.857e+00	-2.519e-02	-3.245e-02	-4.096e-02	-4.557e-02	-1.373e-01	-2.521e-01
-8.847e+00	-2.718e-02	-3.083e-02	-4.881e-02	-3.691e-02	-1.417e-01	-2.454e-01
-8.837e+00	-2.900e-02	-2.905e-02	-5.485e-02	-2.707e-02	-1.453e-01	-2.374e-01
-8.827e+00	-3.064e-02	-2.713e-02	-5.898e-02	-1.641e-02	-1.480e-01	-2.282e-01
-8.817e+00	-3.211e-02	-2.509e-02	-6.113e-02	-5.314e-03	-1.500e-01	-2.180e-01
-8.807e+00	-3.340e-02	-2.293e-02	-6.133e-02	5.878e-03	-1.512e-01	-2.067e-01
-8.797e+00	-3.453e-02	-2.066e-02	-5.963e-02	1.683e-02	-1.516e-01	-1.945e-01
-8.786e+00	-3.549e-02	-1.831e-02	-5.615e-02	2.725e-02	-1.514e-01	-1.815e-01
-8.776e+00	-3.628e-02	-1.587e-02	-5.103e-02	3.685e-02	-1.504e-01	-1.677e-01
-8.766e+00	-3.690e-02	-1.336e-02	-4.445e-02	4.541e-02	-1.487e-01	-1.531e-01
-8.756e+00	-3.737e-02	-1.078e-02	-3.663e-02	5.273e-02	-1.464e-01	-1.379e-01
-8.746e+00	-3.768e-02	-8.146e-03	-2.778e-02	5.865e-02	-1.435e-01	-1.221e-01
-8.736e+00	-3.783e-02	-5.465e-03	-1.816e-02	6.305e-02	-1.400e-01	-1.058e-01
-8.726e+00	-3.783e-02	-2.744e-03	-7.991e-03	6.586e-02	-1.359e-01	-8.891e-02
-8.716e+00	-3.767e-02	1.191e-05	2.467e-03	6.703e-02	-1.312e-01	-7.162e-02
-8.705e+00	-3.737e-02	2.795e-03	1.297e-02	6.656e-02	-1.260e-01	-5.392e-02
-8.695e+00	-3.692e-02	5.598e-03	2.329e-02	6.448e-02	-1.202e-01	-3.587e-02
-8.685e+00	-3.632e-02	8.415e-03	3.320e-02	6.084e-02	-1.140e-01	-1.751e-02
-8.675e+00	-3.558e-02	1.124e-02	4.248e-02	5.573e-02	-1.072e-01	1.131e-03
-8.665e+00	-3.470e-02	1.407e-02	5.095e-02	4.927e-02	-1.000e-01	2.000e-02
-8.655e+00	-3.368e-02	1.689e-02	5.843e-02	4.160e-02	-9.233e-02	3.906e-02
-8.645e+00	-3.252e-02	1.971e-02	6.476e-02	3.287e-02	-8.422e-02	5.826e-02
-8.634e+00	-3.123e-02	2.250e-02	6.982e-02	2.327e-02	-7.568e-02	7.758e-02
-8.624e+00	-2.980e-02	2.528e-02	7.351e-02	1.297e-02	-6.674e-02	9.696e-02
-8.614e+00	-2.825e-02	2.803e-02	7.575e-02	2.176e-03	-5.742e-02	1.164e-01
-8.604e+00	-2.657e-02	3.074e-02	7.648e-02	-8.897e-03	-4.773e-02	1.358e-01
-8.594e+00	-2.477e-02	3.341e-02	7.570e-02	-2.004e-02	-3.770e-02	1.551e-01
-8.584e+00	-2.284e-02	3.603e-02	7.340e-02	-3.105e-02	-2.735e-02	1.743e-01
-8.574e+00	-2.080e-02	3.859e-02	6.961e-02	-4.171e-02	-1.670e-02	1.933e-01
-8.564e+00	-1.865e-02	4.110e-02	6.440e-02	-5.181e-02	-5.783e-03	2.122e-01
-8.553e+00	-1.640e-02	4.353e-02	5.786e-02	-6.118e-02	5.373e-03	2.307e-01
-8.543e+00	-1.404e-02	4.588e-02	5.009e-02	-6.962e-02	1.674e-02	2.490e-01
-8.533e+00	-1.159e-02	4.814e-02	4.124e-02	-7.698e-02	2.827e-02	2.668e-01
-8.523e+00	-9.055e-03	5.031e-02	3.146e-02	-8.311e-02	3.994e-02	2.842e-01
-8.513e+00	-6.442e-03	5.238e-02	2.092e-02	-8.789e-02	5.171e-02	3.011e-01
-8.503e+00	-3.762e-03	5.433e-02	9.822e-03	-9.124e-02	6.352e-02	3.174e-01
-8.493e+00	-1.025e-03	5.617e-02	-1.644e-03	-9.308e-02	7.534e-02	3.331e-01
-8.483e+00	1.760e-03	5.787e-02	-1.326e-02	-9.339e-02	8.712e-02	3.481e-01
-8.472e+00	4.578e-03	5.945e-02	-2.483e-02	-9.215e-02	9.880e-02	3.623e-01
-8.462e+00	7.418e-03	6.087e-02	-3.612e-02	-8.938e-02	1.103e-01	3.757e-01
-8.452e+00	1.027e-02	6.216e-02	-4.695e-02	-8.516e-02	1.217e-01	3.882e-01
-8.442e+00	1.311e-02	6.328e-02	-5.711e-02	-7.955e-02	1.328e-01	3.997e-01
-8.432e+00	1.594e-02	6.425e-02	-6.644e-02	-7.266e-02	1.436e-01	4.103e-01
-8.422e+00	1.873e-02	6.506e-02	-7.476e-02	-6.464e-02	1.540e-01	4.199e-01
-8.412e+00	2.149e-02	6.570e-02	-8.194e-02	-5.563e-02	1.640e-01	4.284e-01
-8.402e+00	2.418e-02	6.618e-02	-8.787e-02	-4.580e-02	1.736e-01	4.358e-01
-8.391e+00	2.680e-02	6.649e-02	-9.246e-02	-3.534e-02	1.828e-01	4.421e-01
-8.381e+00	2.935e-02	6.664e-02	-9.565e-02	-2.442e-02	1.914e-01	4.473e-01
-8.371e+00	3.180e-02	6.663e-02	-9.740e-02	-1.325e-02	1.994e-01	4.514e-01
-8.361e+00	3.415e-02	6.645e-02	-9.771e-02	-2.002e-03	2.069e-01	4.543e-01
-8.351e+00	3.640e-02	6.612e-02	-9.658e-02	9.126e-03	2.138e-01	4.561e-01
-8.341e+00	3.852e-02	6.563e-02	-9.407e-02	1.996e-02	2.201e-01	4.569e-01
-8.331e+00	4.053e-02	6.499e-02	-9.022e-02	3.032e-02	2.258e-01	4.565e-01
-8.320e+00	4.241e-02	6.421e-02	-8.513e-02	4.007e-02	2.308e-01	4.550e-01
-8.310e+00	4.416e-02	6.329e-02	-7.888e-02	4.904e-02	2.352e-01	4.526e-01
-8.300e+00	4.578e-02	6.223e-02	-7.158e-02	5.713e-02	2.390e-01	4.491e-01
-8.290e+00	4.726e-02	6.104e-02	-6.337e-02	6.420e-02	2.421e-01	4.445e-01
-8.280e+00	4.860e-02	5.973e-02	-5.437e-02	7.017e-02	2.446e-01	4.391e-01
-8.270e+00	4.980e-02	5.829e-02	-4.474e-02	7.497e-02	2.464e-01	4.326e-01
-8.260e+00	5.086e-02	5.674e-02	-3.461e-02	7.851e-02	2.476e-01	4.253e-01
-8.250e+00	5.178e-02	5.507e-02	-2.415e-02	8.077e-02	2.482e-01	4.171e-01
-8.239e+00	5.256e-02	5.329e-02	-1.352e-02	8.172e-02	2.482e-01	4.079e-01
-8.229e+00	5.319e-02	5.141e-02	-2.873e-03	8.134e-02	2.475e-01	3.980e-01
-8.219e+00	5.368e-02	4.943e-02	7.621e-03	7.965e-02	2.462e-01	3.872e-01
-8.209e+00	5.402e-02	4.735e-02	1.780e-02	7.668e-02	2.443e-01	3.756e-01
-8.199e+00	5.422e-02	4.517e-02	2.751e-02	7.246e-02	2.418e-01	3.632e-01
-8.189e+00	5.427e-02	4.290e-02	3.659e-02	6.707e-02	2.386e-01	3.500e-01
-8.179e+00	5.418e-02	4.054e-02	4.490e-02	6.059e-02	2.349e-01	3.361e-01
-8.169e+00	5.394e-02	3.810e-02	5.229e-02	5.311e-02	2.306e-01	3.214e-01
-8.158e+00	5.356e-02	3.557e-02	5.864e-02	4.475e-02	2.257e-01	3.060e-01
-8.148e+00	5.302e-02	3.296e-02	6.381e-02	3.565e-02	2.202e-01	2.900e-01
-8.138e+00	5.234e-02	3.027e-02	6.771e-02	2.595e-02	2.141e-01	2.732e-01
-8.128e+00	5.151e-02	2.751e-02	7.025e-02	1.582e-02	2.074e-01	2.557e-01
-8.118e+00	5.052e-02	2.468e-02	7.136e-02	5.447e-03	2.001e-01	2.376e-01
-8.108e+00	4.938e-02	2.178e-02	7.099e-02	-4.991e-03	1.922e-01	2.189e-01
-8.098e+00	4.808e-02	1.882e-02	6.912e-02	-1.528e-02	1.837e-01	1.995e-01
-8.088e+00	4.663e-02	1.579e-02	6.574e-02	-2.522e-02	1.747e-01	1.795e-01
-8.077e+00	4.502e-02	1.272e-02	6.088e-02	-3.460e-02	1.650e-01	1.590e-01
-8.067e+00	4.325e-02	9.590e-03	5.462e-02	-4.318e-02	1.548e-01	1.379e-01
-8.057e+00	4.132e-02	6.418e-03	4.704e-02	-5.076e-02	1.440e-01	1.163e-01
-8.047e+00	3.923e-02	3.208e-03	3.827e-02	-5.714e-02	1.326e-01	9.421e-02
-8.037e+00	3.697e-02	-3.178e-05	2.848e-02	-6.211e-02	1.207e-01	7.169e-02
-8.027e+00	3.455e-02	-3.295e-03	1.787e-02	-6.550e-02	1.082e-01	4.877e-02
-8.017e+00	3.197e-02	-6.571e-03	6.675e-03	-6.716e-02	9.524e-02	2.550e-02
-8.006e+00	2.922e-02	-9.851e-03	-4.832e-03	-6.697e-02	8.171e-02	1.947e-03
-7.996e+00	2.632e-02	-1.312e-02	-1.635e-02	-6.485e-02	6.768e-02	-2.184e-02
-7.986e+00	2.325e-02	-1.638e-02	-2.755e-02	-6.076e-02	5.318e-02	-4.577e-02
-7.976e+00	2.002e-02	-1.960e-02	-3.808e-02	-5.473e-02	3.823e-02	-6.978e-02
-7.966e+00	1.664e-02	-2.276e-02	-4.758e-02	-4.684e-02	2.288e-02	-9.376e-02
-7.956e+00	1.311e-02	-2.587e-02	-5.570e-02	-3.723e-02	7.165e-03	-1.176e-01
-7.946e+00	9.439e-03	-2.888e-02	-6.206e-02	-2.614e-02	-8.866e-03	-1.412e-01
-7.936e+00	5.636e-03	-3.179e-02	-6.636e-02	-1.386e-02	-2.515e-02	-1.645e-01
-7.925e+00	1.713e-03	-3.458e-02	-6.829e-02	-7.577e-04	-4.163e-02	-1.872e-01
-7.915e+00	-2.319e-03	-3.720e-02	-6.764e-02	1.272e-02	-5.821e-02	-2.092e-01
-7.905e+00	-6.442e-03	-3.965e-02	-6.426e-02	2.605e-02	-7.482e-02	-2.304e-01
-7.895e+00	-1.064e-02	-4.189e-02	-5.811e-02	3.869e-02	-9.134e-02	-2.506e-01
-7.885e+00	-1.488e-02	-4.389e-02	-4.924e-02	5.003e-02	-1.077e-01	-2.695e-01
-7.875e+00	-1.915e-02	-4.562e-02	-3.787e-02	5.948e-02	-1.237e-01	-2.869e-01
-7.865e+00	-2.342e-02	-4.704e-02	-2.436e-02	6.644e-02	-1.392e-01	-3.027e-01
-7.855e+00	-2.764e-02	-4.813e-02	-9.202e-03	7.039e-02	-1.541e-01	-3.165e-01
-7.844e+00	-3.179e-02	-4.883e-02	6.945e-03	7.091e-02	-1.682e-01	-3.281e-01
-7.834e+00	-3.582e-02	-4.913e-02	2.329e-02	6.769e-02	-1.814e-01	-3.373e-01
-7.824e+00	-3.967e-02	-4.899e-02	3.894e-02	6.065e-02	-1.934e-01	-3.437e-01
-7.814e+00	-4.331e-02	-4.837e-02	5.293e-02	4.989e-02	-2.040e-01	-3.472e-01
-7.804e+00	-4.668e-02	-4.724e-02	6.430e-02	3.579e-02	-2.130e-01	-3.474e-01
-7.794e+00	-4.972e-02	-4.559e-02	7.212e-02	1.898e-02	-2.202e-01	-3.442e-01
-7.784e+00	-5.237e-02	-4.339e-02	7.564e-02	3.703e-04	-2.255e-01	-3.374e-01
-7.774e+00	-5.457e-02	-4.064e-02	7.431e-02	-1.892e-02	-2.286e-01	-3.268e-01
-7.774e+00	-5.457e-02	-4.064e-02	7.431e-02	-1.892e-02	-2.286e-01	-3.268e-01
-7.763e+00	-5.627e-02	-3.734e-02	7.032e-02	-3.801e-02	-2.284e-01	-3.116e-01
-7.753e+00	-5.740e-02	-3.350e-02	6.128e-02	-5.509e-02	-2.257e-01	-2.924e-01
-7.743e+00	-5.793e-02	-2.913e-02	4.755e-02	-6.877e-02	-2.203e-01	-2.694e-01
-7.733e+00	-5.781e-02	-2.428e-02	2.989e-02	-7.782e-02	-2.123e-01	-2.426e-01
-7.723e+00	-5.700e-02	-1.898e-02	9.486e-03	-8.129e-02	-2.016e-01	-2.123e-01
-7.713e+00	-5.549e-02	-1.331e-02	-1.218e-02	-7.864e-02	-1.882e-01	-1.787e-01
-7.703e+00	-5.327e-02	-7.331e-03	-3.342e-02	-6.982e-02	-1.722e-01	-1.424e-01
-7.692e+00	-5.036e-02	-1.138e-03	-5.248e-02	-5.532e-02	-1.539e-01	-1.037e-01
-7.682e+00	-4.676e-02	5.177e-03	-6.771e-02	-3.617e-02	-1.334e-01	-6.323e-02
-7.672e+00	-4.254e-02	1.151e-02	-7.777e-02	-1.384e-02	-1.111e-01	-2.162e-02
-7.662e+00	-3.773e-02	1.776e-02	-8.173e-02	9.871e-03	-8.723e-02	2.049e-02
-7.652e+00	-3.242e-02	2.383e-02	-7.920e-02	3.301e-02	-6.220e-02	6.242e-02
-7.642e+00	-2.669e-02	2.960e-02	-7.035e-02	5.367e-02	-3.638e-02	1.035e-01
-7.632e+00	-2.061e-02	3.500e-02	-5.593e-02	7.018e-02	-1.020e-02	1.431e-01
-7.622e+00	-1.430e-02	3.995e-02	-3.713e-02	8.125e-02	1.595e-02	1.807e-01
-7.611e+00	-7.833e-03	4.436e-02	-1.552e-02	8.609e-02	4.168e-02	2.156e-01
-7.601e+00	-1.319e-03	4.820e-02	7.192e-03	8.446e-02	6.664e-02	2.476e-01
-7.591e+00	5.155e-03	5.142e-02	2.925e-02	7.665e-02	9.050e-02	2.762e-01
-7.581e+00	1.150e-02	5.399e-02	4.906e-02	6.344e-02	1.130e-01	3.011e-01
-7.571e+00	1.765e-02	5.591e-02	6.527e-02	4.595e-02	1.339e-01	3.223e-01
-7.561e+00	2.353e-02	5.717e-02	7.690e-02	2.556e-02	1.529e-01	3.395e-01
-7.551e+00	2.908e-02	5.779e-02	8.335e-02	3.773e-03	1.701e-01	3.528e-01
-7.541e+00	3.426e-02	5.779e-02	8.441e-02	-1.795e-02	1.851e-01	3.622e-01
-7.530e+00	3.902e-02	5.721e-02	8.027e-02	-3.825e-02	1.981e-01	3.678e-01
-7.520e+00	4.335e-02	5.606e-02	7.141e-02	-5.597e-02	2.090e-01	3.697e-01
-7.510e+00	4.722e-02	5.441e-02	5.856e-02	-7.020e-02	2.177e-01	3.682e-01
-7.500e+00	5.061e-02	5.227e-02	4.264e-02	-8.032e-02	2.244e-01	3.634e-01
-7.490e+00	5.353e-02	4.971e-02	2.464e-02	-8.599e-02	2.290e-01	3.556e-01
-7.480e+00	5.597e-02	4.676e-02	5.603e-03	-8.712e-02	2.317e-01	3.450e-01
-7.470e+00	5.794e-02	4.346e-02	-1.348e-02	-8.388e-02	2.325e-01	3.317e-01
-7.460e+00	5.944e-02	3.986e-02	-3.169e-02	-7.662e-02	2.315e-01	3.162e-01
-7.449e+00	6.049e-02	3.600e-02	-4.821e-02	-6.587e-02	2.289e-01	2.985e-01
-7.439e+00	6.110e-02	3.191e-02	-6.239e-02	-5.224e-02	2.246e-01	2.789e-01
-7.429e+00	6.128e-02	2.763e-02	-7.369e-02	-3.646e-02	2.188e-01	2.576e-01
-7.419e+00	6.106e-02	2.320e-02	-8.176e-02	-1.925e-02	2.117e-01	2.349e-01
-7.409e+00	6.044e-02	1.864e-02	-8.638e-02	-1.365e-03	2.032e-01	2.108e-01
-7.399e+00	5.944e-02	1.398e-02	-8.747e-02	1.647e-02	1.936e-01	1.856e-01
-7.389e+00	5.809e-02	9.251e-03	-8.512e-02	3.359e-02	1.828e-01	1.594e-01
-7.378e+00	5.639e-02	4.478e-03	-7.948e-02	4.938e-02	1.709e-01	1.325e-01
-7.368e+00	5.436e-02	-3.185e-04	-7.083e-02	6.330e-02	1.582e-01	1.048e-01
-7.358e+00	5.201e-02	-5.116e-03	-5.955e-02	7.490e-02	1.445e-01	7.664e-02
-7.348e+00	4.937e-02	-9.896e-03	-4.606e-02	8.382e-02	1.300e-01	4.806e-02
-7.338e+00	4.644e-02	-1.464e-02	-3.084e-02	8.980e-02	1.148e-01	1.917e-02
-7.328e+00	4.323e-02	-1.933e-02	-1.442e-02	9.266e-02	9.888e-02	-9.894e-03
-7.318e+00	3.977e-02	-2.394e-02	2.675e-03	9.233e-02	8.236e-02	-3.904e-02
-7.308e+00	3.605e-02	-2.847e-02	1.988e-02	8.882e-02	6.526e-02	-6.817e-02
-7.297e+00	3.210e-02	-3.290e-02	3.663e-02	8.222e-02	4.766e-02	-9.719e-02
-7.287e+00	2.791e-02	-3.720e-02	5.241e-02	7.271e-02	2.959e-02	-1.260e-01
-7.277e+00	2.351e-02	-4.137e-02	6.668e-02	6.057e-02	1.113e-02	-1.545e-01
-7.267e+00	1.890e-02	-4.538e-02	7.896e-02	4.613e-02	-7.692e-03	-1.826e-01
-7.257e+00	1.408e-02	-4.922e-02	8.880e-02	2.979e-02	-2.681e-02	-2.101e-01
-7.247e+00	9.080e-03	-5.287e-02	9.582e-02	1.203e-02	-4.617e-02	-2.371e-01
-7.237e+00	3.898e-03	-5.631e-02	9.969e-02	-6.614e-03	-6.572e-02	-2.633e-01
-7.227e+00	-1.451e-03	-5.952e-02	1.001e-01	-2.557e-02	-8.540e-02	-2.887e-01
-7.216e+00	-6.957e-03	-6.247e-02	9.701e-02	-4.419e-02	-1.051e-01	-3.131e-01
-7.206e+00	-1.260e-02	-6.514e-02	9.022e-02	-6.184e-02	-1.248e-01	-3.364e-01
-7.196e+00	-1.838e-02	-6.751e-02	7.980e-02	-7.781e-02	-1.445e-01	-3.583e-01
-7.186e+00	-2.426e-02	-6.953e-02	6.592e-02	-9.143e-02	-1.639e-01	-3.789e-01
-7.176e+00	-3.023e-02	-7.118e-02	4.887e-02	-1.020e-01	-1.830e-01	-3.977e-01
-7.166e+00	-3.626e-02	-7.241e-02	2.908e-02	-1.089e-01	-2.017e-01	-4.147e-01
-7.156e+00	-4.232e-02	-7.320e-02	7.148e-03	-1.116e-01	-2.198e-01	-4.296e-01
-7.146e+00	-4.838e-02	-7.349e-02	-1.615e-02	-1.095e-01	-2.372e-01	-4.421e-01
-7.135e+00	-5.439e-02	-7.324e-02	-3.989e-02	-1.024e-01	-2.537e-01	-4.519e-01
-7.125e+00	-6.031e-02	-7.239e-02	-6.299e-02	-9.005e-02	-2.691e-01	-4.587e-01
-7.115e+00	-6.607e-02	-7.090e-02	-8.422e-02	-7.258e-02	-2.832e-01	-4.622e-01
-7.105e+00	-7.161e-02	-6.871e-02	-1.022e-01	-5.037e-02	-2.956e-01	-4.620e-01
-7.095e+00	-7.685e-02	-6.576e-02	-1.157e-01	-2.413e-02	-3.062e-01	-4.577e-01
-7.085e+00	-8.169e-02	-6.201e-02	-1.233e-01	5.044e-03	-3.145e-01	-4.488e-01
-7.075e+00	-8.604e-02	-5.739e-02	-1.238e-01	3.566e-02	-3.203e-01	-4.351e-01
-7.064e+00	-8.977e-02	-5.188e-02	-1.164e-01	6.583e-02	-3.231e-01	-4.161e-01
-7.054e+00	-9.276e-02	-4.545e-02	-1.005e-01	9.337e-02	-3.226e-01	-3.915e-01
-7.044e+00	-9.487e-02	-3.807e-02	-7.653e-02	1.159e-01	-3.184e-01	-3.610e-01
-7.034e+00	-9.596e-02	-2.978e-02	-4.527e-02	1.309e-01	-3.102e-01	-3.245e-01
-7.024e+00	-9.589e-02	-2.061e-02	-8.595e-03	1.363e-01	-2.976e-01	-2.819e-01
-7.014e+00	-9.454e-02	-1.065e-02	3.082e-02	1.305e-01	-2.804e-01	-2.334e-01
-7.004e+00	-9.179e-02	-1.752e-05	6.952e-02	1.129e-01	-2.585e-01	-1.794e-01
-6.994e+00	-8.756e-02	1.111e-02	1.036e-01	8.404e-02	-2.320e-01	-1.206e-01
-6.983e+00	-8.183e-02	2.253e-02	1.291e-01	4.587e-02	-2.009e-01	-5.793e-02
-6.973e+00	-7.460e-02	3.397e-02	1.426e-01	1.786e-03	-1.658e-01	7.419e-03
-6.963e+00	-6.595e-02	4.516e-02	1.419e-01	-4.375e-02	-1.273e-01	7.400e-02
-6.953e+00	-5.603e-02	5.580e-02	1.263e-01	-8.568e-02	-8.606e-02	1.402e-01
-6.943e+00	-4.504e-02	6.560e-02	9.710e-02	-1.191e-01	-4.312e-02	2.044e-01
-6.933e+00	-3.323e-02	7.430e-02	5.730e-02	-1.400e-01	4.999e-04	2.649e-01
-6.923e+00	-2.089e-02	8.167e-02	1.141e-02	-1.459e-01	4.374e-02	3.203e-01
-6.913e+00	-8.316e-03	8.754e-02	-3.534e-02	-1.364e-01	8.556e-02	3.692e-01
-6.902e+00	4.192e-03	9.182e-02	-7.775e-02	-1.128e-01	1.250e-01	4.107e-01
-6.892e+00	1.636e-02	9.445e-02	-1.114e-01	-7.818e-02	1.614e-01	4.443e-01
-6.882e+00	2.793e-02	9.547e-02	-1.331e-01	-3.672e-02	1.939e-01	4.695e-01
-6.872e+00	3.871e-02	9.494e-02	-1.414e-01	7.000e-03	2.223e-01	4.864e-01
-6.862e+00	4.855e-02	9.298e-02	-1.362e-01	4.856e-02	2.463e-01	4.953e-01
-6.852e+00	5.732e-02	8.973e-02	-1.191e-01	8.422e-02	2.657e-01	4.967e-01
-6.842e+00	6.497e-02	8.534e-02	-9.234e-02	1.112e-01	2.806e-01	4.910e-01
-6.832e+00	7.146e-02	7.998e-02	-5.905e-02	1.280e-01	2.911e-01	4.791e-01
-6.821e+00	7.679e-02	7.381e-02	-2.245e-02	1.339e-01	2.976e-01	4.616e-01
-6.811e+00	8.098e-02	6.699e-02	1.436e-02	1.295e-01	3.001e-01	4.393e-01
-6.801e+00	8.407e-02	5.965e-02	4.863e-02	1.158e-01	2.991e-01	4.130e-01
-6.791e+00	8.613e-02	5.195e-02	7.814e-02	9.474e-02	2.949e-01	3.832e-01
-6.781e+00	8.720e-02	4.399e-02	1.013e-01	6.819e-02	2.877e-01	3.507e-01
-6.771e+00	8.735e-02	3.589e-02	1.171e-01	3.832e-02	2.780e-01	3.160e-01
-6.761e+00	8.666e-02	2.773e-02	1.251e-01	7.223e-03	2.660e-01	2.797e-01
-6.750e+00	8.520e-02	1.960e-02	1.255e-01	-2.318e-02	2.520e-01	2.423e-01
-6.740e+00	8.303e-02	1.157e-02	1.187e-01	-5.123e-02	2.363e-01	2.041e-01
-6.730e+00	8.022e-02	3.695e-03	1.056e-01	-7.556e-02	2.192e-01	1.655e-01
-6.720e+00	7.683e-02	-3.970e-03	8.728e-02	-9.517e-02	2.008e-01	1.269e-01
-6.710e+00	7.292e-02	-1.138e-02	6.501e-02	-1.094e-01	1.814e-01	8.855e-02
-6.700e+00	6.855e-02	-1.851e-02	4.009e-02	-1.178e-01	1.612e-01	5.066e-02
-6.690e+00	6.376e-02	-2.532e-02	1.381e-02	-1.203e-01	1.403e-01	1.347e-02
-6.680e+00	5.862e-02	-3.178e-02	-1.255e-02	-1.171e-01	1.189e-01	-2.283e-02
-6.669e+00	5.316e-02	-3.788e-02	-3.784e-02	-1.087e-01	9.720e-02	-5.808e-02
-6.659e+00	4.742e-02	-4.359e-02	-6.100e-02	-9.560e-02	7.527e-02	-9.214e-02
-6.649e+00	4.145e-02	-4.891e-02	-8.117e-02	-7.853e-02	5.324e-02	-1.249e-01
-6.639e+00	3.528e-02	-5.382e-02	-9.761e-02	-5.834e-02	3.122e-02	-1.562e-01
-6.629e+00	2.894e-02	-5.831e-02	-1.098e-01	-3.592e-02	9.320e-03	-1.860e-01
-6.619e+00	2.247e-02	-6.236e-02	-1.173e-01	-1.222e-02	-1.237e-02	-2.142e-01
-6.619e+00	2.247e-02	-6.236e-02	-1.173e-01	-1.222e-02	-1.237e-02	-2.142e-01
-6.609e+00	1.588e-02	-6.599e-02	-1.150e-01	5.617e-03	-3.385e-02	-2.412e-01
-6.599e+00	9.206e-03	-6.917e-02	-1.082e-01	2.319e-02	-5.494e-02	-2.665e-01
-6.588e+00	2.491e-03	-7.190e-02	-9.711e-02	3.985e-02	-7.559e-02	-2.900e-01
-6.578e+00	-4.242e-03	-7.418e-02	-8.229e-02	5.500e-02	-9.571e-02	-3.116e-01
-6.568e+00	-1.097e-02	-7.599e-02	-6.429e-02	6.809e-02	-1.152e-01	-3.312e-01
-6.558e+00	-1.766e-02	-7.734e-02	-4.377e-02	7.865e-02	-1.341e-01	-3.488e-01
-6.548e+00	-2.429e-02	-7.821e-02	-2.144e-02	8.632e-02	-1.522e-01	-3.643e-01
-6.538e+00	-3.083e-02	-7.861e-02	1.905e-03	9.081e-02	-1.695e-01	-3.776e-01
-6.528e+00	-3.727e-02	-7.853e-02	2.546e-02	9.193e-02	-1.860e-01	-3.888e-01
-6.518e+00	-4.358e-02	-7.796e-02	4.840e-02	8.961e-02	-2.015e-01	-3.977e-01
-6.507e+00	-4.972e-02	-7.690e-02	6.992e-02	8.389e-02	-2.160e-01	-4.044e-01
-6.497e+00	-5.567e-02	-7.534e-02	8.923e-02	7.490e-02	-2.294e-01	-4.087e-01
-6.487e+00	-6.141e-02	-7.329e-02	1.056e-01	6.291e-02	-2.417e-01	-4.105e-01
-6.477e+00	-6.691e-02	-7.074e-02	1.184e-01	4.826e-02	-2.528e-01	-4.099e-01
-6.467e+00	-7.213e-02	-6.769e-02	1.271e-01	3.142e-02	-2.626e-01	-4.068e-01
-6.457e+00	-7.705e-02	-6.414e-02	1.312e-01	1.293e-02	-2.710e-01	-4.012e-01
-6.447e+00	-8.163e-02	-6.008e-02	1.305e-01	-6.586e-03	-2.780e-01	-3.929e-01
-6.436e+00	-8.584e-02	-5.552e-02	1.247e-01	-2.644e-02	-2.834e-01	-3.820e-01
-6.426e+00	-8.965e-02	-5.048e-02	1.140e-01	-4.589e-02	-2.873e-01	-3.684e-01
-6.416e+00	-9.301e-02	-4.494e-02	9.844e-02	-6.419e-02	-2.895e-01	-3.521e-01
-6.406e+00	-9.590e-02	-3.893e-02	7.850e-02	-8.058e-02	-2.900e-01	-3.331e-01
-6.396e+00	-9.827e-02	-3.247e-02	5.474e-02	-9.433e-02	-2.886e-01	-3.115e-01
-6.386e+00	-1.001e-01	-2.557e-02	2.793e-02	-1.048e-01	-2.854e-01	-2.871e-01
-6.376e+00	-1.013e-01	-1.826e-02	-9.822e-04	-1.114e-01	-2.802e-01	-2.602e-01
-6.366e+00	-1.019e-01	-1.058e-02	-3.092e-02	-1.136e-01	-2.731e-01	-2.307e-01
-6.355e+00	-1.019e-01	-2.559e-03	-6.067e-02	-1.112e-01	-2.640e-01	-1.989e-01
-6.345e+00	-1.012e-01	5.745e-03	-8.897e-02	-1.042e-01	-2.528e-01	-1.648e-01
-6.335e+00	-9.978e-02	1.428e-02	-1.145e-01	-9.251e-02	-2.397e-01	-1.286e-01
-6.325e+00	-9.765e-02	2.298e-02	-1.361e-01	-7.656e-02	-2.246e-01	-9.068e-02
-6.315e+00	-9.479e-02	3.176e-02	-1.527e-01	-5.689e-02	-2.077e-01	-5.118e-02
-6.305e+00	-9.122e-02	4.057e-02	-1.632e-01	-3.425e-02	-1.890e-01	-1.046e-02
-6.295e+00	-8.695e-02	4.930e-02	-1.671e-01	-9.566e-03	-1.687e-01	3.110e-02
-6.285e+00	-8.200e-02	5.787e-02	-1.640e-01	1.608e-02	-1.469e-01	7.311e-02
-6.274e+00	-7.642e-02	6.618e-02	-1.539e-01	4.154e-02	-1.238e-01	1.151e-01
-6.264e+00	-7.025e-02	7.416e-02	-1.372e-01	6.567e-02	-9.974e-02	1.568e-01
-6.254e+00	-6.355e-02	8.171e-02	-1.147e-01	8.737e-02	-7.487e-02	1.976e-01
-6.244e+00	-5.641e-02	8.876e-02	-8.726e-02	1.057e-01	-4.950e-02	2.371e-01
-6.234e+00	-4.890e-02	9.523e-02	-5.625e-02	1.198e-01	-2.389e-02	2.749e-01
-6.224e+00	-4.111e-02	1.011e-01	-2.305e-02	1.293e-01	1.691e-03	3.107e-01
-6.214e+00	-3.312e-02	1.062e-01	1.087e-02	1.338e-01	2.697e-02	3.442e-01
-6.204e+00	-2.502e-02	1.107e-01	4.409e-02	1.332e-01	5.171e-02	3.750e-01
-6.193e+00	-1.689e-02	1.144e-01	7.527e-02	1.278e-01	7.568e-02	4.031e-01
-6.183e+00	-8.812e-03	1.175e-01	1.033e-01	1.180e-01	9.870e-02	4.283e-01
-6.173e+00	-8.578e-04	1.197e-01	1.272e-01	1.044e-01	1.206e-01	4.504e-01
-6.163e+00	6.912e-03	1.213e-01	1.464e-01	8.766e-02	1.413e-01	4.695e-01
-6.153e+00	1.445e-02	1.223e-01	1.605e-01	6.852e-02	1.606e-01	4.856e-01
-6.143e+00	2.170e-02	1.225e-01	1.692e-01	4.777e-02	1.786e-01	4.987e-01
-6.133e+00	2.863e-02	1.222e-01	1.726e-01	2.619e-02	1.950e-01	5.090e-01
-6.122e+00	3.522e-02	1.213e-01	1.709e-01	4.485e-03	2.101e-01	5.165e-01
-6.112e+00	4.145e-02	1.199e-01	1.644e-01	-1.668e-02	2.236e-01	5.215e-01
-6.102e+00	4.730e-02	1.180e-01	1.537e-01	-3.673e-02	2.357e-01	5.239e-01
-6.092e+00	5.276e-02	1.157e-01	1.393e-01	-5.517e-02	2.464e-01	5.240e-01
-6.082e+00	5.784e-02	1.129e-01	1.218e-01	-7.161e-02	2.557e-01	5.219e-01
-6.072e+00	6.252e-02	1.098e-01	1.017e-01	-8.573e-02	2.637e-01	5.178e-01
-6.062e+00	6.681e-02	1.064e-01	7.985e-02	-9.730e-02	2.703e-01	5.118e-01
-6.052e+00	7.072e-02	1.026e-01	5.672e-02	-1.062e-01	2.757e-01	5.039e-01
-6.041e+00	7.425e-02	9.855e-02	3.294e-02	-1.122e-01	2.798e-01	4.944e-01
-6.031e+00	7.741e-02	9.425e-02	9.087e-03	-1.155e-01	2.828e-01	4.834e-01
-6.021e+00	8.020e-02	8.973e-02	-1.430e-02	-1.160e-01	2.847e-01	4.709e-01
-6.011e+00	8.263e-02	8.499e-02	-3.673e-02	-1.139e-01	2.855e-01	4.570e-01
-6.001e+00	8.470e-02	8.007e-02	-5.775e-02	-1.092e-01	2.852e-01	4.419e-01
-5.991e+00	8.643e-02	7.497e-02	-7.696e-02	-1.021e-01	2.840e-01	4.255e-01
-5.981e+00	8.781e-02	6.972e-02	-9.400e-02	-9.288e-02	2.817e-01	4.080e-01
-5.971e+00	8.886e-02	6.433e-02	-1.086e-01	-8.174e-02	2.785e-01	3.895e-01
-5.960e+00	8.957e-02	5.881e-02	-1.204e-01	-6.895e-02	2.744e-01	3.700e-01
-5.950e+00	8.996e-02	5.317e-02	-1.293e-01	-5.481e-02	2.694e-01	3.495e-01
-5.940e+00	9.002e-02	4.743e-02	-1.351e-01	-3.963e-02	2.635e-01	3.282e-01
-5.930e+00	8.975e-02	4.159e-02	-1.377e-01	-2.373e-02	2.568e-01	3.060e-01
-5.920e+00	8.917e-02	3.568e-02	-1.370e-01	-7.471e-03	2.492e-01	2.830e-01
-5.910e+00	8.826e-02	2.970e-02	-1.332e-01	8.803e-03	2.408e-01	2.593e-01
-5.900e+00	8.703e-02	2.366e-02	-1.262e-01	2.473e-02	2.316e-01	2.348e-01
-5.890e+00	8.548e-02	1.757e-02	-1.162e-01	3.995e-02	2.216e-01	2.097e-01
-5.879e+00	8.362e-02	1.146e-02	-1.034e-01	5.411e-02	2.108e-01	1.840e-01
-5.869e+00	8.143e-02	5.317e-03	-8.800e-02	6.685e-02	1.993e-01	1.578e-01
-5.859e+00	7.892e-02	-8.266e-04	-7.041e-02	7.786e-02	1.870e-01	1.310e-01
-5.849e+00	7.608e-02	-6.961e-03	-5.097e-02	8.681e-02	1.740e-01	1.038e-01
-5.839e+00	7.293e-02	-1.307e-02	-3.015e-02	9.344e-02	1.603e-01	7.624e-02
-5.829e+00	6.945e-02	-1.914e-02	-8.423e-03	9.751e-02	1.458e-01	4.833e-02
-5.819e+00	6.564e-02	-2.514e-02	1.364e-02	9.883e-02	1.308e-01	2.017e-02
-5.808e+00	6.151e-02	-3.106e-02	3.546e-02	9.727e-02	1.150e-01	-8.159e-03
-5.798e+00	5.707e-02	-3.687e-02	5.639e-02	9.278e-02	9.867e-02	-3.657e-02
-5.788e+00	5.230e-02	-4.255e-02	7.580e-02	8.536e-02	8.173e-02	-6.496e-02
-5.778e+00	4.722e-02	-4.807e-02	9.302e-02	7.514e-02	6.426e-02	-9.323e-02
-5.768e+00	4.183e-02	-5.340e-02	1.074e-01	6.230e-02	4.629e-02	-1.213e-01
-5.758e+00	3.615e-02	-5.851e-02	1.184e-01	4.714e-02	2.788e-02	-1.489e-01
-5.748e+00	3.017e-02	-6.336e-02	1.255e-01	3.008e-02	9.101e-03	-1.760e-01
-5.738e+00	2.393e-02	-6.791e-02	1.281e-01	1.160e-02	-9.987e-03	-2.025e-01
-5.727e+00	1.742e-02	-7.214e-02	1.261e-01	-7.674e-03	-2.930e-02	-2.281e-01
-5.717e+00	1.068e-02	-7.598e-02	1.191e-01	-2.707e-02	-4.873e-02	-2.527e-01
-5.707e+00	3.738e-03	-7.941e-02	1.073e-01	-4.581e-02	-6.820e-02	-2.761e-01
-5.697e+00	-3.385e-03	-8.237e-02	9.070e-02	-6.310e-02	-8.756e-02	-2.980e-01
-5.687e+00	-1.065e-02	-8.481e-02	6.990e-02	-7.810e-02	-1.067e-01	-3.182e-01
-5.677e+00	-1.801e-02	-8.670e-02	4.550e-02	-9.001e-02	-1.255e-01	-3.366e-01
-5.667e+00	-2.543e-02	-8.797e-02	1.841e-02	-9.810e-02	-1.437e-01	-3.528e-01
-5.657e+00	-3.284e-02	-8.858e-02	-1.024e-02	-1.017e-01	-1.612e-01	-3.667e-01
-5.646e+00	-4.018e-02	-8.850e-02	-3.913e-02	-1.005e-01	-1.779e-01	-3.779e-01
-5.636e+00	-4.740e-02	-8.766e-02	-6.678e-02	-9.403e-02	-1.935e-01	-3.862e-01
-5.626e+00	-5.441e-02	-8.605e-02	-9.166e-02	-8.249e-02	-2.078e-01	-3.914e-01
-5.616e+00	-6.113e-02	-8.363e-02	-1.122e-01	-6.615e-02	-2.206e-01	-3.933e-01
-5.606e+00	-6.749e-02	-8.037e-02	-1.271e-01	-4.567e-02	-2.318e-01	-3.917e-01
-5.596e+00	-7.340e-02	-7.627e-02	-1.351e-01	-2.201e-02	-2.411e-01	-3.864e-01
-5.586e+00	-7.876e-02	-7.133e-02	-1.353e-01	3.565e-03	-2.483e-01	-3.774e-01
-5.576e+00	-8.350e-02	-6.557e-02	-1.273e-01	2.957e-02	-2.532e-01	-3.644e-01
-5.565e+00	-8.752e-02	-5.900e-02	-1.113e-01	5.438e-02	-2.558e-01	-3.476e-01
-5.555e+00	-9.075e-02	-5.168e-02	-8.796e-02	7.630e-02	-2.559e-01	-3.270e-01
-5.545e+00	-9.312e-02	-4.367e-02	-5.852e-02	9.376e-02	-2.533e-01	-3.027e-01
-5.535e+00	-9.457e-02	-3.506e-02	-2.477e-02	1.054e-01	-2.481e-01	-2.749e-01
-5.525e+00	-9.504e-02	-2.592e-02	1.113e-02	1.102e-01	-2.402e-01	-2.439e-01
-5.515e+00	-9.452e-02	-1.638e-02	4.674e-02	1.078e-01	-2.298e-01	-2.099e-01
-5.505e+00	-9.297e-02	-6.543e-03	7.957e-02	9.793e-02	-2.168e-01	-1.736e-01
-5.494e+00	-9.042e-02	3.452e-03	1.073e-01	8.133e-02	-2.014e-01	-1.351e-01
-5.484e+00	-8.687e-02	1.347e-02	1.279e-01	5.904e-02	-1.838e-01	-9.521e-02
-5.474e+00	-8.238e-02	2.339e-02	1.399e-01	3.260e-02	-1.643e-01	-5.430e-02
-5.464e+00	-7.699e-02	3.307e-02	1.425e-01	3.834e-03	-1.431e-01	-1.295e-02
-5.464e+00	-7.699e-02	3.307e-02	1.425e-01	3.834e-03	-1.431e-01	-1.295e-02
-5.454e+00	-7.086e-02	4.234e-02	1.409e-01	-3.181e-02	-1.230e-01	2.899e-02
-5.444e+00	-6.401e-02	5.114e-02	1.299e-01	-6.529e-02	-1.018e-01	7.028e-02
-5.434e+00	-5.651e-02	5.934e-02	1.105e-01	-9.438e-02	-7.964e-02	1.104e-01
-5.424e+00	-4.850e-02	6.687e-02	8.415e-02	-1.173e-01	-5.697e-02	1.489e-01
-5.413e+00	-4.006e-02	7.365e-02	5.266e-02	-1.326e-01	-3.403e-02	1.854e-01
-5.403e+00	-3.131e-02	7.962e-02	1.819e-02	-1.396e-01	-1.108e-02	2.194e-01
-5.393e+00	-2.235e-02	8.474e-02	-1.703e-02	-1.381e-01	1.162e-02	2.508e-01
-5.383e+00	-1.330e-02	8.897e-02	-5.085e-02	-1.285e-01	3.383e-02	2.792e-01
-5.373e+00	-4.245e-03	9.232e-02	-8.134e-02	-1.117e-01	5.533e-02	3.045e-01
-5.363e+00	4.721e-03	9.477e-02	-1.069e-01	-8.889e-02	7.595e-02	3.266e-01
-5.353e+00	1.352e-02	9.636e-02	-1.264e-01	-6.161e-02	9.553e-02	3.454e-01
-5.343e+00	2.207e-02	9.709e-02	-1.389e-01	-3.150e-02	1.139e-01	3.609e-01
-5.332e+00	3.032e-02	9.701e-02	-1.443e-01	-2.393e-04	1.311e-01	3.731e-01
-5.322e+00	3.820e-02	9.615e-02	-1.424e-01	3.058e-02	1.469e-01	3.822e-01
-5.312e+00	4.569e-02	9.456e-02	-1.339e-01	5.949e-02	1.613e-01	3.881e-01
-5.302e+00	5.273e-02	9.228e-02	-1.193e-01	8.525e-02	1.742e-01	3.910e-01
-5.292e+00	5.929e-02	8.936e-02	-9.958e-02	1.069e-01	1.857e-01	3.910e-01
-5.282e+00	6.537e-02	8.586e-02	-7.585e-02	1.236e-01	1.958e-01	3.884e-01
-5.272e+00	7.094e-02	8.183e-02	-4.926e-02	1.350e-01	2.043e-01	3.832e-01
-5.262e+00	7.599e-02	7.731e-02	-2.100e-02	1.409e-01	2.115e-01	3.756e-01
-5.251e+00	8.052e-02	7.235e-02	7.775e-03	1.412e-01	2.173e-01	3.658e-01
-5.241e+00	8.453e-02	6.701e-02	3.599e-02	1.363e-01	2.217e-01	3.539e-01
-5.231e+00	8.801e-02	6.132e-02	6.266e-02	1.264e-01	2.247e-01	3.401e-01
-5.221e+00	9.098e-02	5.532e-02	8.693e-02	1.122e-01	2.265e-01	3.245e-01
-5.211e+00	9.344e-02	4.906e-02	1.081e-01	9.428e-02	2.271e-01	3.074e-01
-5.201e+00	9.539e-02	4.257e-02	1.256e-01	7.333e-02	2.264e-01	2.888e-01
-5.191e+00	9.686e-02	3.589e-02	1.390e-01	5.012e-02	2.247e-01	2.688e-01
-5.180e+00	9.785e-02	2.905e-02	1.480e-01	2.542e-02	2.218e-01	2.476e-01
-5.170e+00	9.836e-02	2.208e-02	1.526e-01	-2.970e-05	2.179e-01	2.254e-01
-5.160e+00	9.842e-02	1.500e-02	1.527e-01	-2.548e-02	2.131e-01	2.021e-01
-5.150e+00	9.804e-02	7.846e-03	1.484e-01	-5.026e-02	2.072e-01	1.780e-01
-5.140e+00	9.722e-02	6.325e-04	1.400e-01	-7.372e-02	2.005e-01	1.531e-01
-5.130e+00	9.598e-02	-6.617e-03	1.277e-01	-9.530e-02	1.929e-01	1.275e-01
-5.120e+00	9.433e-02	-1.388e-02	1.120e-01	-1.145e-01	1.845e-01	1.013e-01
-5.110e+00	9.228e-02	-2.114e-02	9.317e-02	-1.309e-01	1.752e-01	7.454e-02
-5.099e+00	8.983e-02	-2.839e-02	7.179e-02	-1.441e-01	1.652e-01	4.731e-02
-5.089e+00	8.700e-02	-3.560e-02	4.837e-02	-1.539e-01	1.545e-01	1.967e-02
-5.079e+00	8.380e-02	-4.276e-02	2.344e-02	-1.601e-01	1.431e-01	-8.308e-03
-5.069e+00	8.023e-02	-4.985e-02	-2.449e-03	-1.625e-01	1.310e-01	-3.658e-02
-5.059e+00	7.629e-02	-5.687e-02	-2.872e-02	-1.611e-01	1.182e-01	-6.508e-02
-5.049e+00	7.201e-02	-6.380e-02	-5.482e-02	-1.559e-01	1.048e-01	-9.377e-02
-5.039e+00	6.737e-02	-7.062e-02	-8.019e-02	-1.471e-01	9.078e-02	-1.226e-01
-5.029e+00	6.238e-02	-7.733e-02	-1.043e-01	-1.346e-01	7.619e-02	-1.515e-01
-5.018e+00	5.706e-02	-8.390e-02	-1.266e-01	-1.189e-01	6.102e-02	-1.804e-01
-5.008e+00	5.139e-02	-9.033e-02	-1.467e-01	-1.000e-01	4.529e-02	-2.093e-01
-4.998e+00	4.539e-02	-9.659e-02	-1.640e-01	-7.845e-02	2.903e-02	-2.382e-01
-4.988e+00	3.906e-02	-1.027e-01	-1.782e-01	-5.449e-02	1.225e-02	-2.669e-01
-4.978e+00	3.240e-02	-1.086e-01	-1.888e-01	-2.859e-02	-5.035e-03	-2.954e-01
-4.968e+00	2.541e-02	-1.143e-01	-1.955e-01	-1.232e-03	-2.280e-02	-3.236e-01
-4.958e+00	1.810e-02	-1.197e-01	-1.981e-01	2.707e-02	-4.101e-02	-3.516e-01
-4.948e+00	1.047e-02	-1.249e-01	-1.963e-01	5.574e-02	-5.966e-02	-3.791e-01
-4.937e+00	2.528e-03	-1.298e-01	-1.900e-01	8.418e-02	-7.871e-02	-4.062e-01
-4.927e+00	-5.715e-03	-1.344e-01	-1.791e-01	1.118e-01	-9.812e-02	-4.326e-01
-4.917e+00	-1.425e-02	-1.386e-01	-1.637e-01	1.378e-01	-1.179e-01	-4.584e-01
-4.907e+00	-2.306e-02	-1.425e-01	-1.437e-01	1.616e-01	-1.379e-01	-4.833e-01
-4.897e+00	-3.214e-02	-1.460e-01	-1.195e-01	1.825e-01	-1.581e-01	-5.073e-01
-4.887e+00	-4.146e-02	-1.490e-01	-9.146e-02	1.998e-01	-1.784e-01	-5.301e-01
-4.877e+00	-5.099e-02	-1.515e-01	-5.994e-02	2.128e-01	-1.989e-01	-5.517e-01
-4.866e+00	-6.070e-02	-1.535e-01	-2.561e-02	2.209e-01	-2.192e-01	-5.718e-01
-4.856e+00	-7.054e-02	-1.549e-01	1.079e-02	2.236e-01	-2.395e-01	-5.902e-01
-4.846e+00	-8.048e-02	-1.557e-01	4.838e-02	2.205e-01	-2.595e-01	-6.068e-01
-4.836e+00	-9.046e-02	-1.558e-01	8.612e-02	2.111e-01	-2.790e-01	-6.212e-01
-4.826e+00	-1.004e-01	-1.552e-01	1.229e-01	1.954e-01	-2.980e-01	-6.334e-01
-4.816e+00	-1.102e-01	-1.538e-01	1.574e-01	1.735e-01	-3.162e-01	-6.429e-01
-4.806e+00	-1.199e-01	-1.516e-01	1.885e-01	1.457e-01	-3.335e-01	-6.496e-01
-4.796e+00	-1.293e-01	-1.485e-01	2.147e-01	1.125e-01	-3.497e-01	-6.534e-01
-4.785e+00	-1.383e-01	-1.446e-01	2.350e-01	7.478e-02	-3.646e-01	-6.538e-01
-4.775e+00	-1.468e-01	-1.398e-01	2.483e-01	3.366e-02	-3.779e-01	-6.509e-01
-4.765e+00	-1.547e-01	-1.341e-01	2.537e-01	-9.525e-03	-3.896e-01	-6.445e-01
-4.755e+00	-1.620e-01	-1.276e-01	2.505e-01	-5.322e-02	-3.993e-01	-6.344e-01
-4.745e+00	-1.685e-01	-1.203e-01	2.387e-01	-9.575e-02	-4.069e-01	-6.207e-01
-4.735e+00	-1.742e-01	-1.121e-01	2.183e-01	-1.354e-01	-4.124e-01	-6.033e-01
-4.725e+00	-1.789e-01	-1.032e-01	1.899e-01	-1.705e-01	-4.155e-01	-5.824e-01
-4.715e+00	-1.826e-01	-9.368e-02	1.544e-01	-1.995e-01	-4.163e-01	-5.581e-01
-4.704e+00	-1.852e-01	-8.357e-02	1.133e-01	-2.213e-01	-4.147e-01	-5.306e-01
-4.694e+00	-1.868e-01	-7.297e-02	6.808e-02	-2.347e-01	-4.107e-01	-5.002e-01
-4.684e+00	-1.872e-01	-6.199e-02	2.058e-02	-2.393e-01	-4.043e-01	-4.670e-01
-4.674e+00	-1.866e-01	-5.073e-02	-2.727e-02	-2.349e-01	-3.956e-01	-4.316e-01
-4.664e+00	-1.848e-01	-3.928e-02	-7.354e-02	-2.218e-01	-3.847e-01	-3.941e-01
-4.654e+00	-1.820e-01	-2.776e-02	-1.164e-01	-2.005e-01	-3.717e-01	-3.549e-01
-4.644e+00	-1.782e-01	-1.625e-02	-1.542e-01	-1.721e-01	-3.569e-01	-3.145e-01
-4.634e+00	-1.734e-01	-4.845e-03	-1.856e-01	-1.379e-01	-3.402e-01	-2.731e-01
-4.623e+00	-1.678e-01	6.373e-03	-2.096e-01	-9.916e-02	-3.220e-01	-2.310e-01
-4.613e+00	-1.612e-01	1.733e-02	-2.252e-01	-5.761e-02	-3.024e-01	-1.887e-01
-4.603e+00	-1.539e-01	2.796e-02	-2.323e-01	-1.484e-02	-2.815e-01	-1.463e-01
-4.593e+00	-1.459e-01	3.819e-02	-2.308e-01	2.753e-02	-2.595e-01	-1.042e-01
-4.583e+00	-1.372e-01	4.799e-02	-2.208e-01	6.797e-02	-2.366e-01	-6.251e-02
-4.573e+00	-1.279e-01	5.731e-02	-2.031e-01	1.051e-01	-2.129e-01	-2.158e-02
-4.563e+00	-1.181e-01	6.610e-02	-1.785e-01	1.376e-01	-1.886e-01	1.845e-02
-4.553e+00	-1.078e-01	7.434e-02	-1.480e-01	1.646e-01	-1.639e-01	5.739e-02
-4.542e+00	-9.720e-02	8.199e-02	-1.128e-01	1.852e-01	-1.388e-01	9.507e-02
-4.532e+00	-8.622e-02	8.904e-02	-7.422e-02	1.988e-01	-1.134e-01	1.314e-01
-4.522e+00	-7.496e-02	9.546e-02	-3.368e-02	2.053e-01	-8.801e-02	1.661e-01
-4.512e+00	-6.346e-02	1.012e-01	7.429e-03	2.043e-01	-6.258e-02	1.993e-01
-4.502e+00	-5.179e-02	1.064e-01	4.769e-02	1.962e-01	-3.727e-02	2.306e-01
-4.492e+00	-3.999e-02	1.108e-01	8.577e-02	1.813e-01	-1.216e-02	2.602e-01
-4.482e+00	-2.811e-02	1.146e-01	1.204e-01	1.602e-01	1.264e-02	2.878e-01
-4.471e+00	-1.619e-02	1.177e-01	1.505e-01	1.336e-01	3.706e-02	3.134e-01
-4.461e+00	-4.272e-03	1.200e-01	1.750e-01	1.025e-01	6.100e-02	3.369e-01
-4.451e+00	7.592e-03	1.217e-01	1.931e-01	6.791e-02	8.437e-02	3.583e-01
-4.441e+00	1.936e-02	1.227e-01	2.043e-01	3.100e-02	1.071e-01	3.774e-01
-4.431e+00	3.100e-02	1.229e-01	2.080e-01	-6.980e-03	1.291e-01	3.942e-01
-4.421e+00	4.245e-02	1.224e-01	2.041e-01	-4.474e-02	1.503e-01	4.086e-01
-4.411e+00	5.368e-02	1.212e-01	1.928e-01	-8.096e-02	1.706e-01	4.206e-01
-4.401e+00	6.464e-02	1.192e-01	1.741e-01	-1.144e-01	1.899e-01	4.301e-01
-4.390e+00	7.528e-02	1.165e-01	1.488e-01	-1.437e-01	2.082e-01	4.370e-01
-4.380e+00	8.556e-02	1.130e-01	1.175e-01	-1.678e-01	2.253e-01	4.412e-01
-4.370e+00	9.543e-02	1.087e-01	8.127e-02	-1.857e-01	2.412e-01	4.427e-01
-4.360e+00	1.048e-01	1.037e-01	4.130e-02	-1.966e-01	2.557e-01	4.413e-01
-4.350e+00	1.137e-01	9.793e-02	-9.924e-04	-1.996e-01	2.688e-01	4.371e-01
-4.340e+00	1.220e-01	9.137e-02	-4.404e-02	-1.945e-01	2.803e-01	4.299e-01
-4.330e+00	1.296e-01	8.403e-02	-8.613e-02	-1.811e-01	2.901e-01	4.196e-01
-4.320e+00	1.365e-01	7.591e-02	-1.255e-01	-1.596e-01	2.982e-01	4.062e-01
-4.309e+00	1.427e-01	6.702e-02	-1.603e-01	-1.304e-01	3.043e-01	3.897e-01
-4.309e+00	1.427e-01	6.702e-02	-1.603e-01	-1.304e-01	3.043e-01	3.897e-01
-4.299e+00	1.479e-01	5.741e-02	-1.855e-01	-9.501e-02	3.045e-01	3.692e-01
-4.289e+00	1.521e-01	4.705e-02	-2.027e-01	-5.401e-02	3.024e-01	3.454e-01
-4.279e+00	1.554e-01	3.595e-02	-2.107e-01	-9.001e-03	2.979e-01	3.182e-01
-4.269e+00	1.575e-01	2.415e-02	-2.085e-01	3.812e-02	2.910e-01	2.876e-01
-4.259e+00	1.584e-01	1.166e-02	-1.954e-01	8.512e-02	2.814e-01	2.535e-01
-4.249e+00	1.579e-01	-1.461e-03	-1.712e-01	1.295e-01	2.691e-01	2.160e-01
-4.239e+00	1.560e-01	-1.516e-02	-1.365e-01	1.688e-01	2.539e-01	1.751e-01
-4.228e+00	1.526e-01	-2.936e-02	-9.211e-02	2.001e-01	2.358e-01	1.309e-01
-4.218e+00	1.476e-01	-4.398e-02	-4.000e-02	2.209e-01	2.146e-01	8.351e-02
-4.208e+00	1.408e-01	-5.890e-02	1.733e-02	2.289e-01	1.903e-01	3.311e-02
-4.198e+00	1.322e-01	-7.400e-02	7.662e-02	2.225e-01	1.629e-01	-2.003e-02
-4.188e+00	1.216e-01	-8.910e-02	1.340e-01	2.004e-01	1.323e-01	-7.556e-02
-4.178e+00	1.090e-01	-1.040e-01	1.850e-01	1.627e-01	9.870e-02	-1.330e-01
-4.168e+00	9.444e-02	-1.185e-01	2.251e-01	1.107e-01	6.212e-02	-1.919e-01
-4.157e+00	7.779e-02	-1.324e-01	2.499e-01	4.682e-02	2.281e-02	-2.513e-01
-4.147e+00	5.910e-02	-1.453e-01	2.555e-01	-2.478e-02	-1.893e-02	-3.107e-01
-4.137e+00	3.848e-02	-1.569e-01	2.395e-01	-9.864e-02	-6.268e-02	-3.688e-01
-4.127e+00	1.608e-02	-1.669e-01	2.007e-01	-1.681e-01	-1.079e-01	-4.246e-01
-4.117e+00	-7.874e-03	-1.749e-01	1.408e-01	-2.260e-01	-1.538e-01	-4.768e-01
-4.107e+00	-3.306e-02	-1.805e-01	6.346e-02	-2.651e-01	-1.997e-01	-5.240e-01
-4.097e+00	-5.905e-02	-1.833e-01	-2.460e-02	-2.796e-01	-2.445e-01	-5.648e-01
-4.087e+00	-8.534e-02	-1.832e-01	-1.146e-01	-2.654e-01	-2.873e-01	-5.976e-01
-4.076e+00	-1.113e-01	-1.797e-01	-1.964e-01	-2.219e-01	-3.267e-01	-6.212e-01
-4.066e+00	-1.364e-01	-1.727e-01	-2.598e-01	-1.519e-01	-3.617e-01	-6.343e-01
-4.056e+00	-1.598e-01	-1.623e-01	-2.960e-01	-6.232e-02	-3.911e-01	-6.361e-01
-4.046e+00	-1.809e-01	-1.484e-01	-2.993e-01	3.697e-02	-4.141e-01	-6.260e-01
-4.036e+00	-1.991e-01	-1.315e-01	-2.684e-01	1.342e-01	-4.297e-01	-6.042e-01
-4.026e+00	-2.138e-01	-1.118e-01	-2.063e-01	2.174e-01	-4.377e-01	-5.710e-01
-4.016e+00	-2.247e-01	-8.998e-02	-1.206e-01	2.767e-01	-4.377e-01	-5.274e-01
-4.006e+00	-2.315e-01	-6.653e-02	-2.189e-02	3.052e-01	-4.301e-01	-4.749e-01
-3.995e+00	-2.343e-01	-4.212e-02	7.821e-02	3.008e-01	-4.152e-01	-4.150e-01
-3.985e+00	-2.331e-01	-1.740e-02	1.684e-01	2.651e-01	-3.938e-01	-3.496e-01
-3.975e+00	-2.282e-01	7.047e-03	2.397e-01	2.038e-01	-3.668e-01	-2.806e-01
-3.965e+00	-2.199e-01	3.069e-02	2.861e-01	1.249e-01	-3.353e-01	-2.098e-01
-3.955e+00	-2.088e-01	5.309e-02	3.049e-01	3.718e-02	-3.001e-01	-1.388e-01
-3.945e+00	-1.952e-01	7.393e-02	2.967e-01	-5.046e-02	-2.624e-01	-6.903e-02
-3.935e+00	-1.797e-01	9.295e-02	2.647e-01	-1.305e-01	-2.231e-01	-1.649e-03
-3.925e+00	-1.626e-01	1.100e-01	2.137e-01	-1.970e-01	-1.830e-01	6.242e-02
-3.914e+00	-1.444e-01	1.250e-01	1.494e-01	-2.464e-01	-1.427e-01	1.225e-01
-3.904e+00	-1.254e-01	1.380e-01	7.768e-02	-2.765e-01	-1.030e-01	1.781e-01
-3.894e+00	-1.061e-01	1.489e-01	4.189e-03	-2.874e-01	-6.420e-02	2.291e-01
-3.884e+00	-8.656e-02	1.579e-01	-6.625e-02	-2.802e-01	-2.674e-02	2.751e-01
-3.874e+00	-6.715e-02	1.650e-01	-1.297e-01	-2.570e-01	9.094e-03	3.162e-01
-3.864e+00	-4.802e-02	1.703e-01	-1.833e-01	-2.206e-01	4.311e-02	3.525e-01
-3.854e+00	-2.931e-02	1.739e-01	-2.250e-01	-1.742e-01	7.515e-02	3.841e-01
-3.843e+00	-1.116e-02	1.760e-01	-2.538e-01	-1.211e-01	1.051e-01	4.111e-01
-3.833e+00	6.352e-03	1.767e-01	-2.694e-01	-6.420e-02	1.330e-01	4.337e-01
-3.823e+00	2.314e-02	1.760e-01	-2.720e-01	-6.543e-03	1.587e-01	4.521e-01
-3.813e+00	3.915e-02	1.741e-01	-2.627e-01	4.934e-02	1.823e-01	4.666e-01
-3.803e+00	5.435e-02	1.711e-01	-2.425e-01	1.013e-01	2.038e-01	4.773e-01
-3.793e+00	6.870e-02	1.670e-01	-2.131e-01	1.474e-01	2.232e-01	4.845e-01
-3.783e+00	8.218e-02	1.620e-01	-1.761e-01	1.863e-01	2.405e-01	4.883e-01
-3.773e+00	9.477e-02	1.561e-01	-1.333e-01	2.169e-01	2.558e-01	4.889e-01
-3.762e+00	1.065e-01	1.494e-01	-8.651e-02	2.386e-01	2.691e-01	4.866e-01
-3.752e+00	1.173e-01	1.420e-01	-3.764e-02	2.510e-01	2.805e-01	4.813e-01
-3.742e+00	1.272e-01	1.339e-01	1.159e-02	2.540e-01	2.900e-01	4.735e-01
-3.732e+00	1.361e-01	1.252e-01	5.949e-02	2.479e-01	2.977e-01	4.630e-01
-3.722e+00	1.442e-01	1.159e-01	1.045e-01	2.331e-01	3.035e-01	4.501e-01
-3.712e+00	1.513e-01	1.060e-01	1.452e-01	2.104e-01	3.076e-01	4.350e-01
-3.702e+00	1.575e-01	9.574e-02	1.804e-01	1.807e-01	3.098e-01	4.176e-01
-3.692e+00	1.628e-01	8.500e-02	2.090e-01	1.450e-01	3.104e-01	3.981e-01
-3.681e+00	1.672e-01	7.386e-02	2.302e-01	1.045e-01	3.093e-01	3.766e-01
-3.671e+00	1.705e-01	6.236e-02	2.432e-01	6.060e-02	3.064e-01	3.532e-01
-3.661e+00	1.730e-01	5.055e-02	2.477e-01	1.474e-02	3.019e-01	3.281e-01
-3.651e+00	1.744e-01	3.846e-02	2.434e-01	-3.159e-02	2.957e-01	3.011e-01
-3.641e+00	1.749e-01	2.613e-02	2.305e-01	-7.684e-02	2.879e-01	2.726e-01
-3.631e+00	1.743e-01	1.361e-02	2.092e-01	-1.195e-01	2.785e-01	2.424e-01
-3.621e+00	1.728e-01	9.352e-04	1.801e-01	-1.579e-01	2.674e-01	2.109e-01
-3.611e+00	1.702e-01	-1.183e-02	1.441e-01	-1.908e-01	2.547e-01	1.779e-01
-3.600e+00	1.665e-01	-2.465e-02	1.023e-01	-2.167e-01	2.404e-01	1.437e-01
-3.590e+00	1.618e-01	-3.746e-02	5.608e-02	-2.346e-01	2.246e-01	1.084e-01
-3.580e+00	1.560e-01	-5.020e-02	6.972e-03	-2.433e-01	2.072e-01	7.214e-02
-3.570e+00	1.491e-01	-6.280e-02	-4.316e-02	-2.423e-01	1.882e-01	3.499e-02
-3.560e+00	1.411e-01	-7.518e-02	-9.235e-02	-2.311e-01	1.678e-01	-2.841e-03
-3.550e+00	1.319e-01	-8.727e-02	-1.385e-01	-2.097e-01	1.460e-01	-4.117e-02
-3.540e+00	1.217e-01	-9.898e-02	-1.794e-01	-1.787e-01	1.228e-01	-7.978e-02
-3.529e+00	1.103e-01	-1.102e-01	-2.130e-01	-1.387e-01	9.824e-02	-1.185e-01
-3.519e+00	9.788e-02	-1.208e-01	-2.373e-01	-9.132e-02	7.254e-02	-1.569e-01
-3.509e+00	8.437e-02	-1.308e-01	-2.506e-01	-3.828e-02	4.576e-02	-1.949e-01
-3.499e+00	6.983e-02	-1.399e-01	-2.515e-01	1.807e-02	1.806e-02	-2.320e-01
-3.489e+00	5.433e-02	-1.481e-01	-2.392e-01	7.499e-02	-1.041e-02	-2.680e-01
-3.479e+00	3.793e-02	-1.551e-01	-2.136e-01	1.294e-01	-3.944e-02	-3.024e-01
-3.469e+00	2.073e-02	-1.610e-01	-1.752e-01	1.781e-01	-6.880e-02	-3.348e-01
-3.459e+00	2.846e-03	-1.655e-01	-1.255e-01	2.179e-01	-9.822e-02	-3.649e-01
-3.448e+00	-1.558e-02	-1.685e-01	-6.670e-02	2.456e-01	-1.274e-01	-3.920e-01
-3.438e+00	-3.437e-02	-1.698e-01	-1.968e-03	2.588e-01	-1.560e-01	-4.158e-01
-3.428e+00	-5.335e-02	-1.694e-01	6.479e-02	2.557e-01	-1.837e-01	-4.358e-01
-3.418e+00	-7.228e-02	-1.671e-01	1.291e-01	2.353e-01	-2.101e-01	-4.515e-01
-3.408e+00	-9.092e-02	-1.629e-01	1.863e-01	1.981e-01	-2.348e-01	-4.625e-01
-3.398e+00	-1.090e-01	-1.566e-01	2.318e-01	1.458e-01	-2.573e-01	-4.684e-01
-3.388e+00	-1.263e-01	-1.483e-01	2.614e-01	8.156e-02	-2.773e-01	-4.688e-01
-3.378e+00	-1.424e-01	-1.380e-01	2.721e-01	9.628e-03	-2.943e-01	-4.635e-01
-3.367e+00	-1.571e-01	-1.257e-01	2.621e-01	-6.461e-02	-3.080e-01	-4.523e-01
-3.357e+00	-1.701e-01	-1.116e-01	2.313e-01	-1.352e-01	-3.181e-01	-4.352e-01
-3.347e+00	-1.811e-01	-9.570e-02	1.815e-01	-1.963e-01	-3.242e-01	-4.123e-01
-3.337e+00	-1.899e-01	-7.833e-02	1.163e-01	-2.423e-01	-3.262e-01	-3.839e-01
-3.327e+00	-1.963e-01	-5.972e-02	4.092e-02	-2.690e-01	-3.239e-01	-3.502e-01
-3.317e+00	-2.002e-01	-4.015e-02	-3.843e-02	-2.739e-01	-3.174e-01	-3.118e-01
-3.307e+00	-2.014e-01	-1.993e-02	-1.150e-01	-2.562e-01	-3.068e-01	-2.693e-01
-3.297e+00	-1.999e-01	6.010e-04	-1.822e-01	-2.175e-01	-2.922e-01	-2.234e-01
-3.286e+00	-1.959e-01	2.110e-02	-2.344e-01	-1.609e-01	-2.739e-01	-1.750e-01
-3.276e+00	-1.893e-01	4.123e-02	-2.674e-01	-9.166e-02	-2.523e-01	-1.248e-01
-3.266e+00	-1.803e-01	6.069e-02	-2.787e-01	-1.556e-02	-2.278e-01	-7.377e-02
-3.256e+00	-1.692e-01	7.916e-02	-2.680e-01	6.098e-02	-2.009e-01	-2.264e-02
-3.246e+00	-1.561e-01	9.641e-02	-2.368e-01	1.318e-01	-1.720e-01	2.776e-02
-3.236e+00	-1.414e-01	1.122e-01	-1.882e-01	1.916e-01	-1.416e-01	7.671e-02
-3.226e+00	-1.253e-01	1.264e-01	-1.267e-01	2.363e-01	-1.104e-01	1.236e-01
-3.215e+00	-1.080e-01	1.389e-01	-5.734e-02	2.631e-01	-7.862e-02	1.678e-01
-3.205e+00	-8.995e-02	1.495e-01	1.451e-02	2.712e-01	-4.686e-02	2.089e-01
-3.195e+00	-7.134e-02	1.583e-01	8.377e-02	2.608e-01	-1.548e-02	2.466e-01
-3.185e+00	-5.244e-02	1.652e-01	1.460e-01	2.338e-01	1.515e-02	2.806e-01
-3.175e+00	-3.348e-02	1.703e-01	1.976e-01	1.927e-01	4.474e-02	3.107e-01
-3.165e+00	-1.467e-02	1.735e-01	2.360e-01	1.410e-01	7.302e-02	3.369e-01
-3.155e+00	3.791e-03	1.751e-01	2.597e-01	8.228e-02	9.978e-02	3.591e-01
-3.155e+00	3.791e-03	1.751e-01	2.597e-01	8.228e-02	9.978e-02	3.591e-01
-3.145e+00	2.186e-02	1.751e-01	2.699e-01	1.989e-02	1.270e-01	3.816e-01
-3.134e+00	3.928e-02	1.737e-01	2.654e-01	-4.204e-02	1.523e-01	4.002e-01
-3.124e+00	5.594e-02	1.707e-01	2.472e-01	-1.003e-01	1.757e-01	4.148e-01
-3.114e+00	7.175e-02	1.665e-01	2.172e-01	-1.522e-01	1.969e-01	4.256e-01
-3.104e+00	8.664e-02	1.611e-01	1.775e-01	-1.956e-01	2.162e-01	4.329e-01
-3.094e+00	1.006e-01	1.546e-01	1.305e-01	-2.291e-01	2.333e-01	4.367e-01
-3.084e+00	1.135e-01	1.471e-01	7.875e-02	-2.517e-01	2.483e-01	4.374e-01
-3.074e+00	1.253e-01	1.388e-01	2.468e-02	-2.632e-01	2.613e-01	4.350e-01
-3.064e+00	1.361e-01	1.297e-01	-2.936e-02	-2.636e-01	2.723e-01	4.297e-01
-3.053e+00	1.459e-01	1.200e-01	-8.128e-02	-2.537e-01	2.814e-01	4.219e-01
-3.043e+00	1.546e-01	1.097e-01	-1.292e-01	-2.343e-01	2.886e-01	4.116e-01
-3.033e+00	1.622e-01	9.885e-02	-1.718e-01	-2.066e-01	2.940e-01	3.991e-01
-3.023e+00	1.689e-01	8.762e-02	-2.076e-01	-1.720e-01	2.976e-01	3.846e-01
-3.013e+00	1.745e-01	7.605e-02	-2.360e-01	-1.320e-01	2.996e-01	3.682e-01
-3.003e+00	1.791e-01	6.420e-02	-2.563e-01	-8.814e-02	3.000e-01	3.501e-01
-2.993e+00	1.828e-01	5.214e-02	-2.683e-01	-4.186e-02	2.989e-01	3.304e-01
-2.983e+00	1.856e-01	3.991e-02	-2.720e-01	5.320e-03	2.964e-01	3.094e-01
-2.972e+00	1.875e-01	2.758e-02	-2.675e-01	5.204e-02	2.925e-01	2.871e-01
-2.962e+00	1.885e-01	1.517e-02	-2.555e-01	9.704e-02	2.873e-01	2.636e-01
-2.952e+00	1.886e-01	2.744e-03	-2.364e-01	1.392e-01	2.809e-01	2.392e-01
-2.942e+00	1.880e-01	-9.674e-03	-2.110e-01	1.775e-01	2.733e-01	2.139e-01
-2.932e+00	1.865e-01	-2.205e-02	-1.800e-01	2.112e-01	2.647e-01	1.877e-01
-2.922e+00	1.843e-01	-3.435e-02	-1.445e-01	2.396e-01	2.549e-01	1.609e-01
-2.912e+00	1.814e-01	-4.654e-02	-1.053e-01	2.621e-01	2.442e-01	1.334e-01
-2.901e+00	1.778e-01	-5.861e-02	-6.338e-02	2.785e-01	2.326e-01	1.054e-01
-2.891e+00	1.734e-01	-7.053e-02	-1.976e-02	2.885e-01	2.201e-01	7.689e-02
-2.881e+00	1.685e-01	-8.228e-02	2.464e-02	2.921e-01	2.067e-01	4.802e-02
-2.871e+00	1.628e-01	-9.384e-02	6.890e-02	2.892e-01	1.926e-01	1.881e-02
-2.861e+00	1.566e-01	-1.052e-01	1.122e-01	2.801e-01	1.776e-01	-1.068e-02
-2.851e+00	1.498e-01	-1.163e-01	1.536e-01	2.650e-01	1.620e-01	-4.039e-02
-2.841e+00	1.423e-01	-1.272e-01	1.925e-01	2.442e-01	1.457e-01	-7.028e-02
-2.831e+00	1.344e-01	-1.379e-01	2.280e-01	2.183e-01	1.287e-01	-1.003e-01
-2.820e+00	1.258e-01	-1.482e-01	2.598e-01	1.877e-01	1.111e-01	-1.304e-01
-2.810e+00	1.168e-01	-1.583e-01	2.871e-01	1.530e-01	9.285e-02	-1.605e-01
-2.800e+00	1.072e-01	-1.681e-01	3.096e-01	1.147e-01	7.408e-02	-1.906e-01
-2.790e+00	9.710e-02	-1.776e-01	3.269e-01	7.357e-02	5.477e-02	-2.207e-01
-2.780e+00	8.653e-02	-1.868e-01	3.387e-01	3.025e-02	3.494e-02	-2.506e-01
-2.770e+00	7.548e-02	-1.956e-01	3.449e-01	-1.458e-02	1.464e-02	-2.805e-01
-2.760e+00	6.397e-02	-2.041e-01	3.452e-01	-6.019e-02	-6.117e-03	-3.101e-01
-2.750e+00	5.201e-02	-2.123e-01	3.397e-01	-1.059e-01	-2.730e-02	-3.396e-01
-2.739e+00	3.962e-02	-2.200e-01	3.285e-01	-1.510e-01	-4.888e-02	-3.688e-01
-2.729e+00	2.682e-02	-2.274e-01	3.115e-01	-1.947e-01	-7.082e-02	-3.976e-01
-2.719e+00	1.363e-02	-2.343e-01	2.892e-01	-2.365e-01	-9.308e-02	-4.261e-01
-2.709e+00	5.801e-05	-2.408e-01	2.617e-01	-2.756e-01	-1.156e-01	-4.542e-01
-2.699e+00	-1.386e-02	-2.469e-01	2.294e-01	-3.114e-01	-1.384e-01	-4.817e-01
-2.689e+00	-2.810e-02	-2.525e-01	1.927e-01	-3.433e-01	-1.614e-01	-5.088e-01
-2.679e+00	-4.263e-02	-2.576e-01	1.521e-01	-3.709e-01	-1.846e-01	-5.352e-01
-2.669e+00	-5.743e-02	-2.622e-01	1.082e-01	-3.936e-01	-2.078e-01	-5.608e-01
-2.658e+00	-7.244e-02	-2.663e-01	6.164e-02	-4.110e-01	-2.311e-01	-5.858e-01
-2.648e+00	-8.764e-02	-2.698e-01	1.303e-02	-4.227e-01	-2.543e-01	-6.098e-01
-2.638e+00	-1.030e-01	-2.727e-01	-3.687e-02	-4.285e-01	-2.774e-01	-6.329e-01
-2.628e+00	-1.184e-01	-2.751e-01	-8.730e-02	-4.282e-01	-3.002e-01	-6.549e-01
-2.618e+00	-1.338e-01	-2.768e-01	-1.375e-01	-4.217e-01	-3.228e-01	-6.757e-01
-2.608e+00	-1.492e-01	-2.779e-01	-1.866e-01	-4.089e-01	-3.450e-01	-6.953e-01
-2.598e+00	-1.645e-01	-2.784e-01	-2.338e-01	-3.901e-01	-3.668e-01	-7.136e-01
-2.587e+00	-1.796e-01	-2.781e-01	-2.783e-01	-3.653e-01	-3.879e-01	-7.304e-01
-2.577e+00	-1.945e-01	-2.773e-01	-3.194e-01	-3.350e-01	-4.084e-01	-7.457e-01
-2.567e+00	-2.091e-01	-2.757e-01	-3.562e-01	-2.995e-01	-4.280e-01	-7.593e-01
-2.557e+00	-2.233e-01	-2.735e-01	-3.881e-01	-2.594e-01	-4.468e-01	-7.712e-01
-2.547e+00	-2.370e-01	-2.706e-01	-4.145e-01	-2.153e-01	-4.646e-01	-7.813e-01
-2.537e+00	-2.502e-01	-2.670e-01	-4.349e-01	-1.679e-01	-4.813e-01	-7.895e-01
-2.527e+00	-2.629e-01	-2.628e-01	-4.488e-01	-1.180e-01	-4.968e-01	-7.958e-01
-2.517e+00	-2.748e-01	-2.579e-01	-4.560e-01	-6.644e-02	-5.111e-01	-8.002e-01
-2.506e+00	-2.861e-01	-2.524e-01	-4.562e-01	-1.407e-02	-5.241e-01	-8.026e-01
-2.496e+00	-2.965e-01	-2.462e-01	-4.495e-01	3.819e-02	-5.356e-01	-8.029e-01
-2.486e+00	-3.062e-01	-2.395e-01	-4.358e-01	8.944e-02	-5.458e-01	-8.013e-01
-2.476e+00	-3.150e-01	-2.323e-01	-4.154e-01	1.388e-01	-5.544e-01	-7.976e-01
-2.466e+00	-3.229e-01	-2.244e-01	-3.886e-01	1.853e-01	-5.615e-01	-7.919e-01
-2.456e+00	-3.298e-01	-2.161e-01	-3.559e-01	2.283e-01	-5.671e-01	-7.842e-01
-2.446e+00	-3.358e-01	-2.073e-01	-3.178e-01	2.669e-01	-5.711e-01	-7.746e-01
-2.436e+00	-3.409e-01	-1.980e-01	-2.750e-01	3.006e-01	-5.736e-01	-7.630e-01
-2.425e+00	-3.449e-01	-1.883e-01	-2.281e-01	3.285e-01	-5.744e-01	-7.496e-01
-2.415e+00	-3.480e-01	-1.783e-01	-1.781e-01	3.504e-01	-5.737e-01	-7.343e-01
-2.405e+00	-3.500e-01	-1.678e-01	-1.258e-01	3.658e-01	-5.714e-01	-7.173e-01
-2.395e+00	-3.511e-01	-1.570e-01	-7.207e-02	3.744e-01	-5.675e-01	-6.985e-01
-2.385e+00	-3.511e-01	-1.459e-01	-1.792e-02	3.761e-01	-5.621e-01	-6.780e-01
-2.375e+00	-3.501e-01	-1.345e-01	3.571e-02	3.708e-01	-5.552e-01	-6.558e-01
-2.365e+00	-3.481e-01	-1.229e-01	8.783e-02	3.586e-01	-5.467e-01	-6.321e-01
-2.355e+00	-3.451e-01	-1.110e-01	1.375e-01	3.397e-01	-5.367e-01	-6.068e-01
-2.344e+00	-3.411e-01	-9.890e-02	1.838e-01	3.144e-01	-5.252e-01	-5.801e-01
-2.334e+00	-3.360e-01	-8.662e-02	2.258e-01	2.832e-01	-5.123e-01	-5.519e-01
-2.324e+00	-3.300e-01	-7.418e-02	2.627e-01	2.466e-01	-4.979e-01	-5.223e-01
-2.314e+00	-3.230e-01	-6.160e-02	2.938e-01	2.052e-01	-4.820e-01	-4.914e-01
-2.304e+00	-3.150e-01	-4.891e-02	3.183e-01	1.599e-01	-4.648e-01	-4.592e-01
-2.294e+00	-3.060e-01	-3.613e-02	3.357e-01	1.115e-01	-4.462e-01	-4.257e-01
-2.284e+00	-2.960e-01	-2.330e-02	3.456e-01	6.102e-02	-4.262e-01	-3.911e-01
-2.273e+00	-2.850e-01	-1.043e-02	3.476e-01	9.382e-03	-4.049e-01	-3.554e-01
-2.263e+00	-2.731e-01	2.450e-03	3.415e-01	-4.227e-02	-3.822e-01	-3.186e-01
-2.253e+00	-2.602e-01	1.530e-02	3.273e-01	-9.279e-02	-3.582e-01	-2.808e-01
-2.243e+00	-2.463e-01	2.810e-02	3.052e-01	-1.410e-01	-3.330e-01	-2.421e-01
-2.233e+00	-2.315e-01	4.080e-02	2.754e-01	-1.858e-01	-3.065e-01	-2.025e-01
-2.223e+00	-2.158e-01	5.338e-02	2.385e-01	-2.259e-01	-2.788e-01	-1.621e-01
-2.213e+00	-1.991e-01	6.580e-02	1.952e-01	-2.602e-01	-2.499e-01	-1.209e-01
-2.203e+00	-1.815e-01	7.801e-02	1.463e-01	-2.877e-01	-2.199e-01	-7.918e-02
-2.192e+00	-1.630e-01	8.997e-02	9.295e-02	-3.074e-01	-1.888e-01	-3.691e-02
-2.182e+00	-1.436e-01	1.016e-01	3.642e-02	-3.184e-01	-1.566e-01	5.793e-03
-2.172e+00	-1.233e-01	1.129e-01	-2.183e-02	-3.201e-01	-1.234e-01	4.880e-02
-2.162e+00	-1.023e-01	1.238e-01	-8.020e-02	-3.121e-01	-8.938e-02	9.198e-02
-2.152e+00	-8.038e-02	1.343e-01	-1.369e-01	-2.941e-01	-5.446e-02	1.352e-01
-2.142e+00	-5.776e-02	1.442e-01	-1.902e-01	-2.662e-01	-1.878e-02	1.783e-01
-2.132e+00	-3.443e-02	1.535e-01	-2.381e-01	-2.288e-01	1.754e-02	2.210e-01
-2.122e+00	-1.046e-02	1.621e-01	-2.787e-01	-1.825e-01	5.441e-02	2.633e-01
-2.111e+00	1.409e-02	1.699e-01	-3.102e-01	-1.286e-01	9.168e-02	3.048e-01
-2.101e+00	3.913e-02	1.768e-01	-3.308e-01	-6.836e-02	1.292e-01	3.454e-01
-2.091e+00	6.457e-02	1.828e-01	-3.390e-01	-3.812e-03	1.668e-01	3.847e-01
-2.081e+00	9.029e-02	1.878e-01	-3.338e-01	6.282e-02	2.043e-01	4.224e-01
-2.071e+00	1.162e-01	1.915e-01	-3.143e-01	1.289e-01	2.414e-01	4.583e-01
-2.061e+00	1.421e-01	1.940e-01	-2.803e-01	1.916e-01	2.779e-01	4.920e-01
-2.051e+00	1.678e-01	1.950e-01	-2.323e-01	2.477e-01	3.136e-01	5.231e-01
-2.041e+00	1.931e-01	1.945e-01	-1.713e-01	2.941e-01	3.480e-01	5.511e-01
-2.030e+00	2.179e-01	1.923e-01	-9.943e-02	3.276e-01	3.809e-01	5.756e-01
-2.020e+00	2.418e-01	1.883e-01	-1.938e-02	3.453e-01	4.118e-01	5.961e-01
-2.010e+00	2.646e-01	1.824e-01	6.515e-02	3.450e-01	4.403e-01	6.120e-01
-2.000e+00	2.860e-01	1.745e-01	1.497e-01	3.249e-01	4.660e-01	6.230e-01
-2.000e+00	2.860e-01	1.745e-01	1.497e-01	3.249e-01	4.660e-01	6.230e-01
-1.990e+00	3.054e-01	1.644e-01	2.296e-01	2.841e-01	4.935e-01	6.276e-01
-1.980e+00	3.227e-01	1.520e-01	2.991e-01	2.240e-01	5.174e-01	6.262e-01
-1.970e+00	3.375e-01	1.374e-01	3.528e-01	1.465e-01	5.370e-01	6.182e-01
-1.960e+00	3.493e-01	1.204e-01	3.852e-01	5.538e-02	5.517e-01	6.030e-01
-1.950e+00	3.578e-01	1.011e-01	3.922e-01	-4.419e-02	5.609e-01	5.803e-01
-1.940e+00	3.625e-01	7.951e-02	3.706e-01	-1.455e-01	5.639e-01	5.497e-01
-1.930e+00	3.630e-01	5.570e-02	3.194e-01	-2.407e-01	5.602e-01	5.108e-01
-1.920e+00	3.589e-01	2.986e-02	2.399e-01	-3.213e-01	5.491e-01	4.635e-01
-1.910e+00	3.497e-01	2.224e-03	1.365e-01	-3.789e-01	5.302e-01	4.080e-01
-1.900e+00	3.353e-01	-2.687e-02	1.633e-02	-4.062e-01	5.032e-01	3.443e-01
-1.890e+00	3.154e-01	-5.700e-02	-1.108e-01	-3.981e-01	4.678e-01	2.730e-01
-1.880e+00	2.899e-01	-8.767e-02	-2.332e-01	-3.522e-01	4.241e-01	1.950e-01
-1.870e+00	2.590e-01	-1.183e-01	-3.380e-01	-2.705e-01	3.724e-01	1.111e-01
-1.860e+00	2.229e-01	-1.482e-01	-4.133e-01	-1.587e-01	3.131e-01	2.290e-02
-1.850e+00	1.820e-01	-1.767e-01	-4.491e-01	-2.698e-02	2.472e-01	-6.811e-02
-1.840e+00	1.370e-01	-2.031e-01	-4.396e-01	1.116e-01	1.756e-01	-1.601e-01
-1.830e+00	8.865e-02	-2.267e-01	-3.838e-01	2.422e-01	9.974e-02	-2.510e-01
-1.820e+00	3.790e-02	-2.468e-01	-2.862e-01	3.499e-01	2.111e-02	-3.389e-01
-1.810e+00	-1.417e-02	-2.628e-01	-1.568e-01	4.224e-01	-5.858e-02	-4.217e-01
-1.800e+00	-6.643e-02	-2.745e-01	-9.350e-03	4.510e-01	-1.376e-01	-4.975e-01
-1.789e+00	-1.178e-01	-2.814e-01	1.399e-01	4.326e-01	-2.142e-01	-5.647e-01
-1.779e+00	-1.671e-01	-2.834e-01	2.749e-01	3.693e-01	-2.869e-01	-6.220e-01
-1.769e+00	-2.134e-01	-2.806e-01	3.815e-01	2.688e-01	-3.541e-01	-6.683e-01
-1.759e+00	-2.558e-01	-2.731e-01	4.494e-01	1.423e-01	-4.148e-01	-7.031e-01
-1.749e+00	-2.937e-01	-2.612e-01	4.732e-01	3.515e-03	-4.679e-01	-7.262e-01
-1.739e+00	-3.265e-01	-2.455e-01	4.523e-01	-1.336e-01	-5.129e-01	-7.377e-01
-1.729e+00	-3.539e-01	-2.262e-01	3.909e-01	-2.561e-01	-5.494e-01	-7.381e-01
-1.719e+00	-3.758e-01	-2.040e-01	2.967e-01	-3.539e-01	-5.772e-01	-7.280e-01
-1.709e+00	-3.921e-01	-1.794e-01	1.799e-01	-4.199e-01	-5.965e-01	-7.082e-01
-1.699e+00	-4.030e-01	-1.529e-01	5.149e-02	-4.505e-01	-6.076e-01	-6.798e-01
-1.689e+00	-4.087e-01	-1.251e-01	-7.759e-02	-4.457e-01	-6.109e-01	-6.438e-01
-1.679e+00	-4.094e-01	-9.647e-02	-1.975e-01	-4.081e-01	-6.069e-01	-6.013e-01
-1.669e+00	-4.055e-01	-6.738e-02	-3.003e-01	-3.427e-01	-5.963e-01	-5.532e-01
-1.659e+00	-3.973e-01	-3.825e-02	-3.801e-01	-2.559e-01	-5.795e-01	-5.007e-01
-1.649e+00	-3.853e-01	-9.428e-03	-4.331e-01	-1.547e-01	-5.574e-01	-4.446e-01
-1.639e+00	-3.699e-01	1.880e-02	-4.579e-01	-4.663e-02	-5.305e-01	-3.858e-01
-1.629e+00	-3.514e-01	4.618e-02	-4.548e-01	6.157e-02	-4.993e-01	-3.251e-01
-1.619e+00	-3.302e-01	7.251e-02	-4.258e-01	1.637e-01	-4.646e-01	-2.631e-01
-1.609e+00	-3.067e-01	9.762e-02	-3.741e-01	2.544e-01	-4.268e-01	-2.006e-01
-1.599e+00	-2.812e-01	1.214e-01	-3.037e-01	3.298e-01	-3.865e-01	-1.381e-01
-1.589e+00	-2.539e-01	1.437e-01	-2.193e-01	3.868e-01	-3.440e-01	-7.605e-02
-1.579e+00	-2.252e-01	1.644e-01	-1.256e-01	4.236e-01	-2.998e-01	-1.485e-02
-1.569e+00	-1.954e-01	1.835e-01	-2.754e-02	4.396e-01	-2.543e-01	4.512e-02
-1.559e+00	-1.647e-01	2.009e-01	7.032e-02	4.349e-01	-2.079e-01	1.035e-01
-1.549e+00	-1.332e-01	2.167e-01	1.637e-01	4.107e-01	-1.608e-01	1.601e-01
-1.539e+00	-1.012e-01	2.306e-01	2.488e-01	3.686e-01	-1.134e-01	2.147e-01
-1.529e+00	-6.891e-02	2.429e-01	3.223e-01	3.109e-01	-6.580e-02	2.669e-01
-1.519e+00	-3.643e-02	2.534e-01	3.816e-01	2.406e-01	-1.836e-02	3.167e-01
-1.509e+00	-3.951e-03	2.620e-01	4.248e-01	1.606e-01	2.873e-02	3.639e-01
-1.499e+00	2.840e-02	2.689e-01	4.504e-01	7.428e-02	7.527e-02	4.083e-01
-1.489e+00	6.048e-02	2.740e-01	4.578e-01	-1.499e-02	1.211e-01	4.497e-01
-1.479e+00	9.215e-02	2.773e-01	4.468e-01	-1.038e-01	1.660e-01	4.881e-01
-1.469e+00	1.233e-01	2.788e-01	4.179e-01	-1.887e-01	2.097e-01	5.233e-01
-1.459e+00	1.538e-01	2.784e-01	3.722e-01	-2.667e-01	2.523e-01	5.551e-01
-1.449e+00	1.835e-01	2.762e-01	3.114e-01	-3.346e-01	2.934e-01	5.835e-01
-1.439e+00	2.123e-01	2.722e-01	2.376e-01	-3.899e-01	3.328e-01	6.083e-01
-1.429e+00	2.401e-01	2.663e-01	1.533e-01	-4.303e-01	3.705e-01	6.293e-01
-1.419e+00	2.667e-01	2.585e-01	6.154e-02	-4.539e-01	4.062e-01	6.464e-01
-1.409e+00	2.919e-01	2.488e-01	-3.427e-02	-4.593e-01	4.397e-01	6.595e-01
-1.399e+00	3.158e-01	2.372e-01	-1.305e-01	-4.457e-01	4.708e-01	6.683e-01
-1.388e+00	3.379e-01	2.236e-01	-2.233e-01	-4.130e-01	4.993e-01	6.727e-01
-1.378e+00	3.583e-01	2.081e-01	-3.088e-01	-3.617e-01	5.250e-01	6.724e-01
-1.368e+00	3.766e-01	1.907e-01	-3.829e-01	-2.931e-01	5.476e-01	6.674e-01
-1.358e+00	3.927e-01	1.712e-01	-4.417e-01	-2.091e-01	5.667e-01	6.573e-01
-1.348e+00	4.064e-01	1.498e-01	-4.818e-01	-1.128e-01	5.822e-01	6.420e-01
-1.338e+00	4.175e-01	1.265e-01	-5.001e-01	-7.794e-03	5.937e-01	6.213e-01
-1.328e+00	4.255e-01	1.012e-01	-4.941e-01	1.014e-01	6.009e-01	5.949e-01
-1.318e+00	4.304e-01	7.401e-02	-4.623e-01	2.095e-01	6.033e-01	5.626e-01
-1.308e+00	4.318e-01	4.502e-02	-4.044e-01	3.108e-01	6.007e-01	5.243e-01
-1.298e+00	4.293e-01	1.433e-02	-3.215e-01	3.989e-01	5.927e-01	4.798e-01
-1.288e+00	4.228e-01	-1.793e-02	-2.160e-01	4.676e-01	5.788e-01	4.290e-01
-1.278e+00	4.118e-01	-5.156e-02	-9.250e-02	5.108e-01	5.588e-01	3.719e-01
-1.268e+00	3.961e-01	-8.632e-02	4.282e-02	5.233e-01	5.322e-01	3.085e-01
-1.258e+00	3.753e-01	-1.219e-01	1.818e-01	5.011e-01	4.987e-01	2.390e-01
-1.248e+00	3.493e-01	-1.579e-01	3.149e-01	4.422e-01	4.581e-01	1.636e-01
-1.238e+00	3.178e-01	-1.939e-01	4.312e-01	3.473e-01	4.102e-01	8.290e-02
-1.228e+00	2.807e-01	-2.293e-01	5.197e-01	2.203e-01	3.550e-01	-2.547e-03
-1.218e+00	2.381e-01	-2.634e-01	5.697e-01	6.862e-02	2.926e-01	-9.181e-02
-1.208e+00	1.901e-01	-2.956e-01	5.727e-01	-9.676e-02	2.234e-01	-1.837e-01
-1.198e+00	1.369e-01	-3.249e-01	5.237e-01	-2.615e-01	1.480e-01	-2.769e-01
-1.188e+00	7.921e-02	-3.505e-01	4.223e-01	-4.092e-01	6.717e-02	-3.695e-01
-1.178e+00	1.770e-02	-3.716e-01	2.741e-01	-5.226e-01	-1.786e-02	-4.597e-01
-1.168e+00	-4.662e-02	-3.871e-01	9.113e-02	-5.864e-01	-1.056e-01	-5.453e-01
-1.158e+00	-1.125e-01	-3.963e-01	-1.087e-01	-5.892e-01	-1.943e-01	-6.239e-01
-1.148e+00	-1.785e-01	-3.984e-01	-3.030e-01	-5.262e-01	-2.819e-01	-6.932e-01
-1.138e+00	-2.430e-01	-3.930e-01	-4.680e-01	-4.010e-01	-3.662e-01	-7.509e-01
-1.128e+00	-3.042e-01	-3.797e-01	-5.819e-01	-2.258e-01	-4.449e-01	-7.951e-01
-1.118e+00	-3.606e-01	-3.587e-01	-6.283e-01	-2.083e-02	-5.159e-01	-8.243e-01
-1.108e+00	-4.105e-01	-3.302e-01	-5.997e-01	1.888e-01	-5.772e-01	-8.373e-01
-1.098e+00	-4.525e-01	-2.949e-01	-4.989e-01	3.766e-01	-6.271e-01	-8.338e-01
-1.088e+00	-4.857e-01	-2.537e-01	-3.387e-01	5.189e-01	-6.645e-01	-8.140e-01
-1.078e+00	-5.092e-01	-2.079e-01	-1.399e-01	5.985e-01	-6.887e-01	-7.789e-01
-1.068e+00	-5.229e-01	-1.586e-01	7.225e-02	6.074e-01	-6.996e-01	-7.297e-01
-1.058e+00	-5.268e-01	-1.072e-01	2.719e-01	5.473e-01	-6.974e-01	-6.683e-01
-1.048e+00	-5.213e-01	-5.502e-02	4.366e-01	4.283e-01	-6.831e-01	-5.970e-01
-1.038e+00	-5.070e-01	-3.284e-03	5.500e-01	2.671e-01	-6.576e-01	-5.178e-01
-1.028e+00	-4.850e-01	4.692e-02	6.032e-01	8.369e-02	-6.223e-01	-4.331e-01
-1.018e+00	-4.561e-01	9.469e-02	5.952e-01	-1.016e-01	-5.788e-01	-3.451e-01
-1.008e+00	-4.215e-01	1.393e-01	5.313e-01	-2.704e-01	-5.284e-01	-2.557e-01
-9.975e-01	-3.822e-01	1.802e-01	4.218e-01	-4.085e-01	-4.727e-01	-1.665e-01
-9.875e-01	-3.377e-01	2.183e-01	2.754e-01	-5.093e-01	-4.109e-01	-7.606e-02
-9.774e-01	-2.882e-01	2.536e-01	1.033e-01	-5.654e-01	-3.432e-01	1.558e-02
-9.674e-01	-2.344e-01	2.855e-01	-7.914e-02	-5.715e-01	-2.706e-01	1.071e-01
-9.574e-01	-1.768e-01	3.135e-01	-2.558e-01	-5.266e-01	-1.941e-01	1.970e-01
-9.474e-01	-1.165e-01	3.371e-01	-4.109e-01	-4.343e-01	-1.147e-01	2.842e-01
-9.373e-01	-5.418e-02	3.560e-01	-5.304e-01	-3.024e-01	-3.364e-02	3.673e-01
-9.273e-01	9.237e-03	3.698e-01	-6.034e-01	-1.425e-01	4.798e-02	4.451e-01
-9.173e-01	7.286e-02	3.783e-01	-6.230e-01	3.138e-02	1.290e-01	5.165e-01
-9.073e-01	1.358e-01	3.813e-01	-5.871e-01	2.039e-01	2.082e-01	5.804e-01
-8.972e-01	1.971e-01	3.786e-01	-4.986e-01	3.595e-01	2.846e-01	6.360e-01
-8.872e-01	2.559e-01	3.703e-01	-3.649e-01	4.843e-01	3.570e-01	6.823e-01
-8.772e-01	3.113e-01	3.565e-01	-1.978e-01	5.667e-01	4.243e-01	7.187e-01
-8.672e-01	3.626e-01	3.373e-01	-1.177e-02	5.992e-01	4.857e-01	7.447e-01
-8.571e-01	4.090e-01	3.128e-01	1.766e-01	5.785e-01	5.402e-01	7.598e-01
-8.471e-01	4.497e-01	2.835e-01	3.505e-01	5.059e-01	5.870e-01	7.639e-01
-8.371e-01	4.843e-01	2.497e-01	4.944e-01	3.875e-01	6.255e-01	7.569e-01
-8.271e-01	5.121e-01	2.119e-01	5.951e-01	2.336e-01	6.552e-01	7.389e-01
-8.170e-01	5.327e-01	1.706e-01	6.434e-01	5.762e-02	6.755e-01	7.101e-01
-8.070e-01	5.458e-01	1.263e-01	6.346e-01	-1.249e-01	6.862e-01	6.709e-01
-7.970e-01	5.511e-01	7.972e-02	5.691e-01	-2.977e-01	6.872e-01	6.220e-01
-7.870e-01	5.486e-01	3.150e-02	4.524e-01	-4.453e-01	6.783e-01	5.640e-01
-7.769e-01	5.382e-01	-1.766e-02	2.944e-01	-5.543e-01	6.598e-01	4.977e-01
-7.669e-01	5.201e-01	-6.706e-02	1.090e-01	-6.146e-01	6.319e-01	4.241e-01
-7.569e-01	4.944e-01	-1.160e-01	-8.743e-02	-6.205e-01	5.949e-01	3.443e-01
-7.469e-01	4.615e-01	-1.636e-01	-2.774e-01	-5.710e-01	5.495e-01	2.595e-01
-7.368e-01	4.218e-01	-2.094e-01	-4.440e-01	-4.701e-01	4.961e-01	1.708e-01
-7.268e-01	3.758e-01	-2.525e-01	-5.721e-01	-3.264e-01	4.357e-01	7.950e-02
-7.168e-01	3.242e-01	-2.923e-01	-6.501e-01	-1.525e-01	3.689e-01	-1.297e-02
-7.068e-01	2.676e-01	-3.281e-01	-6.706e-01	3.645e-02	2.969e-01	-1.053e-01
-6.967e-01	2.069e-01	-3.595e-01	-6.313e-01	2.236e-01	2.205e-01	-1.962e-01
-6.867e-01	1.429e-01	-3.859e-01	-5.354e-01	3.923e-01	1.410e-01	-2.843e-01
-6.767e-01	7.655e-02	-4.069e-01	-3.910e-01	5.272e-01	5.934e-02	-3.684e-01
-6.667e-01	8.683e-03	-4.221e-01	-2.107e-01	6.161e-01	-2.322e-02	-4.471e-01
-6.566e-01	-5.969e-02	-4.312e-01	-1.032e-02	6.507e-01	-1.055e-01	-5.194e-01
-6.466e-01	-1.276e-01	-4.341e-01	1.924e-01	6.274e-01	-1.864e-01	-5.842e-01
-6.366e-01	-1.940e-01	-4.306e-01	3.794e-01	5.479e-01	-2.647e-01	-6.405e-01
-6.266e-01	-2.581e-01	-4.207e-01	5.339e-01	4.188e-01	-3.393e-01	-6.875e-01
-6.165e-01	-3.188e-01	-4.045e-01	6.418e-01	2.513e-01	-4.091e-01	-7.246e-01
-6.065e-01	-3.753e-01	-3.822e-01	6.931e-01	6.009e-02	-4.732e-01	-7.512e-01
-5.965e-01	-4.267e-01	-3.541e-01	6.830e-01	-1.380e-01	-5.306e-01	-7.668e-01
-5.865e-01	-4.723e-01	-3.205e-01	6.118e-01	-3.254e-01	-5.805e-01	-7.713e-01
-5.764e-01	-5.114e-01	-2.819e-01	4.854e-01	-4.851e-01	-6.221e-01	-7.646e-01
-5.664e-01	-5.433e-01	-2.387e-01	3.149e-01	-6.027e-01	-6.549e-01	-7.468e-01
-5.564e-01	-5.677e-01	-1.916e-01	1.150e-01	-6.675e-01	-6.784e-01	-7.181e-01
-5.464e-01	-5.841e-01	-1.413e-01	-9.660e-02	-6.731e-01	-6.923e-01	-6.789e-01
-5.363e-01	-5.921e-01	-8.834e-02	-3.011e-01	-6.186e-01	-6.963e-01	-6.298e-01
-5.263e-01	-5.918e-01	-3.362e-02	-4.801e-01	-5.085e-01	-6.904e-01	-5.715e-01
-5.163e-01	-5.829e-01	2.211e-02	-6.176e-01	-3.521e-01	-6.747e-01	-5.048e-01
-5.063e-01	-5.656e-01	7.805e-02	-7.009e-01	-1.630e-01	-6.493e-01	-4.307e-01
-4.962e-01	-5.402e-01	1.334e-01	-7.222e-01	4.212e-02	-6.146e-01	-3.504e-01
-4.862e-01	-5.068e-01	1.873e-01	-6.792e-01	2.451e-01	-5.711e-01	-2.648e-01
-4.762e-01	-4.659e-01	2.389e-01	-5.752e-01	4.277e-01	-5.195e-01	-1.753e-01
-4.662e-01	-4.182e-01	2.875e-01	-4.192e-01	5.736e-01	-4.604e-01	-8.326e-02
-4.561e-01	-3.641e-01	3.324e-01	-2.246e-01	6.694e-01	-3.947e-01	1.010e-02
-4.461e-01	-3.045e-01	3.728e-01	-8.566e-03	7.061e-01	-3.232e-01	1.034e-01
-4.361e-01	-2.402e-01	4.081e-01	2.098e-01	6.800e-01	-2.472e-01	1.953e-01
-4.261e-01	-1.721e-01	4.378e-01	4.109e-01	5.930e-01	-1.675e-01	2.843e-01
-4.160e-01	-1.011e-01	4.613e-01	5.769e-01	4.524e-01	-8.531e-02	3.694e-01
-4.060e-01	-2.820e-02	4.782e-01	6.925e-01	2.702e-01	-1.868e-03	4.491e-01
-3.960e-01	4.551e-02	4.883e-01	7.471e-01	6.254e-02	8.169e-02	5.223e-01
-3.860e-01	1.190e-01	4.913e-01	7.354e-01	-1.524e-01	1.642e-01	5.880e-01
-3.759e-01	1.912e-01	4.872e-01	6.579e-01	-3.553e-01	2.444e-01	6.452e-01
-3.659e-01	2.611e-01	4.758e-01	5.212e-01	-5.281e-01	3.212e-01	6.931e-01
-3.559e-01	3.277e-01	4.574e-01	3.369e-01	-6.551e-01	3.935e-01	7.309e-01
-3.459e-01	3.900e-01	4.321e-01	1.213e-01	-7.245e-01	4.602e-01	7.581e-01
-3.358e-01	4.470e-01	4.002e-01	-1.067e-01	-7.298e-01	5.205e-01	7.743e-01
-3.258e-01	4.707e-01	3.825e-01	-2.097e-01	-7.018e-01	5.451e-01	7.766e-01
-3.158e-01	4.893e-01	3.641e-01	-2.951e-01	-6.502e-01	5.639e-01	7.739e-01
-3.058e-01	5.051e-01	3.434e-01	-3.701e-01	-5.740e-01	5.795e-01	7.666e-01
-2.957e-01	5.180e-01	3.204e-01	-4.317e-01	-4.760e-01	5.916e-01	7.546e-01
-2.857e-01	5.279e-01	2.953e-01	-4.776e-01	-3.597e-01	6.002e-01	7.380e-01
-2.757e-01	5.347e-01	2.682e-01	-5.060e-01	-2.296e-01	6.052e-01	7.169e-01
-2.657e-01	5.384e-01	2.393e-01	-5.157e-01	-9.044e-02	6.067e-01	6.915e-01
-2.556e-01	5.390e-01	2.088e-01	-5.061e-01	5.260e-02	6.046e-01	6.618e-01
-2.456e-01	5.364e-01	1.768e-01	-4.775e-01	1.942e-01	5.989e-01	6.282e-01
-2.356e-01	5.307e-01	1.436e-01	-4.307e-01	3.289e-01	5.896e-01	5.907e-01
-2.256e-01	5.219e-01	1.092e-01	-3.674e-01	4.517e-01	5.769e-01	5.496e-01
-2.155e-01	5.100e-01	7.407e-02	-2.897e-01	5.580e-01	5.607e-01	5.051e-01
-2.055e-01	4.951e-01	3.826e-02	-2.002e-01	6.437e-01	5.414e-01	4.576e-01
-1.955e-01	4.774e-01	2.053e-03	-1.021e-01	7.055e-01	5.188e-01	4.073e-01
-1.855e-01	4.569e-01	-3.434e-02	1.267e-03	7.411e-01	4.933e-01	3.545e-01
-1.754e-01	4.339e-01	-7.069e-02	1.065e-01	7.489e-01	4.651e-01	2.995e-01
-1.654e-01	4.085e-01	-1.068e-01	2.103e-01	7.287e-01	4.344e-01	2.427e-01
-1.554e-01	3.810e-01	-1.423e-01	3.093e-01	6.811e-01	4.014e-01	1.844e-01
-1.454e-01	3.517e-01	-1.771e-01	4.007e-01	6.078e-01	3.667e-01	1.250e-01
-1.353e-01	3.210e-01	-2.110e-01	4.824e-01	5.115e-01	3.304e-01	6.481e-02
-1.253e-01	2.892e-01	-2.436e-01	5.524e-01	3.958e-01	2.932e-01	4.215e-03
-1.153e-01	2.569e-01	-2.748e-01	6.101e-01	2.649e-01	2.554e-01	-5.642e-02
-1.053e-01	2.245e-01	-3.043e-01	6.551e-01	1.239e-01	2.177e-01	-1.167e-01
-9.524e-02	1.926e-01	-3.320e-01	6.881e-01	-2.214e-02	1.807e-01	-1.763e-01
-8.521e-02	1.619e-01	-3.575e-01	7.105e-01	-1.676e-01	1.450e-01	-2.348e-01
-7.519e-02	1.330e-01	-3.809e-01	7.243e-01	-3.070e-01	1.113e-01	-2.919e-01
-6.516e-02	1.066e-01	-4.017e-01	7.319e-01	-4.350e-01	8.040e-02	-3.471e-01
-5.514e-02	8.327e-02	-4.200e-01	7.363e-01	-5.468e-01	5.289e-02	-4.003e-01
-4.511e-02	6.375e-02	-4.354e-01	7.401e-01	-6.382e-01	2.947e-02	-4.509e-01
-3.509e-02	4.857e-02	-4.480e-01	7.462e-01	-7.057e-01	1.073e-02	-4.989e-01
-2.506e-02	3.824e-02	-4.576e-01	7.566e-01	-7.466e-01	-2.800e-03	-5.437e-01
-1.504e-02	3.314e-02	-4.641e-01	7.731e-01	-7.594e-01	-1.072e-02	-5.852e-01
-5.013e-03	3.352e-02	-4.674e-01	7.964e-01	-7.437e-01	-1.276e-02	-6.231e-01
5.013e-03	3.923e-02	-4.677e-01	8.262e-01	-7.012e-01	-9.077e-03	-6.574e-01
1.504e-02	4.856e-02	-4.660e-01	8.596e-01	-6.415e-01	-1.497e-03	-6.890e-01
2.506e-02	6.113e-02	-4.623e-01	8.953e-01	-5.672e-01	9.588e-03	-7.182e-01
3.509e-02	7.677e-02	-4.568e-01	9.316e-01	-4.802e-01	2.400e-02	-7.446e-01
4.511e-02	9.522e-02	-4.495e-01	9.664e-01	-3.823e-01	4.148e-02	-7.684e-01
5.514e-02	1.162e-01	-4.403e-01	9.977e-01	-2.758e-01	6.173e-02	-7.893e-01
6.516e-02	1.393e-01	-4.295e-01	1.023e+00	-1.633e-01	8.439e-02	-8.073e-01
7.519e-02	1.641e-01	-4.169e-01	1.040e+00	-4.735e-02	1.091e-01	-8.224e-01
8.521e-02	1.904e-01	-4.028e-01	1.046e+00	6.944e-02	1.354e-01	-8.345e-01
9.524e-02	2.176e-01	-3.871e-01	1.039e+00	1.843e-01	1.629e-01	-8.435e-01
1.053e-01	2.454e-01	-3.700e-01	1.019e+00	2.947e-01	1.913e-01	-8.495e-01
1.153e-01	2.734e-01	-3.515e-01	9.825e-01	3.981e-01	2.201e-01	-8.524e-01
1.253e-01	3.013e-01	-3.318e-01	9.305e-01	4.921e-01	2.491e-01	-8.522e-01
1.353e-01	3.288e-01	-3.109e-01	8.625e-01	5.745e-01	2.779e-01	-8.489e-01
1.454e-01	3.556e-01	-2.889e-01	7.790e-01	6.436e-01	3.062e-01	-8.425e-01
1.554e-01	3.816e-01	-2.659e-01	6.810e-01	6.978e-01	3.339e-01	-8.331e-01
1.654e-01	4.064e-01	-2.420e-01	5.702e-01	7.359e-01	3.606e-01	-8.207e-01
1.754e-01	4.299e-01	-2.173e-01	4.483e-01	7.572e-01	3.862e-01	-8.054e-01
1.855e-01	4.520e-01	-1.919e-01	3.178e-01	7.611e-01	4.105e-01	-7.871e-01
1.955e-01	4.725e-01	-1.659e-01	1.813e-01	7.477e-01	4.334e-01	-7.660e-01
2.055e-01	4.914e-01	-1.394e-01	4.167e-02	7.173e-01	4.548e-01	-7.421e-01
2.155e-01	5.085e-01	-1.125e-01	-9.819e-02	6.707e-01	4.746e-01	-7.156e-01
2.256e-01	5.237e-01	-8.535e-02	-2.352e-01	6.091e-01	4.927e-01	-6.865e-01
2.356e-01	5.371e-01	-5.798e-02	-3.665e-01	5.338e-01	5.090e-01	-6.550e-01
2.456e-01	5.486e-01	-3.052e-02	-4.891e-01	4.467e-01	5.234e-01	-6.210e-01
2.556e-01	5.580e-01	-3.065e-03	-6.003e-01	3.498e-01	5.359e-01	-5.849e-01
2.657e-01	5.655e-01	2.427e-02	-6.978e-01	2.454e-01	5.464e-01	-5.467e-01
2.757e-01	5.709e-01	5.139e-02	-7.793e-01	1.358e-01	5.550e-01	-5.065e-01
2.857e-01	5.742e-01	7.820e-02	-8.432e-01	2.354e-02	5.615e-01	-4.645e-01
2.957e-01	5.755e-01	1.046e-01	-8.880e-01	-8.874e-02	5.659e-01	-4.208e-01
3.058e-01	5.748e-01	1.305e-01	-9.129e-01	-1.985e-01	5.683e-01	-3.757e-01
3.158e-01	5.719e-01	1.558e-01	-9.172e-01	-3.033e-01	5.686e-01	-3.292e-01
3.258e-01	5.671e-01	1.803e-01	-9.011e-01	-4.007e-01	5.668e-01	-2.815e-01
3.358e-01	5.594e-01	2.068e-01	-8.607e-01	-4.985e-01	5.626e-01	-2.274e-01
3.459e-01	5.383e-01	2.618e-01	-7.285e-01	-6.802e-01	5.485e-01	-1.089e-01
3.559e-01	5.126e-01	3.142e-01	-5.580e-01	-8.243e-01	5.296e-01	1.048e-02
3.659e-01	4.826e-01	3.636e-01	-3.585e-01	-9.233e-01	5.062e-01	1.297e-01
3.759e-01	4.486e-01	4.096e-01	-1.409e-01	-9.721e-01	4.783e-01	2.478e-01
3.860e-01	4.110e-01	4.517e-01	8.291e-02	-9.683e-01	4.463e-01	3.636e-01
3.960e-01	3.700e-01	4.898e-01	3.010e-01	-9.126e-01	4.105e-01	4.763e-01
4.060e-01	3.261e-01	5.234e-01	5.017e-01	-8.081e-01	3.712e-01	5.847e-01
4.160e-01	2.797e-01	5.522e-01	6.742e-01	-6.607e-01	3.288e-01	6.881e-01
4.261e-01	2.311e-01	5.762e-01	8.096e-01	-4.787e-01	2.835e-01	7.854e-01
4.361e-01	1.808e-01	5.950e-01	9.008e-01	-2.720e-01	2.359e-01	8.759e-01
4.461e-01	1.293e-01	6.086e-01	9.431e-01	-5.189e-02	1.863e-01	9.588e-01
4.561e-01	7.700e-02	6.168e-01	9.345e-01	1.698e-01	1.352e-01	1.033e+00
4.662e-01	2.436e-02	6.196e-01	8.759e-01	3.811e-01	8.304e-02	1.099e+00
4.762e-01	-2.815e-02	6.170e-01	7.706e-01	5.707e-01	3.028e-02	1.155e+00
4.862e-01	-8.009e-02	6.091e-01	6.246e-01	7.286e-01	-2.261e-02	1.201e+00
4.962e-01	-1.310e-01	5.960e-01	4.459e-01	8.463e-01	-7.518e-02	1.236e+00
5.063e-01	-1.804e-01	5.777e-01	2.444e-01	9.180e-01	-1.270e-01	1.261e+00
5.163e-01	-2.280e-01	5.546e-01	3.089e-02	9.399e-01	-1.775e-01	1.275e+00
5.263e-01	-2.733e-01	5.267e-01	-1.830e-01	9.111e-01	-2.264e-01	1.278e+00
5.363e-01	-3.160e-01	4.945e-01	-3.858e-01	8.335e-01	-2.731e-01	1.270e+00
5.464e-01	-3.556e-01	4.581e-01	-5.668e-01	7.116e-01	-3.174e-01	1.250e+00
5.564e-01	-3.919e-01	4.179e-01	-7.162e-01	5.521e-01	-3.588e-01	1.220e+00
5.664e-01	-4.246e-01	3.743e-01	-8.264e-01	3.638e-01	-3.969e-01	1.180e+00
5.764e-01	-4.533e-01	3.278e-01	-8.916e-01	1.571e-01	-4.314e-01	1.129e+00
5.865e-01	-4.780e-01	2.786e-01	-9.086e-01	-5.694e-02	-4.621e-01	1.068e+00
5.965e-01	-4.984e-01	2.272e-01	-8.767e-01	-2.667e-01	-4.886e-01	9.986e-01
6.065e-01	-5.143e-01	1.742e-01	-7.980e-01	-4.609e-01	-5.108e-01	9.202e-01
6.165e-01	-5.257e-01	1.199e-01	-6.769e-01	-6.292e-01	-5.285e-01	8.339e-01
6.266e-01	-5.325e-01	6.489e-02	-5.203e-01	-7.628e-01	-5.415e-01	7.404e-01
6.366e-01	-5.346e-01	9.584e-03	-3.366e-01	-8.546e-01	-5.497e-01	6.405e-01
6.466e-01	-5.320e-01	-4.551e-02	-1.360e-01	-8.999e-01	-5.530e-01	5.351e-01
6.566e-01	-5.249e-01	-9.993e-02	7.080e-02	-8.966e-01	-5.516e-01	4.251e-01
6.667e-01	-5.133e-01	-1.532e-01	2.726e-01	-8.451e-01	-5.452e-01	3.115e-01
6.767e-01	-4.973e-01	-2.048e-01	4.585e-01	-7.485e-01	-5.341e-01	1.953e-01
6.867e-01	-4.771e-01	-2.545e-01	6.188e-01	-6.122e-01	-5.184e-01	7.742e-02
6.967e-01	-4.529e-01	-3.016e-01	7.449e-01	-4.437e-01	-4.981e-01	-4.107e-02
7.068e-01	-4.249e-01	-3.459e-01	8.304e-01	-2.524e-01	-4.735e-01	-1.592e-01
7.168e-01	-3.935e-01	-3.869e-01	8.708e-01	-4.858e-02	-4.449e-01	-2.758e-01
7.268e-01	-3.588e-01	-4.244e-01	8.642e-01	1.567e-01	-4.123e-01	-3.900e-01
7.368e-01	-3.213e-01	-4.580e-01	8.113e-01	3.524e-01	-3.763e-01	-5.008e-01
7.469e-01	-2.812e-01	-4.875e-01	7.152e-01	5.280e-01	-3.370e-01	-6.072e-01
7.569e-01	-2.389e-01	-5.126e-01	5.814e-01	6.743e-01	-2.949e-01	-7.083e-01
7.669e-01	-1.949e-01	-5.331e-01	4.171e-01	7.834e-01	-2.503e-01	-8.032e-01
7.769e-01	-1.494e-01	-5.489e-01	2.314e-01	8.499e-01	-2.036e-01	-8.911e-01
7.870e-01	-1.030e-01	-5.598e-01	3.434e-02	8.702e-01	-1.553e-01	-9.712e-01
7.970e-01	-5.594e-02	-5.658e-01	-1.634e-01	8.437e-01	-1.057e-01	-1.043e+00
8.070e-01	-8.718e-03	-5.669e-01	-3.512e-01	7.720e-01	-5.528e-02	-1.106e+00
8.170e-01	3.827e-02	-5.631e-01	-5.190e-01	6.591e-01	-4.511e-03	-1.159e+00
8.271e-01	8.462e-02	-5.544e-01	-6.581e-01	5.115e-01	4.617e-02	-1.202e+00
8.371e-01	1.299e-01	-5.409e-01	-7.610e-01	3.372e-01	9.632e-02	-1.234e+00
8.471e-01	1.738e-01	-5.229e-01	-8.225e-01	1.458e-01	1.455e-01	-1.256e+00
8.571e-01	2.159e-01	-5.003e-01	-8.395e-01	-5.241e-02	1.933e-01	-1.267e+00
8.672e-01	2.559e-01	-4.736e-01	-8.114e-01	-2.466e-01	2.392e-01	-1.267e+00
8.772e-01	2.934e-01	-4.429e-01	-7.399e-01	-4.265e-01	2.830e-01	-1.256e+00
8.872e-01	3.281e-01	-4.085e-01	-6.292e-01	-5.824e-01	3.241e-01	-1.234e+00
8.972e-01	3.597e-01	-3.707e-01	-4.853e-01	-7.062e-01	3.624e-01	-1.201e+00
9.073e-01	3.880e-01	-3.300e-01	-3.163e-01	-7.912e-01	3.973e-01	-1.159e+00
9.173e-01	4.128e-01	-2.865e-01	-1.313e-01	-8.333e-01	4.286e-01	-1.106e+00
9.273e-01	4.339e-01	-2.408e-01	5.963e-02	-8.303e-01	4.562e-01	-1.043e+00
9.373e-01	4.510e-01	-1.933e-01	2.463e-01	-7.826e-01	4.796e-01	-9.716e-01
9.474e-01	4.641e-01	-1.443e-01	4.186e-01	-6.932e-01	4.988e-01	-8.917e-01
9.574e-01	4.731e-01	-9.434e-02	5.675e-01	-5.670e-01	5.135e-01	-8.041e-01
9.674e-01	4.780e-01	-4.380e-02	6.850e-01	-4.110e-01	5.237e-01	-7.096e-01
9.774e-01	4.787e-01	6.860e-03	7.652e-01	-2.338e-01	5.293e-01	-6.090e-01
9.875e-01	4.753e-01	5.720e-02	8.038e-01	-4.509e-02	5.302e-01	-5.032e-01
9.975e-01	4.677e-01	1.068e-01	7.991e-01	1.450e-01	5.265e-01	-3.931e-01
1.008e+00	4.560e-01	1.559e-01	7.509e-01	3.287e-01	5.180e-01	-2.780e-01
1.018e+00	4.396e-01	2.056e-01	6.579e-01	5.012e-01	5.044e-01	-1.550e-01
1.028e+00	4.184e-01	2.554e-01	5.217e-01	6.506e-01	4.851e-01	-2.470e-02
1.038e+00	3.920e-01	3.045e-01	3.475e-01	7.649e-01	4.600e-01	1.117e-01
1.048e+00	3.606e-01	3.523e-01	1.443e-01	8.329e-01	4.290e-01	2.526e-01
1.058e+00	3.241e-01	3.978e-01	-7.531e-02	8.457e-01	3.920e-01	3.962e-01
1.068e+00	2.830e-01	4.399e-01	-2.954e-01	7.983e-01	3.493e-01	5.400e-01
1.078e+00	2.375e-01	4.778e-01	-4.985e-01	6.906e-01	3.011e-01	6.815e-01
1.088e+00	1.884e-01	5.105e-01	-6.668e-01	5.282e-01	2.482e-01	8.179e-01
1.098e+00	1.364e-01	5.371e-01	-7.843e-01	3.226e-01	1.913e-01	9.462e-01
1.108e+00	8.244e-02	5.569e-01	-8.395e-01	9.032e-02	1.314e-01	1.064e+00
1.118e+00	2.761e-02	5.694e-01	-8.262e-01	-1.488e-01	6.962e-02	1.168e+00
1.128e+00	-2.702e-02	5.743e-01	-7.452e-01	-3.735e-01	7.231e-03	1.256e+00
1.138e+00	-8.036e-02	5.715e-01	-6.043e-01	-5.641e-01	-5.453e-02	1.327e+00
1.148e+00	-1.314e-01	5.612e-01	-4.169e-01	-7.045e-01	-1.145e-01	1.379e+00
1.158e+00	-1.792e-01	5.439e-01	-2.008e-01	-7.839e-01	-1.715e-01	1.412e+00
1.168e+00	-2.231e-01	5.201e-01	2.452e-02	-7.982e-01	-2.246e-01	1.425e+00
1.178e+00	-2.624e-01	4.905e-01	2.397e-01	-7.494e-01	-2.731e-01	1.421e+00
1.188e+00	-2.968e-01	4.561e-01	4.280e-01	-6.452e-01	-3.163e-01	1.399e+00
1.198e+00	-3.260e-01	4.176e-01	5.762e-01	-4.972e-01	-3.539e-01	1.360e+00
1.208e+00	-3.499e-01	3.760e-01	6.760e-01	-3.198e-01	-3.858e-01	1.308e+00
1.218e+00	-3.686e-01	3.320e-01	7.235e-01	-1.283e-01	-4.117e-01	1.243e+00
1.228e+00	-3.823e-01	2.865e-01	7.196e-01	6.285e-02	-4.319e-01	1.166e+00
1.238e+00	-3.911e-01	2.401e-01	6.684e-01	2.406e-01	-4.464e-01	1.081e+00
1.248e+00	-3.953e-01	1.935e-01	5.771e-01	3.944e-01	-4.556e-01	9.882e-01
1.258e+00	-3.953e-01	1.471e-01	4.547e-01	5.165e-01	-4.597e-01	8.896e-01
1.268e+00	-3.915e-01	1.016e-01	3.111e-01	6.021e-01	-4.591e-01	7.866e-01
1.278e+00	-3.841e-01	5.715e-02	1.562e-01	6.490e-01	-4.542e-01	6.806e-01
1.288e+00	-3.734e-01	1.421e-02	-3.579e-04	6.576e-01	-4.453e-01	5.727e-01
1.298e+00	-3.600e-01	-2.699e-02	-1.500e-01	6.303e-01	-4.329e-01	4.640e-01
1.308e+00	-3.440e-01	-6.626e-02	-2.855e-01	5.711e-01	-4.171e-01	3.555e-01
1.318e+00	-3.258e-01	-1.034e-01	-4.009e-01	4.852e-01	-3.985e-01	2.479e-01
1.328e+00	-3.056e-01	-1.383e-01	-4.920e-01	3.786e-01	-3.772e-01	1.420e-01
1.338e+00	-2.838e-01	-1.709e-01	-5.560e-01	2.576e-01	-3.537e-01	3.837e-02
1.348e+00	-2.605e-01	-2.011e-01	-5.917e-01	1.287e-01	-3.282e-01	-6.246e-02
1.358e+00	-2.361e-01	-2.289e-01	-5.989e-01	-1.896e-03	-3.010e-01	-1.600e-01
1.368e+00	-2.106e-01	-2.542e-01	-5.790e-01	-1.285e-01	-2.723e-01	-2.539e-01
1.378e+00	-1.844e-01	-2.770e-01	-5.341e-01	-2.458e-01	-2.423e-01	-3.438e-01
1.388e+00	-1.576e-01	-2.973e-01	-4.673e-01	-3.494e-01	-2.113e-01	-4.294e-01
1.399e+00	-1.303e-01	-3.151e-01	-3.821e-01	-4.357e-01	-1.795e-01	-5.104e-01
1.409e+00	-1.027e-01	-3.304e-01	-2.828e-01	-5.019e-01	-1.471e-01	-5.866e-01
1.419e+00	-7.494e-02	-3.433e-01	-1.737e-01	-5.461e-01	-1.141e-01	-6.577e-01
1.429e+00	-4.718e-02	-3.538e-01	-5.935e-02	-5.672e-01	-8.090e-02	-7.237e-01
1.439e+00	-1.953e-02	-3.618e-01	5.573e-02	-5.651e-01	-4.753e-02	-7.843e-01
1.449e+00	7.896e-03	-3.674e-01	1.672e-01	-5.403e-01	-1.416e-02	-8.394e-01
1.459e+00	3.498e-02	-3.706e-01	2.708e-01	-4.943e-01	1.906e-02	-8.888e-01
1.469e+00	6.161e-02	-3.715e-01	3.629e-01	-4.291e-01	5.198e-02	-9.324e-01
1.479e+00	8.769e-02	-3.700e-01	4.402e-01	-3.473e-01	8.448e-02	-9.700e-01
1.489e+00	1.131e-01	-3.662e-01	4.999e-01	-2.521e-01	1.164e-01	-1.002e+00
1.499e+00	1.378e-01	-3.601e-01	5.400e-01	-1.472e-01	1.477e-01	-1.027e+00
1.509e+00	1.615e-01	-3.518e-01	5.588e-01	-3.626e-02	1.781e-01	-1.046e+00
1.519e+00	1.844e-01	-3.412e-01	5.556e-01	7.645e-02	2.075e-01	-1.058e+00
1.529e+00	2.061e-01	-3.284e-01	5.305e-01	1.868e-01	2.359e-01	-1.064e+00
1.539e+00	2.267e-01	-3.134e-01	4.840e-01	2.905e-01	2.630e-01	-1.063e+00
1.549e+00	2.460e-01	-2.963e-01	4.177e-01	3.836e-01	2.888e-01	-1.056e+00
1.559e+00	2.639e-01	-2.770e-01	3.337e-01	4.623e-01	3.130e-01	-1.041e+00
1.569e+00	2.802e-01	-2.557e-01	2.350e-01	5.233e-01	3.355e-01	-1.019e+00
1.579e+00	2.950e-01	-2.323e-01	1.250e-01	5.636e-01	3.561e-01	-9.902e-01
1.589e+00	3.080e-01	-2.070e-01	7.762e-03	5.812e-01	3.748e-01	-9.538e-01
1.599e+00	3.191e-01	-1.797e-01	-1.121e-01	5.744e-01	3.913e-01	-9.100e-01
1.609e+00	3.283e-01	-1.506e-01	-2.296e-01	5.429e-01	4.054e-01	-8.588e-01
1.619e+00	3.353e-01	-1.197e-01	-3.399e-01	4.868e-01	4.170e-01	-8.001e-01
1.629e+00	3.401e-01	-8.725e-02	-4.377e-01	4.078e-01	4.259e-01	-7.340e-01
1.639e+00	3.425e-01	-5.328e-02	-5.182e-01	3.083e-01	4.319e-01	-6.604e-01
1.649e+00	3.424e-01	-1.796e-02	-5.771e-01	1.919e-01	4.347e-01	-5.796e-01
1.659e+00	3.397e-01	1.852e-02	-6.104e-01	6.330e-02	4.344e-01	-4.917e-01
1.669e+00	3.343e-01	5.593e-02	-6.155e-01	-7.203e-02	4.306e-01	-3.971e-01
1.679e+00	3.261e-01	9.403e-02	-5.906e-01	-2.078e-01	4.232e-01	-2.961e-01
1.689e+00	3.150e-01	1.325e-01	-5.356e-01	-3.370e-01	4.121e-01	-1.892e-01
1.699e+00	3.010e-01	1.711e-01	-4.518e-01	-4.529e-01	3.973e-01	-7.712e-02
1.709e+00	2.841e-01	2.094e-01	-3.423e-01	-5.486e-01	3.786e-01	3.935e-02
1.719e+00	2.644e-01	2.470e-01	-2.119e-01	-6.180e-01	3.560e-01	1.593e-01
1.729e+00	2.419e-01	2.836e-01	-6.690e-02	-6.561e-01	3.298e-01	2.815e-01
1.739e+00	2.168e-01	3.185e-01	8.508e-02	-6.595e-01	2.998e-01	4.048e-01
1.749e+00	1.892e-01	3.515e-01	2.355e-01	-6.268e-01	2.665e-01	5.277e-01
1.759e+00	1.595e-01	3.820e-01	3.756e-01	-5.589e-01	2.301e-01	6.488e-01
1.769e+00	1.280e-01	4.095e-01	4.967e-01	-4.591e-01	1.909e-01	7.665e-01
1.779e+00	9.512e-02	4.338e-01	5.913e-01	-3.326e-01	1.495e-01	8.791e-01
1.789e+00	6.121e-02	4.544e-01	6.537e-01	-1.870e-01	1.063e-01	9.851e-01
1.800e+00	2.676e-02	4.710e-01	6.800e-01	-3.084e-02	6.203e-02	1.083e+00
1.810e+00	-7.724e-03	4.835e-01	6.690e-01	1.264e-01	1.722e-02	1.172e+00
1.820e+00	-4.178e-02	4.918e-01	6.221e-01	2.754e-01	-2.747e-02	1.250e+00
1.830e+00	-7.494e-02	4.958e-01	5.430e-01	4.079e-01	-7.145e-02	1.316e+00
1.840e+00	-1.068e-01	4.956e-01	4.373e-01	5.168e-01	-1.141e-01	1.371e+00
1.850e+00	-1.370e-01	4.915e-01	3.121e-01	5.973e-01	-1.550e-01	1.414e+00
1.860e+00	-1.652e-01	4.838e-01	1.751e-01	6.465e-01	-1.936e-01	1.445e+00
1.870e+00	-1.911e-01	4.726e-01	3.406e-02	6.637e-01	-2.296e-01	1.464e+00
1.880e+00	-2.147e-01	4.583e-01	-1.036e-01	6.501e-01	-2.627e-01	1.472e+00
1.890e+00	-2.358e-01	4.414e-01	-2.316e-01	6.085e-01	-2.927e-01	1.469e+00
1.900e+00	-2.544e-01	4.222e-01	-3.446e-01	5.430e-01	-3.196e-01	1.456e+00
1.910e+00	-2.705e-01	4.011e-01	-4.390e-01	4.583e-01	-3.432e-01	1.434e+00
1.920e+00	-2.840e-01	3.783e-01	-5.122e-01	3.594e-01	-3.637e-01	1.405e+00
1.930e+00	-2.952e-01	3.544e-01	-5.630e-01	2.516e-01	-3.811e-01	1.368e+00
1.940e+00	-3.041e-01	3.295e-01	-5.913e-01	1.397e-01	-3.954e-01	1.324e+00
1.950e+00	-3.109e-01	3.039e-01	-5.980e-01	2.808e-02	-4.069e-01	1.275e+00
1.960e+00	-3.155e-01	2.778e-01	-5.844e-01	-7.934e-02	-4.157e-01	1.222e+00
1.970e+00	-3.183e-01	2.515e-01	-5.527e-01	-1.793e-01	-4.218e-01	1.164e+00
1.980e+00	-3.193e-01	2.251e-01	-5.054e-01	-2.692e-01	-4.255e-01	1.103e+00
1.990e+00	-3.187e-01	1.988e-01	-4.450e-01	-3.471e-01	-4.270e-01	1.039e+00
2.000e+00	-3.165e-01	1.727e-01	-3.742e-01	-4.114e-01	-4.264e-01	9.728e-01
2.000e+00	-3.165e-01	1.727e-01	-3.742e-01	-4.114e-01	-4.264e-01	9.728e-01
2.010e+00	-3.129e-01	1.467e-01	-2.948e-01	-4.623e-01	-4.237e-01	9.040e-01
2.020e+00	-3.079e-01	1.210e-01	-2.103e-01	-4.980e-01	-4.191e-01	8.337e-01
2.030e+00	-3.018e-01	9.585e-02	-1.234e-01	-5.184e-01	-4.128e-01	7.622e-01
2.041e+00	-2.945e-01	7.120e-02	-3.653e-02	-5.241e-01	-4.049e-01	6.899e-01
2.051e+00	-2.862e-01	4.714e-02	4.812e-02	-5.155e-01	-3.954e-01	6.171e-01
2.061e+00	-2.769e-01	2.372e-02	1.285e-01	-4.937e-01	-3.846e-01	5.439e-01
2.071e+00	-2.667e-01	9.567e-04	2.029e-01	-4.598e-01	-3.724e-01	4.707e-01
2.081e+00	-2.557e-01	-2.110e-02	2.696e-01	-4.151e-01	-3.590e-01	3.976e-01
2.091e+00	-2.439e-01	-4.244e-02	3.275e-01	-3.611e-01	-3.445e-01	3.248e-01
2.101e+00	-2.315e-01	-6.301e-02	3.753e-01	-2.993e-01	-3.289e-01	2.524e-01
2.111e+00	-2.184e-01	-8.281e-02	4.123e-01	-2.315e-01	-3.122e-01	1.806e-01
2.122e+00	-2.046e-01	-1.018e-01	4.378e-01	-1.595e-01	-2.947e-01	1.096e-01
2.132e+00	-1.904e-01	-1.200e-01	4.515e-01	-8.498e-02	-2.762e-01	3.943e-02
2.142e+00	-1.756e-01	-1.373e-01	4.532e-01	-9.817e-03	-2.569e-01	-2.967e-02
2.152e+00	-1.603e-01	-1.537e-01	4.430e-01	6.418e-02	-2.368e-01	-9.761e-02
2.162e+00	-1.446e-01	-1.693e-01	4.214e-01	1.352e-01	-2.159e-01	-1.642e-01
2.172e+00	-1.285e-01	-1.838e-01	3.888e-01	2.016e-01	-1.944e-01	-2.294e-01
2.182e+00	-1.120e-01	-1.975e-01	3.462e-01	2.616e-01	-1.723e-01	-2.929e-01
2.192e+00	-9.519e-02	-2.101e-01	2.945e-01	3.137e-01	-1.495e-01	-3.547e-01
2.203e+00	-7.814e-02	-2.216e-01	2.351e-01	3.565e-01	-1.263e-01	-4.145e-01
2.213e+00	-6.085e-02	-2.321e-01	1.695e-01	3.888e-01	-1.026e-01	-4.721e-01
2.223e+00	-4.338e-02	-2.415e-01	9.932e-02	4.095e-01	-7.846e-02	-5.274e-01
2.233e+00	-2.579e-02	-2.497e-01	2.654e-02	4.180e-01	-5.401e-02	-5.801e-01
2.243e+00	-8.119e-03	-2.566e-01	-4.681e-02	4.136e-01	-2.930e-02	-6.301e-01
2.253e+00	9.562e-03	-2.623e-01	-1.186e-01	3.963e-01	-4.404e-03	-6.770e-01
2.263e+00	2.719e-02	-2.667e-01	-1.865e-01	3.662e-01	2.058e-02	-7.207e-01
2.273e+00	4.469e-02	-2.696e-01	-2.484e-01	3.240e-01	4.557e-02	-7.607e-01
2.284e+00	6.200e-02	-2.712e-01	-3.021e-01	2.706e-01	7.045e-02	-7.969e-01
2.294e+00	7.902e-02	-2.712e-01	-3.453e-01	2.075e-01	9.510e-02	-8.290e-01
2.304e+00	9.566e-02	-2.697e-01	-3.764e-01	1.365e-01	1.194e-01	-8.566e-01
2.314e+00	1.118e-01	-2.666e-01	-3.936e-01	5.996e-02	1.432e-01	-8.793e-01
2.324e+00	1.274e-01	-2.618e-01	-3.957e-01	-1.957e-02	1.664e-01	-8.970e-01
2.334e+00	1.423e-01	-2.554e-01	-3.822e-01	-9.907e-02	1.888e-01	-9.091e-01
2.344e+00	1.564e-01	-2.472e-01	-3.527e-01	-1.753e-01	2.102e-01	-9.154e-01
2.355e+00	1.695e-01	-2.372e-01	-3.080e-01	-2.450e-01	2.304e-01	-9.155e-01
2.365e+00	1.816e-01	-2.255e-01	-2.491e-01	-3.047e-01	2.493e-01	-9.092e-01
2.375e+00	1.924e-01	-2.119e-01	-1.782e-01	-3.513e-01	2.666e-01	-8.961e-01
2.385e+00	2.019e-01	-1.966e-01	-9.789e-02	-3.820e-01	2.821e-01	-8.759e-01
2.395e+00	2.098e-01	-1.796e-01	-1.176e-02	-3.945e-01	2.956e-01	-8.485e-01
2.405e+00	2.162e-01	-1.608e-01	7.613e-02	-3.873e-01	3.069e-01	-8.137e-01
2.415e+00	2.208e-01	-1.405e-01	1.613e-01	-3.599e-01	3.157e-01	-7.714e-01
2.425e+00	2.234e-01	-1.186e-01	2.389e-01	-3.129e-01	3.219e-01	-7.216e-01
2.436e+00	2.241e-01	-9.545e-02	3.044e-01	-2.478e-01	3.252e-01	-6.644e-01
2.446e+00	2.226e-01	-7.106e-02	3.533e-01	-1.679e-01	3.256e-01	-6.001e-01
2.456e+00	2.190e-01	-4.568e-02	3.821e-01	-7.713e-02	3.228e-01	-5.289e-01
2.466e+00	2.131e-01	-1.956e-02	3.882e-01	1.926e-02	3.167e-01	-4.514e-01
2.476e+00	2.051e-01	7.055e-03	3.704e-01	1.154e-01	3.073e-01	-3.681e-01
2.486e+00	1.948e-01	3.386e-02	3.291e-01	2.051e-01	2.946e-01	-2.799e-01
2.496e+00	1.823e-01	6.054e-02	2.664e-01	2.821e-01	2.786e-01	-1.877e-01
2.506e+00	1.679e-01	8.676e-02	1.859e-01	3.411e-01	2.595e-01	-9.242e-02
2.517e+00	1.515e-01	1.122e-01	9.283e-02	3.776e-01	2.373e-01	4.712e-03
2.527e+00	1.335e-01	1.365e-01	-6.571e-03	3.887e-01	2.124e-01	1.025e-01
2.537e+00	1.139e-01	1.593e-01	-1.054e-01	3.734e-01	1.851e-01	1.996e-01
2.547e+00	9.320e-02	1.804e-01	-1.966e-01	3.326e-01	1.556e-01	2.948e-01
2.557e+00	7.155e-02	1.993e-01	-2.738e-01	2.692e-01	1.245e-01	3.867e-01
2.567e+00	4.928e-02	2.160e-01	-3.316e-01	1.880e-01	9.205e-02	4.742e-01
2.577e+00	2.671e-02	2.303e-01	-3.661e-01	9.470e-02	5.880e-02	5.560e-01
2.587e+00	4.149e-03	2.418e-01	-3.753e-01	-3.795e-03	2.520e-02	6.312e-01
2.598e+00	-1.809e-02	2.506e-01	-3.591e-01	-1.005e-01	-8.298e-03	6.988e-01
2.608e+00	-3.973e-02	2.567e-01	-3.192e-01	-1.890e-01	-4.124e-02	7.581e-01
2.618e+00	-6.049e-02	2.600e-01	-2.593e-01	-2.633e-01	-7.322e-02	8.087e-01
2.628e+00	-8.015e-02	2.605e-01	-1.839e-01	-3.192e-01	-1.039e-01	8.501e-01
2.638e+00	-9.850e-02	2.585e-01	-9.869e-02	-3.537e-01	-1.328e-01	8.821e-01
2.648e+00	-1.154e-01	2.539e-01	-9.394e-03	-3.656e-01	-1.598e-01	9.049e-01
2.658e+00	-1.307e-01	2.471e-01	7.823e-02	-3.553e-01	-1.847e-01	9.184e-01
2.669e+00	-1.443e-01	2.381e-01	1.590e-01	-3.244e-01	-2.072e-01	9.229e-01
2.679e+00	-1.561e-01	2.273e-01	2.285e-01	-2.759e-01	-2.271e-01	9.189e-01
2.689e+00	-1.662e-01	2.147e-01	2.836e-01	-2.135e-01	-2.446e-01	9.068e-01
2.699e+00	-1.745e-01	2.006e-01	3.219e-01	-1.414e-01	-2.594e-01	8.872e-01
2.709e+00	-1.810e-01	1.853e-01	3.425e-01	-6.390e-02	-2.716e-01	8.606e-01
2.719e+00	-1.858e-01	1.689e-01	3.453e-01	1.463e-02	-2.813e-01	8.276e-01
2.729e+00	-1.890e-01	1.516e-01	3.313e-01	9.029e-02	-2.885e-01	7.889e-01
2.739e+00	-1.907e-01	1.337e-01	3.021e-01	1.597e-01	-2.932e-01	7.452e-01
2.750e+00	-1.908e-01	1.152e-01	2.601e-01	2.200e-01	-2.956e-01	6.969e-01
2.760e+00	-1.895e-01	9.646e-02	2.077e-01	2.692e-01	-2.959e-01	6.448e-01
2.770e+00	-1.870e-01	7.748e-02	1.479e-01	3.057e-01	-2.941e-01	5.894e-01
2.780e+00	-1.832e-01	5.844e-02	8.355e-02	3.289e-01	-2.903e-01	5.312e-01
2.790e+00	-1.783e-01	3.945e-02	1.739e-02	3.387e-01	-2.847e-01	4.708e-01
2.800e+00	-1.724e-01	2.063e-02	-4.797e-02	3.353e-01	-2.774e-01	4.085e-01
2.810e+00	-1.655e-01	2.055e-03	-1.102e-01	3.197e-01	-2.686e-01	3.449e-01
2.820e+00	-1.578e-01	-1.619e-02	-1.673e-01	2.931e-01	-2.583e-01	2.803e-01
2.831e+00	-1.494e-01	-3.403e-02	-2.176e-01	2.569e-01	-2.468e-01	2.150e-01
2.841e+00	-1.403e-01	-5.142e-02	-2.598e-01	2.128e-01	-2.340e-01	1.495e-01
2.851e+00	-1.306e-01	-6.830e-02	-2.930e-01	1.625e-01	-2.202e-01	8.392e-02
2.861e+00	-1.203e-01	-8.463e-02	-3.166e-01	1.079e-01	-2.054e-01	1.859e-02
2.871e+00	-1.096e-01	-1.004e-01	-3.304e-01	5.075e-02	-1.898e-01	-4.626e-02
2.881e+00	-9.840e-02	-1.155e-01	-3.344e-01	-7.294e-03	-1.733e-01	-1.104e-01
2.891e+00	-8.690e-02	-1.300e-01	-3.288e-01	-6.459e-02	-1.562e-01	-1.738e-01
2.901e+00	-7.509e-02	-1.438e-01	-3.142e-01	-1.197e-01	-1.384e-01	-2.361e-01
2.912e+00	-6.302e-02	-1.570e-01	-2.913e-01	-1.712e-01	-1.201e-01	-2.972e-01
2.922e+00	-5.073e-02	-1.695e-01	-2.609e-01	-2.180e-01	-1.013e-01	-3.570e-01
2.932e+00	-3.827e-02	-1.813e-01	-2.239e-01	-2.592e-01	-8.210e-02	-4.155e-01
2.942e+00	-2.567e-02	-1.924e-01	-1.815e-01	-2.939e-01	-6.253e-02	-4.724e-01
2.952e+00	-1.296e-02	-2.028e-01	-1.346e-01	-3.216e-01	-4.266e-02	-5.278e-01
2.962e+00	-1.703e-04	-2.124e-01	-8.449e-02	-3.417e-01	-2.254e-02	-5.814e-01
2.972e+00	1.267e-02	-2.214e-01	-3.221e-02	-3.540e-01	-2.204e-03	-6.333e-01
2.983e+00	2.553e-02	-2.297e-01	2.110e-02	-3.584e-01	1.830e-02	-6.834e-01
2.993e+00	3.839e-02	-2.372e-01	7.434e-02	-3.549e-01	3.894e-02	-7.317e-01
3.003e+00	5.123e-02	-2.440e-01	1.264e-01	-3.436e-01	5.966e-02	-7.779e-01
3.013e+00	6.402e-02	-2.500e-01	1.764e-01	-3.249e-01	8.045e-02	-8.222e-01
3.023e+00	7.675e-02	-2.554e-01	2.232e-01	-2.991e-01	1.013e-01	-8.644e-01
3.033e+00	8.939e-02	-2.600e-01	2.661e-01	-2.668e-01	1.221e-01	-9.044e-01
3.043e+00	1.019e-01	-2.638e-01	3.042e-01	-2.285e-01	1.428e-01	-9.422e-01
3.053e+00	1.143e-01	-2.669e-01	3.368e-01	-1.849e-01	1.635e-01	-9.778e-01
3.064e+00	1.266e-01	-2.692e-01	3.633e-01	-1.369e-01	1.841e-01	-1.011e+00
3.074e+00	1.387e-01	-2.707e-01	3.831e-01	-8.513e-02	2.045e-01	-1.042e+00
3.084e+00	1.506e-01	-2.715e-01	3.958e-01	-3.061e-02	2.248e-01	-1.070e+00
3.094e+00	1.623e-01	-2.714e-01	4.010e-01	2.574e-02	2.448e-01	-1.096e+00
3.104e+00	1.737e-01	-2.705e-01	3.986e-01	8.294e-02	2.645e-01	-1.118e+00
3.114e+00	1.849e-01	-2.688e-01	3.882e-01	1.400e-01	2.840e-01	-1.138e+00
3.124e+00	1.957e-01	-2.662e-01	3.701e-01	1.957e-01	3.031e-01	-1.155e+00
3.134e+00	2.063e-01	-2.628e-01	3.442e-01	2.491e-01	3.218e-01	-1.169e+00
3.145e+00	2.164e-01	-2.584e-01	3.109e-01	2.991e-01	3.399e-01	-1.180e+00
3.155e+00	2.261e-01	-2.531e-01	2.705e-01	3.446e-01	3.576e-01	-1.187e+00
3.155e+00	2.261e-01	-2.531e-01	2.705e-01	3.446e-01	3.576e-01	-1.187e+00
3.165e+00	2.354e-01	-2.469e-01	2.236e-01	3.839e-01	3.746e-01	-1.191e+00
3.175e+00	2.441e-01	-2.398e-01	1.710e-01	4.166e-01	3.908e-01	-1.191e+00
3.185e+00	2.523e-01	-2.317e-01	1.134e-01	4.417e-01	4.063e-01	-1.187e+00
3.195e+00	2.598e-01	-2.226e-01	5.180e-02	4.584e-01	4.209e-01	-1.179e+00
3.205e+00	2.667e-01	-2.125e-01	-1.249e-02	4.659e-01	4.344e-01	-1.167e+00
3.215e+00	2.727e-01	-2.014e-01	-7.817e-02	4.637e-01	4.468e-01	-1.151e+00
3.226e+00	2.780e-01	-1.895e-01	-1.438e-01	4.514e-01	4.579e-01	-1.130e+00
3.236e+00	2.824e-01	-1.765e-01	-2.077e-01	4.289e-01	4.677e-01	-1.104e+00
3.246e+00	2.858e-01	-1.627e-01	-2.684e-01	3.962e-01	4.760e-01	-1.074e+00
3.256e+00	2.882e-01	-1.480e-01	-3.240e-01	3.538e-01	4.826e-01	-1.039e+00
3.266e+00	2.895e-01	-1.325e-01	-3.729e-01	3.024e-01	4.875e-01	-9.996e-01
3.276e+00	2.898e-01	-1.163e-01	-4.135e-01	2.430e-01	4.906e-01	-9.556e-01
3.286e+00	2.888e-01	-9.941e-02	-4.446e-01	1.770e-01	4.917e-01	-9.072e-01
3.297e+00	2.867e-01	-8.202e-02	-4.647e-01	1.061e-01	4.909e-01	-8.546e-01
3.307e+00	2.833e-01	-6.422e-02	-4.732e-01	3.218e-02	4.879e-01	-7.980e-01
3.317e+00	2.787e-01	-4.611e-02	-4.694e-01	-4.270e-02	4.829e-01	-7.378e-01
3.327e+00	2.730e-01	-2.784e-02	-4.533e-01	-1.163e-01	4.758e-01	-6.743e-01
3.337e+00	2.660e-01	-9.523e-03	-4.252e-01	-1.865e-01	4.667e-01	-6.080e-01
3.347e+00	2.579e-01	8.690e-03	-3.858e-01	-2.510e-01	4.555e-01	-5.394e-01
3.357e+00	2.488e-01	2.667e-02	-3.362e-01	-3.080e-01	4.423e-01	-4.688e-01
3.367e+00	2.386e-01	4.430e-02	-2.781e-01	-3.556e-01	4.273e-01	-3.969e-01
3.378e+00	2.275e-01	6.145e-02	-2.131e-01	-3.925e-01	4.105e-01	-3.240e-01
3.388e+00	2.156e-01	7.800e-02	-1.433e-01	-4.177e-01	3.921e-01	-2.508e-01
3.398e+00	2.028e-01	9.387e-02	-7.092e-02	-4.305e-01	3.721e-01	-1.776e-01
3.408e+00	1.895e-01	1.090e-01	1.861e-03	-4.308e-01	3.509e-01	-1.050e-01
3.418e+00	1.755e-01	1.232e-01	7.284e-02	-4.187e-01	3.284e-01	-3.338e-02
3.428e+00	1.610e-01	1.365e-01	1.399e-01	-3.949e-01	3.048e-01	3.692e-02
3.438e+00	1.462e-01	1.489e-01	2.012e-01	-3.603e-01	2.804e-01	1.055e-01
3.448e+00	1.310e-01	1.602e-01	2.551e-01	-3.162e-01	2.552e-01	1.721e-01
3.459e+00	1.157e-01	1.705e-01	3.001e-01	-2.640e-01	2.294e-01	2.363e-01
3.469e+00	1.001e-01	1.798e-01	3.351e-01	-2.057e-01	2.031e-01	2.980e-01
3.479e+00	8.456e-02	1.879e-01	3.594e-01	-1.428e-01	1.765e-01	3.568e-01
3.489e+00	6.897e-02	1.950e-01	3.724e-01	-7.748e-02	1.496e-01	4.127e-01
3.499e+00	5.345e-02	2.010e-01	3.742e-01	-1.154e-02	1.227e-01	4.654e-01
3.509e+00	3.805e-02	2.059e-01	3.649e-01	5.309e-02	9.570e-02	5.148e-01
3.519e+00	2.284e-02	2.097e-01	3.450e-01	1.146e-01	6.884e-02	5.608e-01
3.529e+00	7.869e-03	2.124e-01	3.152e-01	1.712e-01	4.219e-02	6.032e-01
3.540e+00	-6.816e-03	2.140e-01	2.766e-01	2.215e-01	1.584e-02	6.420e-01
3.550e+00	-2.117e-02	2.146e-01	2.305e-01	2.641e-01	-1.012e-02	6.770e-01
3.560e+00	-3.514e-02	2.141e-01	1.782e-01	2.978e-01	-3.561e-02	7.082e-01
3.570e+00	-4.869e-02	2.126e-01	1.214e-01	3.218e-01	-6.055e-02	7.355e-01
3.580e+00	-6.177e-02	2.101e-01	6.170e-02	3.355e-01	-8.485e-02	7.588e-01
3.590e+00	-7.435e-02	2.065e-01	9.466e-04	3.385e-01	-1.084e-01	7.781e-01
3.600e+00	-8.638e-02	2.020e-01	-5.907e-02	3.307e-01	-1.312e-01	7.933e-01
3.611e+00	-9.783e-02	1.964e-01	-1.165e-01	3.124e-01	-1.532e-01	8.043e-01
3.621e+00	-1.087e-01	1.899e-01	-1.697e-01	2.842e-01	-1.741e-01	8.110e-01
3.631e+00	-1.188e-01	1.825e-01	-2.169e-01	2.468e-01	-1.941e-01	8.134e-01
3.641e+00	-1.283e-01	1.741e-01	-2.566e-01	2.013e-01	-2.129e-01	8.115e-01
3.651e+00	-1.370e-01	1.647e-01	-2.875e-01	1.491e-01	-2.306e-01	8.051e-01
3.661e+00	-1.449e-01	1.545e-01	-3.083e-01	9.176e-02	-2.469e-01	7.942e-01
3.671e+00	-1.520e-01	1.434e-01	-3.182e-01	3.112e-02	-2.619e-01	7.788e-01
3.681e+00	-1.582e-01	1.314e-01	-3.166e-01	-3.084e-02	-2.755e-01	7.587e-01
3.692e+00	-1.634e-01	1.186e-01	-3.033e-01	-9.199e-02	-2.874e-01	7.339e-01
3.702e+00	-1.677e-01	1.049e-01	-2.784e-01	-1.501e-01	-2.978e-01	7.043e-01
3.712e+00	-1.710e-01	9.047e-02	-2.425e-01	-2.030e-01	-3.063e-01	6.698e-01
3.722e+00	-1.732e-01	7.526e-02	-1.964e-01	-2.484e-01	-3.130e-01	6.305e-01
3.732e+00	-1.742e-01	5.933e-02	-1.416e-01	-2.842e-01	-3.176e-01	5.863e-01
3.742e+00	-1.741e-01	4.273e-02	-7.988e-02	-3.086e-01	-3.201e-01	5.372e-01
3.752e+00	-1.727e-01	2.550e-02	-1.355e-02	-3.199e-01	-3.204e-01	4.831e-01
3.762e+00	-1.700e-01	7.709e-03	5.478e-02	-3.170e-01	-3.184e-01	4.241e-01
3.773e+00	-1.659e-01	-1.057e-02	1.221e-01	-2.993e-01	-3.138e-01	3.602e-01
3.783e+00	-1.604e-01	-2.926e-02	1.852e-01	-2.666e-01	-3.065e-01	2.915e-01
3.793e+00	-1.535e-01	-4.825e-02	2.408e-01	-2.195e-01	-2.965e-01	2.182e-01
3.803e+00	-1.450e-01	-6.743e-02	2.854e-01	-1.596e-01	-2.837e-01	1.404e-01
3.813e+00	-1.349e-01	-8.668e-02	3.158e-01	-8.896e-02	-2.678e-01	5.845e-02
3.823e+00	-1.233e-01	-1.058e-01	3.294e-01	-1.086e-02	-2.487e-01	-2.735e-02
3.833e+00	-1.100e-01	-1.247e-01	3.238e-01	7.074e-02	-2.265e-01	-1.165e-01
3.843e+00	-9.511e-02	-1.431e-01	2.979e-01	1.511e-01	-2.010e-01	-2.085e-01
3.854e+00	-7.860e-02	-1.608e-01	2.515e-01	2.248e-01	-1.722e-01	-3.026e-01
3.864e+00	-6.052e-02	-1.776e-01	1.861e-01	2.863e-01	-1.402e-01	-3.979e-01
3.874e+00	-4.095e-02	-1.930e-01	1.044e-01	3.300e-01	-1.049e-01	-4.935e-01
3.884e+00	-2.001e-02	-2.069e-01	1.124e-02	3.507e-01	-6.657e-02	-5.879e-01
3.894e+00	2.150e-03	-2.189e-01	-8.706e-02	3.447e-01	-2.544e-02	-6.798e-01
3.904e+00	2.529e-02	-2.285e-01	-1.827e-01	3.096e-01	1.815e-02	-7.675e-01
3.914e+00	4.914e-02	-2.355e-01	-2.667e-01	2.458e-01	6.373e-02	-8.491e-01
3.925e+00	7.334e-02	-2.393e-01	-3.302e-01	1.564e-01	1.107e-01	-9.224e-01
3.935e+00	9.745e-02	-2.397e-01	-3.646e-01	4.790e-02	1.583e-01	-9.853e-01
3.945e+00	1.210e-01	-2.363e-01	-3.638e-01	-7.025e-02	2.055e-01	-1.035e+00
3.955e+00	1.434e-01	-2.287e-01	-3.245e-01	-1.859e-01	2.514e-01	-1.070e+00
3.965e+00	1.640e-01	-2.168e-01	-2.481e-01	-2.856e-01	2.947e-01	-1.087e+00
3.975e+00	1.822e-01	-2.006e-01	-1.408e-01	-3.562e-01	3.342e-01	-1.085e+00
3.985e+00	1.974e-01	-1.802e-01	-1.371e-02	-3.870e-01	3.685e-01	-1.062e+00
3.995e+00	2.090e-01	-1.557e-01	1.180e-01	-3.717e-01	3.964e-01	-1.017e+00
4.006e+00	2.164e-01	-1.277e-01	2.375e-01	-3.104e-01	4.168e-01	-9.505e-01
4.016e+00	2.195e-01	-9.680e-02	3.287e-01	-2.097e-01	4.289e-01	-8.635e-01
4.026e+00	2.180e-01	-6.385e-02	3.789e-01	-8.239e-02	4.321e-01	-7.579e-01
4.036e+00	2.119e-01	-2.973e-02	3.815e-01	5.463e-02	4.262e-01	-6.365e-01
4.046e+00	2.015e-01	4.600e-03	3.369e-01	1.832e-01	4.117e-01	-5.028e-01
4.056e+00	1.873e-01	3.819e-02	2.523e-01	2.870e-01	3.890e-01	-3.607e-01
4.066e+00	1.698e-01	7.019e-02	1.402e-01	3.541e-01	3.591e-01	-2.144e-01
4.076e+00	1.496e-01	9.987e-02	1.572e-02	3.785e-01	3.232e-01	-6.795e-02
4.087e+00	1.275e-01	1.267e-01	-1.056e-01	3.602e-01	2.827e-01	7.507e-02
4.097e+00	1.041e-01	1.502e-01	-2.105e-01	3.048e-01	2.388e-01	2.115e-01
4.107e+00	8.018e-02	1.701e-01	-2.892e-01	2.215e-01	1.928e-01	3.389e-01
4.117e+00	5.621e-02	1.865e-01	-3.363e-01	1.213e-01	1.460e-01	4.553e-01
4.127e+00	3.271e-02	1.993e-01	-3.505e-01	1.551e-02	9.922e-02	5.596e-01
4.137e+00	1.008e-02	2.088e-01	-3.340e-01	-8.578e-02	5.348e-02	6.510e-01
4.147e+00	-1.140e-02	2.150e-01	-2.915e-01	-1.745e-01	9.427e-03	7.294e-01
4.157e+00	-3.148e-02	2.182e-01	-2.291e-01	-2.449e-01	-3.242e-02	7.948e-01
4.168e+00	-5.003e-02	2.188e-01	-1.537e-01	-2.937e-01	-7.167e-02	8.477e-01
4.178e+00	-6.696e-02	2.170e-01	-7.206e-02	-3.199e-01	-1.081e-01	8.886e-01
4.188e+00	-8.222e-02	2.130e-01	9.781e-03	-3.240e-01	-1.414e-01	9.182e-01
4.198e+00	-9.581e-02	2.072e-01	8.665e-02	-3.081e-01	-1.717e-01	9.374e-01
4.208e+00	-1.077e-01	1.997e-01	1.545e-01	-2.751e-01	-1.988e-01	9.469e-01
4.218e+00	-1.181e-01	1.909e-01	2.104e-01	-2.285e-01	-2.229e-01	9.475e-01
4.228e+00	-1.269e-01	1.809e-01	2.525e-01	-1.721e-01	-2.439e-01	9.400e-01
4.239e+00	-1.341e-01	1.699e-01	2.798e-01	-1.096e-01	-2.619e-01	9.252e-01
4.249e+00	-1.400e-01	1.580e-01	2.924e-01	-4.457e-02	-2.771e-01	9.038e-01
4.259e+00	-1.445e-01	1.455e-01	2.907e-01	1.986e-02	-2.896e-01	8.763e-01
4.269e+00	-1.478e-01	1.324e-01	2.760e-01	8.085e-02	-2.995e-01	8.435e-01
4.279e+00	-1.498e-01	1.188e-01	2.498e-01	1.360e-01	-3.068e-01	8.058e-01
4.289e+00	-1.508e-01	1.050e-01	2.138e-01	1.835e-01	-3.118e-01	7.637e-01
4.299e+00	-1.506e-01	9.083e-02	1.702e-01	2.219e-01	-3.145e-01	7.178e-01
4.309e+00	-1.494e-01	7.653e-02	1.211e-01	2.501e-01	-3.150e-01	6.683e-01
4.309e+00	-1.494e-01	7.653e-02	1.211e-01	2.501e-01	-3.150e-01	6.683e-01
4.320e+00	-1.473e-01	6.212e-02	6.864e-02	2.679e-01	-3.134e-01	6.154e-01
4.330e+00	-1.443e-01	4.768e-02	1.487e-02	2.749e-01	-3.099e-01	5.597e-01
4.340e+00	-1.404e-01	3.326e-02	-3.821e-02	2.711e-01	-3.045e-01	5.016e-01
4.350e+00	-1.358e-01	1.894e-02	-8.872e-02	2.570e-01	-2.973e-01	4.414e-01
4.360e+00	-1.303e-01	4.745e-03	-1.349e-01	2.335e-01	-2.884e-01	3.794e-01
4.370e+00	-1.241e-01	-9.259e-03	-1.753e-01	2.016e-01	-2.777e-01	3.158e-01
4.380e+00	-1.173e-01	-2.303e-02	-2.085e-01	1.626e-01	-2.655e-01	2.510e-01
4.390e+00	-1.097e-01	-3.651e-02	-2.334e-01	1.179e-01	-2.517e-01	1.851e-01
4.401e+00	-1.016e-01	-4.967e-02	-2.493e-01	6.913e-02	-2.364e-01	1.184e-01
4.411e+00	-9.289e-02	-6.245e-02	-2.555e-01	1.814e-02	-2.197e-01	5.118e-02
4.421e+00	-8.363e-02	-7.479e-02	-2.519e-01	-3.328e-02	-2.017e-01	-1.629e-02
4.431e+00	-7.385e-02	-8.666e-02	-2.385e-01	-8.324e-02	-1.823e-01	-8.376e-02
4.441e+00	-6.361e-02	-9.799e-02	-2.157e-01	-1.299e-01	-1.618e-01	-1.509e-01
4.451e+00	-5.293e-02	-1.087e-01	-1.842e-01	-1.713e-01	-1.400e-01	-2.175e-01
4.461e+00	-4.186e-02	-1.188e-01	-1.451e-01	-2.059e-01	-1.172e-01	-2.832e-01
4.471e+00	-3.045e-02	-1.282e-01	-9.975e-02	-2.320e-01	-9.343e-02	-3.476e-01
4.482e+00	-1.875e-02	-1.367e-01	-4.981e-02	-2.483e-01	-6.873e-02	-4.103e-01
4.492e+00	-6.820e-03	-1.445e-01	2.743e-03	-2.538e-01	-4.325e-02	-4.710e-01
4.502e+00	5.283e-03	-1.512e-01	5.569e-02	-2.479e-01	-1.710e-02	-5.292e-01
4.512e+00	1.748e-02	-1.570e-01	1.067e-01	-2.304e-01	9.581e-03	-5.844e-01
4.522e+00	2.970e-02	-1.617e-01	1.531e-01	-2.015e-01	3.663e-02	-6.361e-01
4.532e+00	4.185e-02	-1.651e-01	1.927e-01	-1.621e-01	6.388e-02	-6.838e-01
4.542e+00	5.384e-02	-1.673e-01	2.229e-01	-1.138e-01	9.112e-02	-7.269e-01
4.553e+00	6.554e-02	-1.681e-01	2.418e-01	-5.858e-02	1.181e-01	-7.647e-01
4.563e+00	7.685e-02	-1.675e-01	2.476e-01	9.124e-04	1.446e-01	-7.966e-01
4.573e+00	8.763e-02	-1.654e-01	2.393e-01	6.150e-02	1.704e-01	-8.219e-01
4.583e+00	9.775e-02	-1.616e-01	2.165e-01	1.196e-01	1.950e-01	-8.399e-01
4.593e+00	1.071e-01	-1.562e-01	1.799e-01	1.715e-01	2.183e-01	-8.501e-01
4.603e+00	1.154e-01	-1.491e-01	1.309e-01	2.133e-01	2.398e-01	-8.517e-01
4.613e+00	1.226e-01	-1.403e-01	7.224e-02	2.417e-01	2.591e-01	-8.441e-01
4.623e+00	1.285e-01	-1.297e-01	7.416e-03	2.539e-01	2.759e-01	-8.268e-01
4.634e+00	1.330e-01	-1.175e-01	-5.914e-02	2.480e-01	2.898e-01	-7.995e-01
4.644e+00	1.359e-01	-1.036e-01	-1.224e-01	2.235e-01	3.004e-01	-7.619e-01
4.654e+00	1.371e-01	-8.817e-02	-1.773e-01	1.814e-01	3.074e-01	-7.138e-01
4.664e+00	1.364e-01	-7.140e-02	-2.188e-01	1.242e-01	3.104e-01	-6.556e-01
4.674e+00	1.339e-01	-5.345e-02	-2.429e-01	5.610e-02	3.093e-01	-5.875e-01
4.684e+00	1.294e-01	-3.458e-02	-2.468e-01	-1.737e-02	3.038e-01	-5.103e-01
4.694e+00	1.231e-01	-1.506e-02	-2.296e-01	-8.984e-02	2.939e-01	-4.248e-01
4.704e+00	1.149e-01	4.783e-03	-1.921e-01	-1.547e-01	2.796e-01	-3.323e-01
4.715e+00	1.050e-01	2.462e-02	-1.375e-01	-2.059e-01	2.612e-01	-2.343e-01
4.725e+00	9.355e-02	4.409e-02	-7.079e-02	-2.383e-01	2.387e-01	-1.325e-01
4.735e+00	8.075e-02	6.284e-02	1.880e-03	-2.489e-01	2.128e-01	-2.870e-02
4.745e+00	6.685e-02	8.054e-02	7.358e-02	-2.368e-01	1.837e-01	7.520e-02
4.755e+00	5.214e-02	9.686e-02	1.376e-01	-2.034e-01	1.522e-01	1.773e-01
4.765e+00	3.691e-02	1.115e-01	1.880e-01	-1.522e-01	1.188e-01	2.756e-01
4.775e+00	2.147e-02	1.244e-01	2.205e-01	-8.860e-02	8.423e-02	3.685e-01
4.785e+00	6.111e-03	1.352e-01	2.328e-01	-1.877e-02	4.915e-02	4.545e-01
4.796e+00	-8.893e-03	1.438e-01	2.247e-01	5.074e-02	1.419e-02	5.323e-01
4.806e+00	-2.329e-02	1.503e-01	1.978e-01	1.138e-01	-2.003e-02	6.009e-01
4.816e+00	-3.687e-02	1.547e-01	1.556e-01	1.655e-01	-5.297e-02	6.597e-01
4.826e+00	-4.946e-02	1.569e-01	1.024e-01	2.020e-01	-8.418e-02	7.083e-01
4.836e+00	-6.092e-02	1.572e-01	4.328e-02	2.216e-01	-1.133e-01	7.465e-01
4.846e+00	-7.115e-02	1.555e-01	-1.683e-02	2.238e-01	-1.399e-01	7.743e-01
4.856e+00	-8.009e-02	1.522e-01	-7.332e-02	2.097e-01	-1.639e-01	7.922e-01
4.866e+00	-8.771e-02	1.473e-01	-1.224e-01	1.816e-01	-1.851e-01	8.006e-01
4.877e+00	-9.402e-02	1.410e-01	-1.613e-01	1.424e-01	-2.035e-01	7.999e-01
4.887e+00	-9.903e-02	1.336e-01	-1.882e-01	9.569e-02	-2.190e-01	7.910e-01
4.897e+00	-1.028e-01	1.251e-01	-2.023e-01	4.490e-02	-2.317e-01	7.745e-01
4.907e+00	-1.054e-01	1.158e-01	-2.038e-01	-6.508e-03	-2.416e-01	7.511e-01
4.917e+00	-1.068e-01	1.058e-01	-1.936e-01	-5.550e-02	-2.488e-01	7.217e-01
4.927e+00	-1.072e-01	9.529e-02	-1.732e-01	-9.955e-02	-2.535e-01	6.868e-01
4.937e+00	-1.066e-01	8.436e-02	-1.445e-01	-1.367e-01	-2.559e-01	6.474e-01
4.948e+00	-1.052e-01	7.315e-02	-1.095e-01	-1.656e-01	-2.560e-01	6.039e-01
4.958e+00	-1.029e-01	6.176e-02	-7.057e-02	-1.854e-01	-2.541e-01	5.572e-01
4.968e+00	-9.986e-02	5.030e-02	-2.970e-02	-1.960e-01	-2.502e-01	5.077e-01
4.978e+00	-9.620e-02	3.886e-02	1.113e-02	-1.975e-01	-2.447e-01	4.559e-01
4.988e+00	-9.196e-02	2.750e-02	5.017e-02	-1.905e-01	-2.375e-01	4.025e-01
4.998e+00	-8.720e-02	1.628e-02	8.596e-02	-1.759e-01	-2.290e-01	3.478e-01
5.008e+00	-8.200e-02	5.272e-03	1.173e-01	-1.547e-01	-2.191e-01	2.922e-01
5.018e+00	-7.641e-02	-5.489e-03	1.433e-01	-1.282e-01	-2.081e-01	2.361e-01
5.029e+00	-7.049e-02	-1.596e-02	1.634e-01	-9.769e-02	-1.961e-01	1.798e-01
5.039e+00	-6.429e-02	-2.611e-02	1.772e-01	-6.445e-02	-1.832e-01	1.236e-01
5.049e+00	-5.786e-02	-3.592e-02	1.847e-01	-2.974e-02	-1.695e-01	6.770e-02
5.059e+00	-5.123e-02	-4.536e-02	1.859e-01	5.241e-03	-1.551e-01	1.238e-02
5.069e+00	-4.445e-02	-5.441e-02	1.812e-01	3.941e-02	-1.401e-01	-4.218e-02
5.079e+00	-3.756e-02	-6.306e-02	1.709e-01	7.180e-02	-1.247e-01	-9.583e-02
5.089e+00	-3.057e-02	-7.131e-02	1.558e-01	1.016e-01	-1.088e-01	-1.484e-01
5.099e+00	-2.354e-02	-7.913e-02	1.363e-01	1.280e-01	-9.253e-02	-1.998e-01
5.110e+00	-1.647e-02	-8.654e-02	1.133e-01	1.506e-01	-7.600e-02	-2.499e-01
5.120e+00	-9.399e-03	-9.352e-02	8.742e-02	1.689e-01	-5.926e-02	-2.986e-01
5.130e+00	-2.340e-03	-1.001e-01	5.946e-02	1.826e-01	-4.235e-02	-3.459e-01
5.140e+00	4.685e-03	-1.062e-01	3.016e-02	1.915e-01	-2.532e-02	-3.916e-01
5.150e+00	1.166e-02	-1.119e-01	2.463e-04	1.957e-01	-8.231e-03	-4.356e-01
5.160e+00	1.857e-02	-1.172e-01	-2.958e-02	1.951e-01	8.886e-03	-4.781e-01
5.170e+00	2.539e-02	-1.220e-01	-5.867e-02	1.900e-01	2.599e-02	-5.188e-01
5.180e+00	3.212e-02	-1.264e-01	-8.643e-02	1.805e-01	4.304e-02	-5.578e-01
5.191e+00	3.875e-02	-1.304e-01	-1.123e-01	1.670e-01	6.001e-02	-5.950e-01
5.201e+00	4.526e-02	-1.340e-01	-1.359e-01	1.498e-01	7.687e-02	-6.304e-01
5.211e+00	5.165e-02	-1.372e-01	-1.566e-01	1.294e-01	9.358e-02	-6.639e-01
5.221e+00	5.790e-02	-1.399e-01	-1.743e-01	1.061e-01	1.101e-01	-6.956e-01
5.231e+00	6.400e-02	-1.423e-01	-1.886e-01	8.053e-02	1.265e-01	-7.254e-01
5.241e+00	6.995e-02	-1.442e-01	-1.993e-01	5.311e-02	1.426e-01	-7.533e-01
5.251e+00	7.575e-02	-1.457e-01	-2.063e-01	2.438e-02	1.585e-01	-7.793e-01
5.262e+00	8.137e-02	-1.469e-01	-2.095e-01	-5.169e-03	1.741e-01	-8.033e-01
5.272e+00	8.681e-02	-1.476e-01	-2.088e-01	-3.501e-02	1.894e-01	-8.253e-01
5.282e+00	9.208e-02	-1.479e-01	-2.044e-01	-6.465e-02	2.044e-01	-8.452e-01
5.292e+00	9.715e-02	-1.478e-01	-1.963e-01	-9.359e-02	2.191e-01	-8.632e-01
5.302e+00	1.020e-01	-1.474e-01	-1.846e-01	-1.214e-01	2.334e-01	-8.791e-01
5.312e+00	1.067e-01	-1.465e-01	-1.696e-01	-1.476e-01	2.474e-01	-8.929e-01
5.322e+00	1.111e-01	-1.452e-01	-1.515e-01	-1.717e-01	2.609e-01	-9.046e-01
5.332e+00	1.154e-01	-1.436e-01	-1.307e-01	-1.935e-01	2.740e-01	-9.142e-01
5.343e+00	1.193e-01	-1.415e-01	-1.073e-01	-2.126e-01	2.866e-01	-9.216e-01
5.353e+00	1.231e-01	-1.391e-01	-8.187e-02	-2.287e-01	2.987e-01	-9.269e-01
5.363e+00	1.266e-01	-1.363e-01	-5.469e-02	-2.415e-01	3.103e-01	-9.299e-01
5.373e+00	1.298e-01	-1.331e-01	-2.620e-02	-2.509e-01	3.214e-01	-9.307e-01
5.383e+00	1.328e-01	-1.296e-01	3.161e-03	-2.566e-01	3.319e-01	-9.293e-01
5.393e+00	1.355e-01	-1.257e-01	3.295e-02	-2.586e-01	3.417e-01	-9.257e-01
5.403e+00	1.379e-01	-1.214e-01	6.271e-02	-2.569e-01	3.509e-01	-9.198e-01
5.413e+00	1.400e-01	-1.168e-01	9.199e-02	-2.515e-01	3.595e-01	-9.117e-01
5.424e+00	1.418e-01	-1.119e-01	1.203e-01	-2.424e-01	3.673e-01	-9.014e-01
5.434e+00	1.433e-01	-1.067e-01	1.473e-01	-2.297e-01	3.743e-01	-8.888e-01
5.444e+00	1.445e-01	-1.012e-01	1.724e-01	-2.138e-01	3.806e-01	-8.742e-01
5.454e+00	1.453e-01	-9.548e-02	1.954e-01	-1.948e-01	3.861e-01	-8.574e-01
5.464e+00	1.459e-01	-8.948e-02	2.158e-01	-1.729e-01	3.908e-01	-8.386e-01
5.464e+00	1.459e-01	-8.948e-02	2.158e-01	-1.729e-01	3.908e-01	-8.386e-01
5.474e+00	1.461e-01	-8.328e-02	2.332e-01	-1.487e-01	3.940e-01	-8.191e-01
5.484e+00	1.459e-01	-7.689e-02	2.476e-01	-1.223e-01	3.963e-01	-7.977e-01
5.494e+00	1.454e-01	-7.034e-02	2.585e-01	-9.438e-02	3.977e-01	-7.745e-01
5.505e+00	1.446e-01	-6.366e-02	2.658e-01	-6.523e-02	3.983e-01	-7.496e-01
5.515e+00	1.435e-01	-5.687e-02	2.695e-01	-3.536e-02	3.979e-01	-7.232e-01
5.525e+00	1.420e-01	-5.002e-02	2.694e-01	-5.256e-03	3.966e-01	-6.953e-01
5.535e+00	1.403e-01	-4.313e-02	2.656e-01	2.461e-02	3.945e-01	-6.661e-01
5.545e+00	1.382e-01	-3.622e-02	2.581e-01	5.377e-02	3.914e-01	-6.357e-01
5.555e+00	1.358e-01	-2.933e-02	2.472e-01	8.175e-02	3.875e-01	-6.042e-01
5.565e+00	1.332e-01	-2.248e-02	2.329e-01	1.081e-01	3.828e-01	-5.717e-01
5.576e+00	1.303e-01	-1.570e-02	2.155e-01	1.325e-01	3.772e-01	-5.385e-01
5.586e+00	1.271e-01	-9.009e-03	1.954e-01	1.545e-01	3.708e-01	-5.045e-01
5.596e+00	1.237e-01	-2.432e-03	1.727e-01	1.737e-01	3.636e-01	-4.699e-01
5.606e+00	1.201e-01	4.013e-03	1.480e-01	1.900e-01	3.557e-01	-4.349e-01
5.616e+00	1.162e-01	1.031e-02	1.216e-01	2.030e-01	3.471e-01	-3.994e-01
5.626e+00	1.121e-01	1.644e-02	9.398e-02	2.127e-01	3.378e-01	-3.637e-01
5.636e+00	1.079e-01	2.238e-02	6.549e-02	2.187e-01	3.278e-01	-3.279e-01
5.646e+00	1.034e-01	2.814e-02	3.662e-02	2.212e-01	3.171e-01	-2.919e-01
5.657e+00	9.879e-02	3.368e-02	7.837e-03	2.200e-01	3.058e-01	-2.559e-01
5.667e+00	9.400e-02	3.902e-02	-2.041e-02	2.153e-01	2.940e-01	-2.199e-01
5.677e+00	8.906e-02	4.412e-02	-4.767e-02	2.070e-01	2.816e-01	-1.841e-01
5.687e+00	8.398e-02	4.899e-02	-7.350e-02	1.954e-01	2.686e-01	-1.485e-01
5.697e+00	7.877e-02	5.362e-02	-9.748e-02	1.806e-01	2.552e-01	-1.131e-01
5.707e+00	7.344e-02	5.801e-02	-1.192e-01	1.630e-01	2.412e-01	-7.806e-02
5.717e+00	6.799e-02	6.213e-02	-1.383e-01	1.427e-01	2.268e-01	-4.338e-02
5.727e+00	6.244e-02	6.599e-02	-1.545e-01	1.201e-01	2.119e-01	-9.146e-03
5.738e+00	5.680e-02	6.958e-02	-1.675e-01	9.570e-02	1.966e-01	2.460e-02
5.748e+00	5.107e-02	7.289e-02	-1.769e-01	6.985e-02	1.809e-01	5.779e-02
5.758e+00	4.526e-02	7.592e-02	-1.827e-01	4.302e-02	1.648e-01	9.037e-02
5.768e+00	3.939e-02	7.865e-02	-1.847e-01	1.571e-02	1.484e-01	1.223e-01
5.778e+00	3.346e-02	8.109e-02	-1.828e-01	-1.156e-02	1.317e-01	1.535e-01
5.788e+00	2.749e-02	8.322e-02	-1.770e-01	-3.824e-02	1.146e-01	1.838e-01
5.798e+00	2.147e-02	8.504e-02	-1.674e-01	-6.380e-02	9.727e-02	2.134e-01
5.808e+00	1.544e-02	8.653e-02	-1.541e-01	-8.769e-02	7.968e-02	2.419e-01
5.819e+00	9.384e-03	8.769e-02	-1.373e-01	-1.094e-01	6.188e-02	2.695e-01
5.829e+00	3.332e-03	8.851e-02	-1.174e-01	-1.283e-01	4.389e-02	2.959e-01
5.839e+00	-2.708e-03	8.899e-02	-9.464e-02	-1.440e-01	2.576e-02	3.212e-01
5.849e+00	-8.720e-03	8.910e-02	-6.959e-02	-1.560e-01	7.517e-03	3.452e-01
5.859e+00	-1.469e-02	8.884e-02	-4.278e-02	-1.639e-01	-1.079e-02	3.678e-01
5.869e+00	-2.060e-02	8.821e-02	-1.481e-02	-1.675e-01	-2.911e-02	3.890e-01
5.879e+00	-2.643e-02	8.718e-02	1.362e-02	-1.664e-01	-4.740e-02	4.085e-01
5.890e+00	-3.216e-02	8.576e-02	4.176e-02	-1.606e-01	-6.560e-02	4.263e-01
5.900e+00	-3.776e-02	8.392e-02	6.882e-02	-1.500e-01	-8.363e-02	4.423e-01
5.910e+00	-4.322e-02	8.167e-02	9.398e-02	-1.348e-01	-1.014e-01	4.563e-01
5.920e+00	-4.851e-02	7.898e-02	1.164e-01	-1.151e-01	-1.189e-01	4.682e-01
5.930e+00	-5.360e-02	7.585e-02	1.352e-01	-9.153e-02	-1.361e-01	4.778e-01
5.940e+00	-5.845e-02	7.228e-02	1.497e-01	-6.455e-02	-1.527e-01	4.850e-01
5.950e+00	-6.304e-02	6.825e-02	1.591e-01	-3.493e-02	-1.687e-01	4.895e-01
5.960e+00	-6.733e-02	6.376e-02	1.629e-01	-3.574e-03	-1.841e-01	4.913e-01
5.971e+00	-7.128e-02	5.880e-02	1.605e-01	2.845e-02	-1.986e-01	4.901e-01
5.981e+00	-7.484e-02	5.339e-02	1.518e-01	5.994e-02	-2.122e-01	4.859e-01
5.991e+00	-7.798e-02	4.751e-02	1.367e-01	8.962e-02	-2.247e-01	4.783e-01
6.001e+00	-8.065e-02	4.118e-02	1.154e-01	1.161e-01	-2.359e-01	4.672e-01
6.011e+00	-8.279e-02	3.440e-02	8.848e-02	1.380e-01	-2.457e-01	4.524e-01
6.021e+00	-8.437e-02	2.720e-02	5.680e-02	1.541e-01	-2.539e-01	4.339e-01
6.031e+00	-8.532e-02	1.960e-02	2.154e-02	1.631e-01	-2.604e-01	4.114e-01
6.041e+00	-8.560e-02	1.163e-02	-1.576e-02	1.641e-01	-2.649e-01	3.848e-01
6.052e+00	-8.515e-02	3.337e-03	-5.328e-02	1.565e-01	-2.673e-01	3.540e-01
6.062e+00	-8.393e-02	-5.237e-03	-8.897e-02	1.400e-01	-2.673e-01	3.190e-01
6.072e+00	-8.188e-02	-1.403e-02	-1.206e-01	1.150e-01	-2.648e-01	2.798e-01
6.082e+00	-7.897e-02	-2.296e-02	-1.460e-01	8.232e-02	-2.595e-01	2.364e-01
6.092e+00	-7.516e-02	-3.195e-02	-1.630e-01	4.344e-02	-2.514e-01	1.890e-01
6.102e+00	-7.043e-02	-4.089e-02	-1.699e-01	5.127e-04	-2.403e-01	1.379e-01
6.112e+00	-6.477e-02	-4.968e-02	-1.654e-01	-4.379e-02	-2.261e-01	8.323e-02
6.122e+00	-5.818e-02	-5.818e-02	-1.490e-01	-8.634e-02	-2.087e-01	2.559e-02
6.133e+00	-5.069e-02	-6.626e-02	-1.211e-01	-1.238e-01	-1.882e-01	-3.451e-02
6.143e+00	-4.234e-02	-7.377e-02	-8.311e-02	-1.528e-01	-1.645e-01	-9.635e-02
6.153e+00	-3.321e-02	-8.057e-02	-3.743e-02	-1.705e-01	-1.379e-01	-1.591e-01
6.163e+00	-2.339e-02	-8.648e-02	1.252e-02	-1.746e-01	-1.086e-01	-2.219e-01
6.173e+00	-1.301e-02	-9.138e-02	6.261e-02	-1.640e-01	-7.687e-02	-2.835e-01
6.183e+00	-2.224e-03	-9.511e-02	1.083e-01	-1.388e-01	-4.318e-02	-3.429e-01
6.193e+00	8.795e-03	-9.755e-02	1.452e-01	-1.007e-01	-8.034e-03	-3.989e-01
6.204e+00	1.985e-02	-9.860e-02	1.693e-01	-5.282e-02	2.796e-02	-4.503e-01
6.214e+00	3.073e-02	-9.821e-02	1.780e-01	5.366e-04	6.415e-02	-4.959e-01
6.224e+00	4.122e-02	-9.633e-02	1.701e-01	5.428e-02	9.982e-02	-5.346e-01
6.234e+00	5.110e-02	-9.298e-02	1.459e-01	1.031e-01	1.343e-01	-5.655e-01
6.244e+00	6.018e-02	-8.822e-02	1.078e-01	1.421e-01	1.667e-01	-5.879e-01
6.254e+00	6.828e-02	-8.213e-02	5.962e-02	1.675e-01	1.966e-01	-6.013e-01
6.264e+00	7.524e-02	-7.484e-02	6.165e-03	1.768e-01	2.234e-01	-6.055e-01
6.274e+00	8.096e-02	-6.652e-02	-4.724e-02	1.695e-01	2.464e-01	-6.005e-01
6.285e+00	8.535e-02	-5.735e-02	-9.546e-02	1.467e-01	2.655e-01	-5.865e-01
6.295e+00	8.838e-02	-4.752e-02	-1.341e-01	1.110e-01	2.803e-01	-5.641e-01
6.305e+00	9.006e-02	-3.723e-02	-1.601e-01	6.637e-02	2.908e-01	-5.340e-01
6.315e+00	9.041e-02	-2.669e-02	-1.716e-01	1.709e-02	2.968e-01	-4.971e-01
6.325e+00	8.951e-02	-1.608e-02	-1.684e-01	-3.226e-02	2.987e-01	-4.542e-01
6.335e+00	8.743e-02	-5.578e-03	-1.517e-01	-7.756e-02	2.965e-01	-4.063e-01
6.345e+00	8.430e-02	4.670e-03	-1.236e-01	-1.154e-01	2.906e-01	-3.545e-01
6.355e+00	8.022e-02	1.453e-02	-8.702e-02	-1.433e-01	2.812e-01	-2.998e-01
6.366e+00	7.531e-02	2.389e-02	-4.537e-02	-1.598e-01	2.687e-01	-2.431e-01
6.376e+00	6.971e-02	3.267e-02	-1.950e-03	-1.646e-01	2.536e-01	-1.852e-01
6.386e+00	6.353e-02	4.080e-02	4.012e-02	-1.582e-01	2.360e-01	-1.269e-01
6.396e+00	5.688e-02	4.823e-02	7.817e-02	-1.418e-01	2.165e-01	-6.905e-02
6.406e+00	4.988e-02	5.494e-02	1.101e-01	-1.170e-01	1.954e-01	-1.211e-02
6.416e+00	4.262e-02	6.090e-02	1.343e-01	-8.613e-02	1.729e-01	4.337e-02
6.426e+00	3.519e-02	6.611e-02	1.500e-01	-5.125e-02	1.495e-01	9.695e-02
6.436e+00	2.768e-02	7.058e-02	1.570e-01	-1.462e-02	1.253e-01	1.483e-01
6.447e+00	2.014e-02	7.431e-02	1.552e-01	2.171e-02	1.007e-01	1.970e-01
6.457e+00	1.266e-02	7.732e-02	1.456e-01	5.589e-02	7.586e-02	2.430e-01
6.467e+00	5.273e-03	7.964e-02	1.289e-01	8.635e-02	5.097e-02	2.860e-01
6.477e+00	-1.965e-03	8.129e-02	1.064e-01	1.119e-01	2.622e-02	3.259e-01
6.487e+00	-9.015e-03	8.230e-02	7.946e-02	1.315e-01	1.765e-03	3.626e-01
6.497e+00	-1.584e-02	8.269e-02	4.949e-02	1.448e-01	-2.225e-02	3.959e-01
6.507e+00	-2.242e-02	8.248e-02	1.792e-02	1.514e-01	-4.571e-02	4.260e-01
6.518e+00	-2.871e-02	8.172e-02	-1.384e-02	1.513e-01	-6.851e-02	4.527e-01
6.528e+00	-3.471e-02	8.042e-02	-4.451e-02	1.448e-01	-9.054e-02	4.760e-01
6.538e+00	-4.038e-02	7.860e-02	-7.289e-02	1.324e-01	-1.117e-01	4.959e-01
6.548e+00	-4.572e-02	7.630e-02	-9.796e-02	1.148e-01	-1.320e-01	5.124e-01
6.558e+00	-5.070e-02	7.354e-02	-1.188e-01	9.267e-02	-1.513e-01	5.256e-01
6.568e+00	-5.532e-02	7.033e-02	-1.349e-01	6.709e-02	-1.695e-01	5.353e-01
6.578e+00	-5.956e-02	6.670e-02	-1.455e-01	3.902e-02	-1.866e-01	5.417e-01
6.588e+00	-6.340e-02	6.268e-02	-1.504e-01	9.516e-03	-2.025e-01	5.447e-01
6.599e+00	-6.684e-02	5.826e-02	-1.495e-01	-2.033e-02	-2.171e-01	5.443e-01
6.609e+00	-6.986e-02	5.349e-02	-1.428e-01	-4.942e-02	-2.305e-01	5.406e-01
6.619e+00	-7.245e-02	4.836e-02	-1.305e-01	-7.671e-02	-2.425e-01	5.334e-01
6.619e+00	-7.245e-02	4.836e-02	-1.305e-01	-7.671e-02	-2.425e-01	5.334e-01
6.629e+00	-7.460e-02	4.289e-02	-1.130e-01	-1.012e-01	-2.540e-01	5.214e-01
6.639e+00	-7.629e-02	3.710e-02	-9.101e-02	-1.219e-01	-2.639e-01	5.060e-01
6.649e+00	-7.750e-02	3.102e-02	-6.513e-02	-1.380e-01	-2.723e-01	4.871e-01
6.659e+00	-7.821e-02	2.466e-02	-3.631e-02	-1.487e-01	-2.790e-01	4.647e-01
6.669e+00	-7.842e-02	1.803e-02	-5.560e-03	-1.535e-01	-2.840e-01	4.388e-01
6.680e+00	-7.810e-02	1.117e-02	2.596e-02	-1.520e-01	-2.871e-01	4.094e-01
6.690e+00	-7.723e-02	4.093e-03	5.700e-02	-1.440e-01	-2.884e-01	3.765e-01
6.700e+00	-7.579e-02	-3.177e-03	8.623e-02	-1.295e-01	-2.875e-01	3.400e-01
6.710e+00	-7.375e-02	-1.061e-02	1.123e-01	-1.089e-01	-2.846e-01	3.000e-01
6.720e+00	-7.110e-02	-1.817e-02	1.339e-01	-8.261e-02	-2.794e-01	2.564e-01
6.730e+00	-6.782e-02	-2.581e-02	1.496e-01	-5.160e-02	-2.718e-01	2.094e-01
6.740e+00	-6.387e-02	-3.350e-02	1.584e-01	-1.705e-02	-2.617e-01	1.590e-01
6.750e+00	-5.926e-02	-4.118e-02	1.592e-01	1.953e-02	-2.489e-01	1.052e-01
6.761e+00	-5.395e-02	-4.878e-02	1.514e-01	5.634e-02	-2.335e-01	4.833e-02
6.771e+00	-4.795e-02	-5.623e-02	1.347e-01	9.132e-02	-2.152e-01	-1.145e-02
6.781e+00	-4.124e-02	-6.346e-02	1.094e-01	1.222e-01	-1.940e-01	-7.382e-02
6.791e+00	-3.384e-02	-7.035e-02	7.613e-02	1.467e-01	-1.699e-01	-1.384e-01
6.801e+00	-2.576e-02	-7.681e-02	3.648e-02	1.625e-01	-1.428e-01	-2.046e-01
6.811e+00	-1.703e-02	-8.271e-02	-7.408e-03	1.677e-01	-1.127e-01	-2.717e-01
6.821e+00	-7.728e-03	-8.790e-02	-5.265e-02	1.607e-01	-7.979e-02	-3.391e-01
6.832e+00	2.083e-03	-9.224e-02	-9.575e-02	1.410e-01	-4.425e-02	-4.055e-01
6.842e+00	1.229e-02	-9.558e-02	-1.328e-01	1.088e-01	-6.354e-03	-4.700e-01
6.852e+00	2.276e-02	-9.774e-02	-1.599e-01	6.578e-02	3.346e-02	-5.310e-01
6.862e+00	3.331e-02	-9.858e-02	-1.735e-01	1.501e-02	7.464e-02	-5.872e-01
6.872e+00	4.374e-02	-9.793e-02	-1.707e-01	-3.916e-02	1.165e-01	-6.367e-01
6.882e+00	5.380e-02	-9.567e-02	-1.505e-01	-9.125e-02	1.581e-01	-6.779e-01
6.892e+00	6.324e-02	-9.172e-02	-1.136e-01	-1.353e-01	1.985e-01	-7.090e-01
6.902e+00	7.176e-02	-8.603e-02	-6.307e-02	-1.654e-01	2.366e-01	-7.284e-01
6.913e+00	7.908e-02	-7.864e-02	-4.184e-03	-1.771e-01	2.712e-01	-7.347e-01
6.923e+00	8.496e-02	-6.962e-02	5.608e-02	-1.679e-01	3.012e-01	-7.269e-01
6.933e+00	8.915e-02	-5.917e-02	1.100e-01	-1.381e-01	3.256e-01	-7.045e-01
6.943e+00	9.150e-02	-4.753e-02	1.503e-01	-9.116e-02	3.433e-01	-6.677e-01
6.953e+00	9.193e-02	-3.500e-02	1.715e-01	-3.309e-02	3.540e-01	-6.172e-01
6.963e+00	9.041e-02	-2.193e-02	1.708e-01	2.832e-02	3.571e-01	-5.543e-01
6.973e+00	8.705e-02	-8.697e-03	1.488e-01	8.489e-02	3.528e-01	-4.811e-01
6.983e+00	8.198e-02	4.339e-03	1.091e-01	1.294e-01	3.413e-01	-3.996e-01
6.994e+00	7.544e-02	1.684e-02	5.755e-02	1.567e-01	3.232e-01	-3.125e-01
7.004e+00	6.768e-02	2.853e-02	1.300e-03	1.645e-01	2.995e-01	-2.223e-01
7.014e+00	5.898e-02	3.917e-02	-5.256e-02	1.531e-01	2.710e-01	-1.314e-01
7.024e+00	4.964e-02	4.860e-02	-9.800e-02	1.255e-01	2.389e-01	-4.198e-02
7.034e+00	3.991e-02	5.671e-02	-1.307e-01	8.597e-02	2.040e-01	4.408e-02
7.044e+00	3.005e-02	6.347e-02	-1.484e-01	3.992e-02	1.675e-01	1.253e-01
7.054e+00	2.026e-02	6.886e-02	-1.507e-01	-7.400e-03	1.301e-01	2.004e-01
7.064e+00	1.074e-02	7.293e-02	-1.390e-01	-5.133e-02	9.279e-02	2.687e-01
7.075e+00	1.616e-03	7.575e-02	-1.159e-01	-8.823e-02	5.608e-02	3.297e-01
7.085e+00	-6.996e-03	7.739e-02	-8.434e-02	-1.156e-01	2.057e-02	3.831e-01
7.095e+00	-1.501e-02	7.796e-02	-4.793e-02	-1.323e-01	-1.334e-02	4.287e-01
7.105e+00	-2.239e-02	7.755e-02	-9.964e-03	-1.380e-01	-4.530e-02	4.669e-01
7.115e+00	-2.908e-02	7.628e-02	2.662e-02	-1.334e-01	-7.509e-02	4.977e-01
7.125e+00	-3.507e-02	7.425e-02	5.940e-02	-1.200e-01	-1.026e-01	5.215e-01
7.135e+00	-4.037e-02	7.155e-02	8.659e-02	-9.938e-02	-1.276e-01	5.388e-01
7.146e+00	-4.498e-02	6.828e-02	1.070e-01	-7.362e-02	-1.501e-01	5.498e-01
7.156e+00	-4.891e-02	6.452e-02	1.201e-01	-4.472e-02	-1.702e-01	5.551e-01
7.166e+00	-5.220e-02	6.034e-02	1.257e-01	-1.460e-02	-1.878e-01	5.551e-01
7.176e+00	-5.486e-02	5.583e-02	1.241e-01	1.498e-02	-2.030e-01	5.502e-01
7.186e+00	-5.694e-02	5.104e-02	1.162e-01	4.253e-02	-2.159e-01	5.408e-01
7.196e+00	-5.845e-02	4.603e-02	1.027e-01	6.684e-02	-2.265e-01	5.274e-01
7.206e+00	-5.944e-02	4.085e-02	8.474e-02	8.698e-02	-2.350e-01	5.103e-01
7.216e+00	-5.992e-02	3.555e-02	6.346e-02	1.024e-01	-2.413e-01	4.899e-01
7.227e+00	-5.994e-02	3.017e-02	4.002e-02	1.126e-01	-2.457e-01	4.666e-01
7.237e+00	-5.953e-02	2.474e-02	1.557e-02	1.176e-01	-2.482e-01	4.406e-01
7.247e+00	-5.871e-02	1.930e-02	-8.850e-03	1.175e-01	-2.490e-01	4.122e-01
7.257e+00	-5.752e-02	1.387e-02	-3.226e-02	1.126e-01	-2.480e-01	3.818e-01
7.267e+00	-5.597e-02	8.479e-03	-5.383e-02	1.033e-01	-2.454e-01	3.495e-01
7.277e+00	-5.410e-02	3.152e-03	-7.284e-02	9.025e-02	-2.413e-01	3.156e-01
7.287e+00	-5.193e-02	-2.095e-03	-8.875e-02	7.404e-02	-2.358e-01	2.803e-01
7.297e+00	-4.947e-02	-7.242e-03	-1.011e-01	5.540e-02	-2.290e-01	2.439e-01
7.308e+00	-4.677e-02	-1.228e-02	-1.097e-01	3.505e-02	-2.208e-01	2.064e-01
7.318e+00	-4.382e-02	-1.718e-02	-1.143e-01	1.374e-02	-2.115e-01	1.681e-01
7.328e+00	-4.066e-02	-2.194e-02	-1.149e-01	-7.810e-03	-2.011e-01	1.291e-01
7.338e+00	-3.730e-02	-2.655e-02	-1.117e-01	-2.891e-02	-1.896e-01	8.961e-02
7.348e+00	-3.376e-02	-3.100e-02	-1.048e-01	-4.891e-02	-1.771e-01	4.974e-02
7.358e+00	-3.005e-02	-3.527e-02	-9.453e-02	-6.723e-02	-1.637e-01	9.645e-03
7.368e+00	-2.619e-02	-3.936e-02	-8.128e-02	-8.335e-02	-1.494e-01	-3.056e-02
7.378e+00	-2.220e-02	-4.325e-02	-6.549e-02	-9.685e-02	-1.344e-01	-7.074e-02
7.389e+00	-1.810e-02	-4.695e-02	-4.765e-02	-1.074e-01	-1.185e-01	-1.108e-01
7.399e+00	-1.388e-02	-5.043e-02	-2.830e-02	-1.146e-01	-1.020e-01	-1.506e-01
7.409e+00	-9.578e-03	-5.370e-02	-8.007e-03	-1.185e-01	-8.489e-02	-1.900e-01
7.419e+00	-5.198e-03	-5.674e-02	1.266e-02	-1.188e-01	-6.716e-02	-2.289e-01
7.429e+00	-7.564e-04	-5.954e-02	3.313e-02	-1.156e-01	-4.890e-02	-2.672e-01
7.439e+00	3.733e-03	-6.211e-02	5.282e-02	-1.090e-01	-3.018e-02	-3.047e-01
7.449e+00	8.256e-03	-6.442e-02	7.120e-02	-9.920e-02	-1.104e-02	-3.414e-01
7.460e+00	1.280e-02	-6.648e-02	8.777e-02	-8.641e-02	8.445e-03	-3.772e-01
7.470e+00	1.734e-02	-6.827e-02	1.021e-01	-7.098e-02	2.822e-02	-4.118e-01
7.480e+00	2.188e-02	-6.979e-02	1.137e-01	-5.331e-02	4.822e-02	-4.452e-01
7.490e+00	2.638e-02	-7.103e-02	1.223e-01	-3.386e-02	6.838e-02	-4.773e-01
7.500e+00	3.084e-02	-7.198e-02	1.276e-01	-1.315e-02	8.862e-02	-5.079e-01
7.510e+00	3.524e-02	-7.264e-02	1.294e-01	8.282e-03	1.089e-01	-5.369e-01
7.520e+00	3.955e-02	-7.300e-02	1.277e-01	2.986e-02	1.290e-01	-5.641e-01
7.530e+00	4.377e-02	-7.305e-02	1.224e-01	5.100e-02	1.491e-01	-5.894e-01
7.541e+00	4.786e-02	-7.280e-02	1.137e-01	7.112e-02	1.688e-01	-6.127e-01
7.551e+00	5.182e-02	-7.223e-02	1.018e-01	8.965e-02	1.882e-01	-6.338e-01
7.561e+00	5.561e-02	-7.135e-02	8.687e-02	1.061e-01	2.072e-01	-6.526e-01
7.571e+00	5.922e-02	-7.016e-02	6.937e-02	1.199e-01	2.257e-01	-6.690e-01
7.581e+00	6.263e-02	-6.866e-02	4.976e-02	1.308e-01	2.435e-01	-6.828e-01
7.591e+00	6.581e-02	-6.686e-02	2.855e-02	1.383e-01	2.605e-01	-6.940e-01
7.601e+00	6.875e-02	-6.476e-02	6.338e-03	1.424e-01	2.767e-01	-7.024e-01
7.611e+00	7.143e-02	-6.238e-02	-1.627e-02	1.428e-01	2.919e-01	-7.081e-01
7.622e+00	7.383e-02	-5.974e-02	-3.865e-02	1.395e-01	3.060e-01	-7.109e-01
7.632e+00	7.594e-02	-5.684e-02	-6.018e-02	1.327e-01	3.191e-01	-7.108e-01
7.642e+00	7.774e-02	-5.371e-02	-8.028e-02	1.226e-01	3.308e-01	-7.079e-01
7.652e+00	7.923e-02	-5.038e-02	-9.842e-02	1.095e-01	3.413e-01	-7.023e-01
7.662e+00	8.040e-02	-4.686e-02	-1.141e-01	9.378e-02	3.505e-01	-6.939e-01
7.672e+00	8.126e-02	-4.319e-02	-1.270e-01	7.592e-02	3.582e-01	-6.828e-01
7.682e+00	8.179e-02	-3.940e-02	-1.369e-01	5.646e-02	3.646e-01	-6.693e-01
7.692e+00	8.201e-02	-3.551e-02	-1.435e-01	3.594e-02	3.695e-01	-6.534e-01
7.703e+00	8.193e-02	-3.155e-02	-1.467e-01	1.491e-02	3.730e-01	-6.354e-01
7.713e+00	8.155e-02	-2.755e-02	-1.467e-01	-6.071e-03	3.752e-01	-6.154e-01
7.723e+00	8.088e-02	-2.353e-02	-1.436e-01	-2.650e-02	3.759e-01	-5.936e-01
7.733e+00	7.995e-02	-1.953e-02	-1.374e-01	-4.592e-02	3.754e-01	-5.702e-01
7.743e+00	7.878e-02	-1.557e-02	-1.286e-01	-6.391e-02	3.735e-01	-5.454e-01
7.753e+00	7.736e-02	-1.166e-02	-1.174e-01	-8.012e-02	3.705e-01	-5.194e-01
7.763e+00	7.574e-02	-7.825e-03	-1.042e-01	-9.428e-02	3.664e-01	-4.924e-01
7.774e+00	7.392e-02	-4.081e-03	-8.933e-02	-1.062e-01	3.612e-01	-4.646e-01
7.774e+00	7.392e-02	-4.081e-03	-8.933e-02	-1.062e-01	3.612e-01	-4.646e-01
7.784e+00	7.191e-02	-4.419e-04	-7.324e-02	-1.157e-01	3.550e-01	-4.361e-01
7.794e+00	6.975e-02	3.082e-03	-5.625e-02	-1.227e-01	3.479e-01	-4.071e-01
7.804e+00	6.744e-02	6.483e-03	-3.876e-02	-1.272e-01	3.399e-01	-3.778e-01
7.814e+00	6.500e-02	9.751e-03	-2.112e-02	-1.291e-01	3.311e-01	-3.482e-01
7.824e+00	6.244e-02	1.288e-02	-3.669e-03	-1.286e-01	3.216e-01	-3.184e-01
7.834e+00	5.977e-02	1.587e-02	1.328e-02	-1.258e-01	3.114e-01	-2.886e-01
7.844e+00	5.701e-02	1.872e-02	2.943e-02	-1.208e-01	3.006e-01	-2.588e-01
7.855e+00	5.417e-02	2.142e-02	4.453e-02	-1.137e-01	2.892e-01	-2.292e-01
7.865e+00	5.125e-02	2.397e-02	5.834e-02	-1.048e-01	2.773e-01	-1.997e-01
7.875e+00	4.827e-02	2.637e-02	7.066e-02	-9.422e-02	2.649e-01	-1.705e-01
7.885e+00	4.523e-02	2.862e-02	8.131e-02	-8.225e-02	2.520e-01	-1.415e-01
7.895e+00	4.214e-02	3.072e-02	9.017e-02	-6.912e-02	2.388e-01	-1.129e-01
7.905e+00	3.901e-02	3.267e-02	9.710e-02	-5.508e-02	2.251e-01	-8.471e-02
7.915e+00	3.584e-02	3.446e-02	1.020e-01	-4.039e-02	2.111e-01	-5.690e-02
7.925e+00	3.264e-02	3.611e-02	1.049e-01	-2.531e-02	1.968e-01	-2.956e-02
7.936e+00	2.942e-02	3.761e-02	1.057e-01	-1.012e-02	1.821e-01	-2.699e-03
7.946e+00	2.617e-02	3.895e-02	1.045e-01	4.925e-03	1.672e-01	2.363e-02
7.956e+00	2.291e-02	4.015e-02	1.012e-01	1.954e-02	1.520e-01	4.940e-02
7.966e+00	1.964e-02	4.119e-02	9.599e-02	3.348e-02	1.366e-01	7.458e-02
7.976e+00	1.636e-02	4.207e-02	8.891e-02	4.647e-02	1.210e-01	9.912e-02
7.986e+00	1.309e-02	4.280e-02	8.012e-02	5.828e-02	1.052e-01	1.230e-01
7.996e+00	9.813e-03	4.338e-02	6.977e-02	6.867e-02	8.927e-02	1.462e-01
8.006e+00	6.550e-03	4.379e-02	5.806e-02	7.743e-02	7.318e-02	1.686e-01
8.017e+00	3.302e-03	4.405e-02	4.523e-02	8.438e-02	5.699e-02	1.902e-01
8.027e+00	7.629e-05	4.414e-02	3.151e-02	8.934e-02	4.071e-02	2.109e-01
8.037e+00	-3.121e-03	4.407e-02	1.719e-02	9.218e-02	2.439e-02	2.308e-01
8.047e+00	-6.283e-03	4.383e-02	2.585e-03	9.282e-02	8.049e-03	2.497e-01
8.057e+00	-9.402e-03	4.343e-02	-1.199e-02	9.118e-02	-8.270e-03	2.675e-01
8.067e+00	-1.247e-02	4.285e-02	-2.620e-02	8.726e-02	-2.453e-02	2.843e-01
8.077e+00	-1.548e-02	4.209e-02	-3.968e-02	8.111e-02	-4.069e-02	2.999e-01
8.088e+00	-1.841e-02	4.116e-02	-5.209e-02	7.281e-02	-5.669e-02	3.143e-01
8.098e+00	-2.127e-02	4.005e-02	-6.306e-02	6.252e-02	-7.250e-02	3.274e-01
8.108e+00	-2.404e-02	3.876e-02	-7.227e-02	5.044e-02	-8.804e-02	3.390e-01
8.118e+00	-2.670e-02	3.728e-02	-7.940e-02	3.687e-02	-1.033e-01	3.491e-01
8.128e+00	-2.924e-02	3.562e-02	-8.417e-02	2.212e-02	-1.181e-01	3.577e-01
8.138e+00	-3.165e-02	3.377e-02	-8.634e-02	6.598e-03	-1.325e-01	3.645e-01
8.148e+00	-3.392e-02	3.174e-02	-8.575e-02	-9.245e-03	-1.463e-01	3.696e-01
8.158e+00	-3.602e-02	2.952e-02	-8.230e-02	-2.491e-02	-1.595e-01	3.727e-01
8.169e+00	-3.795e-02	2.712e-02	-7.598e-02	-3.988e-02	-1.720e-01	3.738e-01
8.179e+00	-3.967e-02	2.453e-02	-6.687e-02	-5.358e-02	-1.836e-01	3.728e-01
8.189e+00	-4.118e-02	2.177e-02	-5.518e-02	-6.546e-02	-1.944e-01	3.696e-01
8.199e+00	-4.245e-02	1.884e-02	-4.122e-02	-7.498e-02	-2.041e-01	3.640e-01
8.209e+00	-4.347e-02	1.576e-02	-2.543e-02	-8.166e-02	-2.126e-01	3.561e-01
8.219e+00	-4.422e-02	1.252e-02	-8.346e-03	-8.507e-02	-2.199e-01	3.456e-01
8.229e+00	-4.467e-02	9.143e-03	9.360e-03	-8.489e-02	-2.258e-01	3.325e-01
8.239e+00	-4.480e-02	5.649e-03	2.694e-02	-8.094e-02	-2.302e-01	3.167e-01
8.250e+00	-4.461e-02	2.055e-03	4.358e-02	-7.320e-02	-2.329e-01	2.983e-01
8.260e+00	-4.406e-02	-1.618e-03	5.843e-02	-6.183e-02	-2.339e-01	2.772e-01
8.270e+00	-4.315e-02	-5.342e-03	7.066e-02	-4.722e-02	-2.330e-01	2.534e-01
8.280e+00	-4.187e-02	-9.088e-03	7.950e-02	-2.992e-02	-2.301e-01	2.269e-01
8.290e+00	-4.021e-02	-1.282e-02	8.429e-02	-1.074e-02	-2.252e-01	1.979e-01
8.300e+00	-3.815e-02	-1.651e-02	8.457e-02	9.357e-03	-2.181e-01	1.665e-01
8.310e+00	-3.571e-02	-2.011e-02	8.008e-02	2.927e-02	-2.089e-01	1.329e-01
8.320e+00	-3.290e-02	-2.359e-02	7.088e-02	4.781e-02	-1.975e-01	9.729e-02
8.331e+00	-2.971e-02	-2.689e-02	5.730e-02	6.378e-02	-1.839e-01	5.999e-02
8.341e+00	-2.619e-02	-2.998e-02	4.002e-02	7.607e-02	-1.682e-01	2.134e-02
8.351e+00	-2.234e-02	-3.280e-02	2.000e-02	8.373e-02	-1.505e-01	-1.827e-02
8.361e+00	-1.822e-02	-3.532e-02	-1.537e-03	8.610e-02	-1.309e-01	-5.838e-02
8.371e+00	-1.386e-02	-3.749e-02	-2.318e-02	8.285e-02	-1.095e-01	-9.851e-02
8.381e+00	-9.309e-03	-3.929e-02	-4.345e-02	7.404e-02	-8.675e-02	-1.382e-01
8.391e+00	-4.627e-03	-4.066e-02	-6.089e-02	6.016e-02	-6.274e-02	-1.768e-01
8.402e+00	1.261e-04	-4.160e-02	-7.422e-02	4.212e-02	-3.781e-02	-2.138e-01
8.412e+00	4.887e-03	-4.208e-02	-8.245e-02	2.114e-02	-1.228e-02	-2.487e-01
8.422e+00	9.591e-03	-4.209e-02	-8.495e-02	-1.286e-03	1.350e-02	-2.811e-01
8.432e+00	1.417e-02	-4.164e-02	-8.153e-02	-2.355e-02	3.916e-02	-3.103e-01
8.442e+00	1.857e-02	-4.072e-02	-7.246e-02	-4.404e-02	6.436e-02	-3.361e-01
8.452e+00	2.272e-02	-3.937e-02	-5.845e-02	-6.132e-02	8.875e-02	-3.581e-01
8.462e+00	2.657e-02	-3.760e-02	-4.057e-02	-7.421e-02	1.120e-01	-3.761e-01
8.472e+00	3.008e-02	-3.544e-02	-2.015e-02	-8.189e-02	1.338e-01	-3.897e-01
8.483e+00	3.322e-02	-3.294e-02	1.311e-03	-8.396e-02	1.539e-01	-3.991e-01
8.493e+00	3.594e-02	-3.013e-02	2.233e-02	-8.045e-02	1.722e-01	-4.041e-01
8.503e+00	3.823e-02	-2.707e-02	4.152e-02	-7.179e-02	1.883e-01	-4.048e-01
8.513e+00	4.008e-02	-2.379e-02	5.769e-02	-5.875e-02	2.022e-01	-4.014e-01
8.523e+00	4.148e-02	-2.035e-02	6.994e-02	-4.234e-02	2.138e-01	-3.940e-01
8.533e+00	4.245e-02	-1.680e-02	7.769e-02	-2.374e-02	2.231e-01	-3.829e-01
8.543e+00	4.298e-02	-1.317e-02	8.068e-02	-4.170e-03	2.301e-01	-3.684e-01
8.553e+00	4.310e-02	-9.509e-03	7.899e-02	1.517e-02	2.347e-01	-3.508e-01
8.564e+00	4.282e-02	-5.858e-03	7.295e-02	3.319e-02	2.372e-01	-3.304e-01
8.574e+00	4.217e-02	-2.249e-03	6.312e-02	4.899e-02	2.375e-01	-3.075e-01
8.584e+00	4.118e-02	1.287e-03	5.024e-02	6.184e-02	2.357e-01	-2.825e-01
8.594e+00	3.987e-02	4.723e-03	3.514e-02	7.125e-02	2.320e-01	-2.557e-01
8.604e+00	3.828e-02	8.038e-03	1.868e-02	7.695e-02	2.265e-01	-2.274e-01
8.614e+00	3.643e-02	1.121e-02	1.733e-03	7.887e-02	2.194e-01	-1.979e-01
8.624e+00	3.434e-02	1.423e-02	-1.491e-02	7.714e-02	2.108e-01	-1.675e-01
8.634e+00	3.206e-02	1.707e-02	-3.052e-02	7.204e-02	2.008e-01	-1.365e-01
8.645e+00	2.959e-02	1.974e-02	-4.448e-02	6.395e-02	1.896e-01	-1.050e-01
8.655e+00	2.698e-02	2.222e-02	-5.632e-02	5.338e-02	1.772e-01	-7.335e-02
8.665e+00	2.424e-02	2.451e-02	-6.566e-02	4.087e-02	1.639e-01	-4.170e-02
8.675e+00	2.139e-02	2.661e-02	-7.228e-02	2.700e-02	1.497e-01	-1.022e-02
8.685e+00	1.846e-02	2.851e-02	-7.606e-02	1.233e-02	1.348e-01	2.092e-02
8.695e+00	1.546e-02	3.022e-02	-7.699e-02	-2.557e-03	1.193e-01	5.160e-02
8.705e+00	1.241e-02	3.173e-02	-7.517e-02	-1.715e-02	1.032e-01	8.168e-02
8.716e+00	9.330e-03	3.305e-02	-7.077e-02	-3.097e-02	8.670e-02	1.111e-01
8.726e+00	6.228e-03	3.418e-02	-6.403e-02	-4.359e-02	6.983e-02	1.396e-01
8.736e+00	3.119e-03	3.512e-02	-5.526e-02	-5.467e-02	5.267e-02	1.673e-01
8.746e+00	1.496e-05	3.587e-02	-4.477e-02	-6.392e-02	3.531e-02	1.941e-01
8.756e+00	-3.073e-03	3.644e-02	-3.294e-02	-7.111e-02	1.781e-02	2.198e-01
8.766e+00	-6.136e-03	3.684e-02	-2.016e-02	-7.610e-02	2.262e-04	2.445e-01
8.776e+00	-9.165e-03	3.705e-02	-6.788e-03	-7.880e-02	-1.738e-02	2.680e-01
8.786e+00	-1.215e-02	3.710e-02	6.775e-03	-7.917e-02	-3.495e-02	2.903e-01
8.797e+00	-1.509e-02	3.698e-02	2.016e-02	-7.724e-02	-5.245e-02	3.114e-01
8.807e+00	-1.796e-02	3.669e-02	3.302e-02	-7.311e-02	-6.982e-02	3.313e-01
8.817e+00	-2.078e-02	3.623e-02	4.502e-02	-6.690e-02	-8.702e-02	3.498e-01
8.827e+00	-2.352e-02	3.562e-02	5.585e-02	-5.878e-02	-1.040e-01	3.670e-01
8.837e+00	-2.618e-02	3.484e-02	6.524e-02	-4.896e-02	-1.207e-01	3.828e-01
8.847e+00	-2.876e-02	3.391e-02	7.294e-02	-3.769e-02	-1.372e-01	3.971e-01
8.857e+00	-3.125e-02	3.281e-02	7.876e-02	-2.524e-02	-1.533e-01	4.100e-01
8.867e+00	-3.364e-02	3.157e-02	8.252e-02	-1.192e-02	-1.690e-01	4.213e-01
8.878e+00	-3.593e-02	3.016e-02	8.410e-02	1.958e-03	-1.843e-01	4.310e-01
8.888e+00	-3.811e-02	2.860e-02	8.342e-02	1.605e-02	-1.991e-01	4.391e-01
8.898e+00	-4.016e-02	2.689e-02	8.044e-02	2.999e-02	-2.133e-01	4.454e-01
8.908e+00	-4.208e-02	2.502e-02	7.518e-02	4.343e-02	-2.270e-01	4.499e-01
8.918e+00	-4.387e-02	2.300e-02	6.768e-02	5.600e-02	-2.401e-01	4.526e-01
8.928e+00	-4.550e-02	2.082e-02	5.808e-02	6.732e-02	-2.524e-01	4.533e-01


==> figures/u1DphiQuasi1D.txt <==
x u_real_phi1 u_imag_phi1 u_real_phi2 u_imag_phi2 u_real_phi3 u_imag_phi3 
0.000e+00	1.000e+00	-1.582e-17	1.000e+00	-5.681e-17	9.939e-01	-2.276e-17
5.042e-03	1.000e+00	3.426e-02	1.000e+00	3.426e-02	9.940e-01	3.402e-02
1.008e-02	9.991e-01	6.843e-02	9.991e-01	6.843e-02	9.932e-01	6.795e-02
1.513e-02	9.972e-01	1.025e-01	9.972e-01	1.025e-01	9.913e-01	1.018e-01
2.017e-02	9.942e-01	1.364e-01	9.942e-01	1.364e-01	9.884e-01	1.355e-01
2.521e-02	9.903e-01	1.702e-01	9.902e-01	1.702e-01	9.845e-01	1.690e-01
3.025e-02	9.852e-01	2.039e-01	9.852e-01	2.039e-01	9.796e-01	2.024e-01
3.530e-02	9.792e-01	2.373e-01	9.792e-01	2.373e-01	9.736e-01	2.356e-01
4.034e-02	9.720e-01	2.705e-01	9.720e-01	2.704e-01	9.666e-01	2.685e-01
4.538e-02	9.638e-01	3.034e-01	9.638e-01	3.034e-01	9.585e-01	3.012e-01
5.042e-02	9.545e-01	3.360e-01	9.545e-01	3.360e-01	9.493e-01	3.336e-01
5.547e-02	9.442e-01	3.683e-01	9.441e-01	3.683e-01	9.391e-01	3.657e-01
6.051e-02	9.326e-01	4.003e-01	9.326e-01	4.003e-01	9.277e-01	3.974e-01
6.555e-02	9.200e-01	4.319e-01	9.200e-01	4.318e-01	9.152e-01	4.288e-01
7.059e-02	9.063e-01	4.630e-01	9.062e-01	4.630e-01	9.015e-01	4.597e-01
7.564e-02	8.913e-01	4.937e-01	8.913e-01	4.937e-01	8.868e-01	4.902e-01
8.068e-02	8.753e-01	5.239e-01	8.753e-01	5.239e-01	8.709e-01	5.202e-01
8.572e-02	8.581e-01	5.535e-01	8.580e-01	5.535e-01	8.538e-01	5.496e-01
9.076e-02	8.397e-01	5.826e-01	8.396e-01	5.826e-01	8.356e-01	5.785e-01
9.580e-02	8.201e-01	6.110e-01	8.200e-01	6.110e-01	8.161e-01	6.067e-01
1.008e-01	7.993e-01	6.388e-01	7.993e-01	6.388e-01	7.956e-01	6.343e-01
1.059e-01	7.774e-01	6.658e-01	7.773e-01	6.658e-01	7.738e-01	6.611e-01
1.109e-01	7.542e-01	6.921e-01	7.542e-01	6.921e-01	7.508e-01	6.872e-01
1.160e-01	7.299e-01	7.176e-01	7.299e-01	7.176e-01	7.267e-01	7.125e-01
1.210e-01	7.044e-01	7.422e-01	7.043e-01	7.422e-01	7.014e-01	7.369e-01
1.261e-01	6.777e-01	7.659e-01	6.776e-01	7.659e-01	6.749e-01	7.604e-01
1.311e-01	6.498e-01	7.886e-01	6.497e-01	7.886e-01	6.472e-01	7.830e-01
1.361e-01	6.207e-01	8.103e-01	6.206e-01	8.102e-01	6.183e-01	8.045e-01
1.412e-01	5.904e-01	8.308e-01	5.904e-01	8.308e-01	5.883e-01	8.249e-01
1.462e-01	5.590e-01	8.503e-01	5.590e-01	8.503e-01	5.571e-01	8.442e-01
1.513e-01	5.265e-01	8.685e-01	5.264e-01	8.685e-01	5.248e-01	8.623e-01
1.563e-01	4.928e-01	8.855e-01	4.928e-01	8.855e-01	4.914e-01	8.792e-01
1.614e-01	4.581e-01	9.011e-01	4.580e-01	9.011e-01	4.568e-01	8.947e-01
1.664e-01	4.222e-01	9.154e-01	4.222e-01	9.153e-01	4.212e-01	9.088e-01
1.714e-01	3.853e-01	9.281e-01	3.853e-01	9.281e-01	3.846e-01	9.215e-01
1.765e-01	3.474e-01	9.394e-01	3.474e-01	9.394e-01	3.469e-01	9.327e-01
1.815e-01	3.086e-01	9.491e-01	3.085e-01	9.491e-01	3.083e-01	9.423e-01
1.866e-01	2.688e-01	9.571e-01	2.687e-01	9.571e-01	2.688e-01	9.503e-01
1.916e-01	2.281e-01	9.635e-01	2.280e-01	9.635e-01	2.283e-01	9.566e-01
1.967e-01	1.865e-01	9.680e-01	1.865e-01	9.680e-01	1.871e-01	9.611e-01
2.017e-01	1.442e-01	9.708e-01	1.442e-01	9.708e-01	1.450e-01	9.638e-01
2.067e-01	1.012e-01	9.716e-01	1.012e-01	9.716e-01	1.023e-01	9.647e-01
2.118e-01	5.760e-02	9.705e-01	5.754e-02	9.705e-01	5.892e-02	9.636e-01
2.168e-01	1.339e-02	9.674e-01	1.333e-02	9.674e-01	1.497e-02	9.605e-01
2.219e-01	-3.130e-02	9.623e-01	-3.136e-02	9.623e-01	-2.946e-02	9.554e-01
2.269e-01	-7.640e-02	9.551e-01	-7.645e-02	9.550e-01	-7.429e-02	9.482e-01
2.319e-01	-1.218e-01	9.457e-01	-1.218e-01	9.457e-01	-1.194e-01	9.389e-01
2.370e-01	-1.674e-01	9.341e-01	-1.674e-01	9.341e-01	-1.648e-01	9.274e-01
2.420e-01	-2.131e-01	9.204e-01	-2.131e-01	9.204e-01	-2.102e-01	9.137e-01
2.471e-01	-2.588e-01	9.044e-01	-2.588e-01	9.044e-01	-2.557e-01	8.978e-01
2.521e-01	-3.043e-01	8.861e-01	-3.044e-01	8.861e-01	-3.010e-01	8.797e-01
2.572e-01	-3.496e-01	8.656e-01	-3.497e-01	8.656e-01	-3.460e-01	8.593e-01
2.622e-01	-3.946e-01	8.428e-01	-3.946e-01	8.428e-01	-3.907e-01	8.367e-01
2.672e-01	-4.390e-01	8.178e-01	-4.390e-01	8.177e-01	-4.349e-01	8.118e-01
2.723e-01	-4.828e-01	7.904e-01	-4.828e-01	7.904e-01	-4.785e-01	7.847e-01
2.773e-01	-5.257e-01	7.609e-01	-5.258e-01	7.609e-01	-5.212e-01	7.554e-01
2.824e-01	-5.678e-01	7.292e-01	-5.678e-01	7.292e-01	-5.631e-01	7.239e-01
2.874e-01	-6.087e-01	6.953e-01	-6.088e-01	6.953e-01	-6.039e-01	6.902e-01
2.925e-01	-6.485e-01	6.593e-01	-6.485e-01	6.593e-01	-6.434e-01	6.545e-01
2.975e-01	-6.868e-01	6.213e-01	-6.869e-01	6.213e-01	-6.816e-01	6.167e-01
3.025e-01	-7.237e-01	5.814e-01	-7.237e-01	5.814e-01	-7.183e-01	5.771e-01
3.076e-01	-7.588e-01	5.395e-01	-7.589e-01	5.395e-01	-7.533e-01	5.355e-01
3.126e-01	-7.922e-01	4.960e-01	-7.922e-01	4.960e-01	-7.865e-01	4.923e-01
3.177e-01	-8.236e-01	4.508e-01	-8.236e-01	4.508e-01	-8.178e-01	4.474e-01
3.227e-01	-8.529e-01	4.041e-01	-8.529e-01	4.041e-01	-8.470e-01	4.010e-01
3.278e-01	-8.799e-01	3.560e-01	-8.800e-01	3.560e-01	-8.740e-01	3.532e-01
3.328e-01	-9.047e-01	3.066e-01	-9.047e-01	3.066e-01	-8.987e-01	3.043e-01
3.378e-01	-9.270e-01	2.562e-01	-9.270e-01	2.562e-01	-9.210e-01	2.542e-01
3.429e-01	-9.467e-01	2.049e-01	-9.467e-01	2.049e-01	-9.407e-01	2.032e-01
3.479e-01	-9.637e-01	1.528e-01	-9.638e-01	1.528e-01	-9.577e-01	1.516e-01
3.530e-01	-9.781e-01	1.002e-01	-9.781e-01	1.002e-01	-9.721e-01	9.931e-02
3.580e-01	-9.896e-01	4.721e-02	-9.896e-01	4.722e-02	-9.836e-01	4.669e-02
3.630e-01	-9.983e-01	-5.963e-03	-9.983e-01	-5.957e-03	-9.923e-01	-6.104e-03
3.681e-01	-1.004e+00	-5.913e-02	-1.004e+00	-5.912e-02	-9.981e-01	-5.889e-02
3.731e-01	-1.007e+00	-1.121e-01	-1.007e+00	-1.121e-01	-1.001e+00	-1.115e-01
3.782e-01	-1.007e+00	-1.647e-01	-1.007e+00	-1.647e-01	-1.001e+00	-1.637e-01
3.832e-01	-1.004e+00	-2.167e-01	-1.004e+00	-2.167e-01	-9.981e-01	-2.153e-01
3.883e-01	-9.977e-01	-2.679e-01	-9.977e-01	-2.679e-01	-9.922e-01	-2.661e-01
3.933e-01	-9.888e-01	-3.181e-01	-9.888e-01	-3.181e-01	-9.835e-01	-3.160e-01
3.983e-01	-9.771e-01	-3.673e-01	-9.771e-01	-3.672e-01	-9.719e-01	-3.648e-01
4.034e-01	-9.626e-01	-4.151e-01	-9.626e-01	-4.151e-01	-9.576e-01	-4.123e-01
4.084e-01	-9.454e-01	-4.614e-01	-9.453e-01	-4.614e-01	-9.406e-01	-4.583e-01
4.135e-01	-9.255e-01	-5.062e-01	-9.255e-01	-5.061e-01	-9.210e-01	-5.027e-01
4.185e-01	-9.032e-01	-5.491e-01	-9.031e-01	-5.491e-01	-8.988e-01	-5.454e-01
4.236e-01	-8.784e-01	-5.902e-01	-8.784e-01	-5.902e-01	-8.743e-01	-5.861e-01
4.286e-01	-8.513e-01	-6.293e-01	-8.513e-01	-6.293e-01	-8.474e-01	-6.249e-01
4.336e-01	-8.221e-01	-6.663e-01	-8.220e-01	-6.663e-01	-8.184e-01	-6.616e-01
4.387e-01	-7.908e-01	-7.011e-01	-7.908e-01	-7.010e-01	-7.874e-01	-6.961e-01
4.437e-01	-7.576e-01	-7.335e-01	-7.576e-01	-7.335e-01	-7.545e-01	-7.284e-01
4.488e-01	-7.227e-01	-7.637e-01	-7.226e-01	-7.637e-01	-7.198e-01	-7.583e-01
4.538e-01	-6.861e-01	-7.914e-01	-6.861e-01	-7.914e-01	-6.835e-01	-7.858e-01
4.589e-01	-6.481e-01	-8.167e-01	-6.481e-01	-8.167e-01	-6.458e-01	-8.109e-01
4.639e-01	-6.088e-01	-8.395e-01	-6.088e-01	-8.395e-01	-6.068e-01	-8.336e-01
4.689e-01	-5.684e-01	-8.599e-01	-5.683e-01	-8.599e-01	-5.666e-01	-8.538e-01
4.740e-01	-5.269e-01	-8.777e-01	-5.268e-01	-8.777e-01	-5.254e-01	-8.715e-01
4.790e-01	-4.846e-01	-8.931e-01	-4.845e-01	-8.931e-01	-4.834e-01	-8.867e-01
4.841e-01	-4.415e-01	-9.060e-01	-4.415e-01	-9.060e-01	-4.406e-01	-8.995e-01
4.891e-01	-3.979e-01	-9.165e-01	-3.979e-01	-9.165e-01	-3.973e-01	-9.099e-01
4.942e-01	-3.539e-01	-9.245e-01	-3.538e-01	-9.245e-01	-3.535e-01	-9.179e-01
4.992e-01	-3.095e-01	-9.302e-01	-3.095e-01	-9.302e-01	-3.094e-01	-9.235e-01
5.042e-01	-2.650e-01	-9.336e-01	-2.649e-01	-9.336e-01	-2.652e-01	-9.268e-01
5.093e-01	-2.204e-01	-9.347e-01	-2.204e-01	-9.347e-01	-2.209e-01	-9.279e-01
5.143e-01	-1.759e-01	-9.336e-01	-1.758e-01	-9.336e-01	-1.766e-01	-9.268e-01
5.194e-01	-1.316e-01	-9.304e-01	-1.315e-01	-9.304e-01	-1.326e-01	-9.236e-01
5.244e-01	-8.750e-02	-9.251e-01	-8.744e-02	-9.251e-01	-8.874e-02	-9.183e-01
5.294e-01	-4.380e-02	-9.178e-01	-4.375e-02	-9.178e-01	-4.530e-02	-9.111e-01
5.345e-01	-5.768e-04	-9.086e-01	-5.185e-04	-9.086e-01	-2.311e-03	-9.019e-01
5.395e-01	4.210e-02	-8.976e-01	4.216e-02	-8.976e-01	4.014e-02	-8.910e-01
5.446e-01	8.416e-02	-8.848e-01	8.421e-02	-8.847e-01	8.196e-02	-8.782e-01
5.496e-01	1.255e-01	-8.703e-01	1.256e-01	-8.702e-01	1.231e-01	-8.638e-01
5.547e-01	1.661e-01	-8.542e-01	1.662e-01	-8.541e-01	1.635e-01	-8.478e-01
5.597e-01	2.059e-01	-8.365e-01	2.059e-01	-8.365e-01	2.030e-01	-8.303e-01
5.647e-01	2.447e-01	-8.175e-01	2.448e-01	-8.175e-01	2.417e-01	-8.114e-01
5.698e-01	2.827e-01	-7.970e-01	2.828e-01	-7.970e-01	2.795e-01	-7.911e-01
5.748e-01	3.197e-01	-7.753e-01	3.197e-01	-7.753e-01	3.163e-01	-7.695e-01
5.799e-01	3.557e-01	-7.524e-01	3.557e-01	-7.523e-01	3.521e-01	-7.467e-01
5.849e-01	3.906e-01	-7.283e-01	3.906e-01	-7.283e-01	3.869e-01	-7.228e-01
5.900e-01	4.244e-01	-7.031e-01	4.245e-01	-7.031e-01	4.205e-01	-6.978e-01
5.950e-01	4.571e-01	-6.770e-01	4.572e-01	-6.770e-01	4.531e-01	-6.718e-01
6.000e-01	4.887e-01	-6.499e-01	4.888e-01	-6.499e-01	4.846e-01	-6.450e-01
6.051e-01	5.192e-01	-6.220e-01	5.192e-01	-6.220e-01	5.149e-01	-6.173e-01
6.101e-01	5.485e-01	-5.933e-01	5.485e-01	-5.933e-01	5.441e-01	-5.888e-01
6.152e-01	5.766e-01	-5.639e-01	5.766e-01	-5.639e-01	5.721e-01	-5.595e-01
6.202e-01	6.035e-01	-5.338e-01	6.035e-01	-5.338e-01	5.989e-01	-5.296e-01
6.253e-01	6.292e-01	-5.031e-01	6.292e-01	-5.031e-01	6.245e-01	-4.992e-01
6.303e-01	6.537e-01	-4.719e-01	6.537e-01	-4.719e-01	6.489e-01	-4.681e-01
6.353e-01	6.770e-01	-4.401e-01	6.770e-01	-4.401e-01	6.722e-01	-4.366e-01
6.404e-01	6.991e-01	-4.079e-01	6.991e-01	-4.079e-01	6.942e-01	-4.047e-01
6.454e-01	7.200e-01	-3.754e-01	7.200e-01	-3.754e-01	7.150e-01	-3.723e-01
6.505e-01	7.396e-01	-3.424e-01	7.397e-01	-3.424e-01	7.346e-01	-3.396e-01
6.555e-01	7.581e-01	-3.092e-01	7.581e-01	-3.092e-01	7.530e-01	-3.066e-01
6.605e-01	7.753e-01	-2.757e-01	7.753e-01	-2.757e-01	7.702e-01	-2.734e-01
6.656e-01	7.914e-01	-2.421e-01	7.914e-01	-2.421e-01	7.862e-01	-2.399e-01
6.706e-01	8.062e-01	-2.082e-01	8.062e-01	-2.082e-01	8.011e-01	-2.063e-01
6.757e-01	8.199e-01	-1.742e-01	8.199e-01	-1.742e-01	8.147e-01	-1.726e-01
6.807e-01	8.323e-01	-1.401e-01	8.324e-01	-1.401e-01	8.272e-01	-1.387e-01
6.858e-01	8.436e-01	-1.060e-01	8.436e-01	-1.060e-01	8.385e-01	-1.048e-01
6.908e-01	8.538e-01	-7.177e-02	8.538e-01	-7.178e-02	8.486e-01	-7.088e-02
6.958e-01	8.627e-01	-3.760e-02	8.627e-01	-3.761e-02	8.576e-01	-3.695e-02
7.009e-01	8.705e-01	-3.459e-03	8.705e-01	-3.470e-03	8.654e-01	-3.061e-03
7.059e-01	8.772e-01	3.061e-02	8.772e-01	3.060e-02	8.721e-01	3.077e-02
7.110e-01	8.827e-01	6.459e-02	8.827e-01	6.458e-02	8.776e-01	6.450e-02
7.160e-01	8.871e-01	9.845e-02	8.871e-01	9.844e-02	8.821e-01	9.811e-02
7.211e-01	8.903e-01	1.322e-01	8.903e-01	1.321e-01	8.854e-01	1.316e-01
7.261e-01	8.924e-01	1.657e-01	8.924e-01	1.657e-01	8.875e-01	1.649e-01
7.311e-01	8.935e-01	1.990e-01	8.935e-01	1.990e-01	8.886e-01	1.979e-01
7.362e-01	8.934e-01	2.321e-01	8.934e-01	2.321e-01	8.886e-01	2.308e-01
7.412e-01	8.922e-01	2.650e-01	8.922e-01	2.650e-01	8.875e-01	2.634e-01
7.463e-01	8.899e-01	2.976e-01	8.899e-01	2.976e-01	8.853e-01	2.958e-01
7.513e-01	8.866e-01	3.299e-01	8.866e-01	3.299e-01	8.820e-01	3.278e-01
7.564e-01	8.821e-01	3.618e-01	8.821e-01	3.618e-01	8.777e-01	3.596e-01
7.614e-01	8.766e-01	3.935e-01	8.766e-01	3.935e-01	8.723e-01	3.910e-01
7.664e-01	8.700e-01	4.248e-01	8.700e-01	4.247e-01	8.658e-01	4.220e-01
7.715e-01	8.624e-01	4.556e-01	8.623e-01	4.556e-01	8.582e-01	4.527e-01
7.765e-01	8.536e-01	4.861e-01	8.536e-01	4.861e-01	8.496e-01	4.829e-01
7.816e-01	8.438e-01	5.162e-01	8.438e-01	5.162e-01	8.399e-01	5.127e-01
7.866e-01	8.330e-01	5.458e-01	8.329e-01	5.458e-01	8.292e-01	5.421e-01
7.917e-01	8.211e-01	5.749e-01	8.210e-01	5.749e-01	8.174e-01	5.710e-01
7.967e-01	8.081e-01	6.036e-01	8.081e-01	6.035e-01	8.046e-01	5.995e-01
8.017e-01	7.941e-01	6.317e-01	7.940e-01	6.317e-01	7.907e-01	6.274e-01
8.068e-01	7.790e-01	6.592e-01	7.789e-01	6.592e-01	7.758e-01	6.547e-01
8.118e-01	7.628e-01	6.862e-01	7.628e-01	6.862e-01	7.598e-01	6.815e-01
8.169e-01	7.456e-01	7.126e-01	7.456e-01	7.126e-01	7.427e-01	7.077e-01
8.219e-01	7.274e-01	7.384e-01	7.273e-01	7.384e-01	7.246e-01	7.333e-01
8.269e-01	7.080e-01	7.636e-01	7.080e-01	7.635e-01	7.055e-01	7.582e-01
8.320e-01	6.877e-01	7.880e-01	6.876e-01	7.880e-01	6.853e-01	7.825e-01
8.370e-01	6.662e-01	8.117e-01	6.662e-01	8.117e-01	6.640e-01	8.060e-01
8.421e-01	6.437e-01	8.347e-01	6.437e-01	8.347e-01	6.417e-01	8.288e-01
8.471e-01	6.201e-01	8.570e-01	6.201e-01	8.570e-01	6.183e-01	8.509e-01
8.522e-01	5.955e-01	8.784e-01	5.954e-01	8.784e-01	5.938e-01	8.721e-01
8.572e-01	5.698e-01	8.990e-01	5.697e-01	8.990e-01	5.683e-01	8.925e-01
8.622e-01	5.430e-01	9.187e-01	5.429e-01	9.187e-01	5.417e-01	9.121e-01
8.673e-01	5.151e-01	9.375e-01	5.150e-01	9.374e-01	5.141e-01	9.307e-01
8.723e-01	4.862e-01	9.553e-01	4.861e-01	9.552e-01	4.853e-01	9.484e-01
8.774e-01	4.562e-01	9.721e-01	4.561e-01	9.721e-01	4.555e-01	9.650e-01
8.824e-01	4.251e-01	9.878e-01	4.250e-01	9.878e-01	4.246e-01	9.807e-01
8.875e-01	3.929e-01	1.003e+00	3.928e-01	1.002e+00	3.927e-01	9.952e-01
8.925e-01	3.597e-01	1.016e+00	3.596e-01	1.016e+00	3.597e-01	1.009e+00
8.975e-01	3.254e-01	1.028e+00	3.253e-01	1.028e+00	3.256e-01	1.021e+00
9.026e-01	2.900e-01	1.039e+00	2.899e-01	1.039e+00	2.905e-01	1.032e+00
9.076e-01	2.536e-01	1.049e+00	2.535e-01	1.049e+00	2.543e-01	1.041e+00
9.127e-01	2.162e-01	1.058e+00	2.161e-01	1.058e+00	2.171e-01	1.050e+00
9.177e-01	1.777e-01	1.065e+00	1.776e-01	1.064e+00	1.789e-01	1.057e+00
9.228e-01	1.382e-01	1.070e+00	1.381e-01	1.070e+00	1.396e-01	1.062e+00
9.278e-01	9.772e-02	1.074e+00	9.765e-02	1.074e+00	9.941e-02	1.066e+00
9.328e-01	5.628e-02	1.076e+00	5.620e-02	1.076e+00	5.822e-02	1.068e+00
9.379e-01	1.390e-02	1.077e+00	1.383e-02	1.077e+00	1.609e-02	1.069e+00
9.429e-01	-2.938e-02	1.076e+00	-2.945e-02	1.076e+00	-2.693e-02	1.067e+00
9.480e-01	-7.352e-02	1.072e+00	-7.360e-02	1.072e+00	-7.083e-02	1.064e+00
9.530e-01	-1.185e-01	1.068e+00	-1.186e-01	1.067e+00	-1.155e-01	1.059e+00
9.580e-01	-1.642e-01	1.061e+00	-1.643e-01	1.061e+00	-1.610e-01	1.052e+00
9.631e-01	-2.106e-01	1.052e+00	-2.107e-01	1.052e+00	-2.072e-01	1.043e+00
9.681e-01	-2.577e-01	1.040e+00	-2.578e-01	1.040e+00	-2.540e-01	1.032e+00
9.732e-01	-3.053e-01	1.027e+00	-3.054e-01	1.027e+00	-3.014e-01	1.019e+00
9.782e-01	-3.535e-01	1.011e+00	-3.535e-01	1.011e+00	-3.493e-01	1.003e+00
9.833e-01	-4.019e-01	9.932e-01	-4.020e-01	9.932e-01	-3.975e-01	9.854e-01
9.883e-01	-4.507e-01	9.727e-01	-4.508e-01	9.727e-01	-4.460e-01	9.650e-01
9.933e-01	-4.996e-01	9.497e-01	-4.997e-01	9.497e-01	-4.947e-01	9.422e-01
9.984e-01	-5.485e-01	9.241e-01	-5.486e-01	9.241e-01	-5.434e-01	9.168e-01
1.003e+00	-5.974e-01	8.960e-01	-5.974e-01	8.960e-01	-5.920e-01	8.888e-01
1.008e+00	-6.459e-01	8.652e-01	-6.460e-01	8.652e-01	-6.403e-01	8.582e-01
1.014e+00	-6.940e-01	8.318e-01	-6.941e-01	8.318e-01	-6.882e-01	8.250e-01
1.019e+00	-7.415e-01	7.956e-01	-7.415e-01	7.956e-01	-7.355e-01	7.891e-01
1.024e+00	-7.881e-01	7.568e-01	-7.882e-01	7.568e-01	-7.820e-01	7.506e-01
1.029e+00	-8.338e-01	7.153e-01	-8.338e-01	7.154e-01	-8.274e-01	7.094e-01
1.034e+00	-8.782e-01	6.712e-01	-8.783e-01	6.712e-01	-8.717e-01	6.656e-01
1.039e+00	-9.212e-01	6.246e-01	-9.212e-01	6.246e-01	-9.145e-01	6.192e-01
1.044e+00	-9.625e-01	5.754e-01	-9.625e-01	5.754e-01	-9.557e-01	5.704e-01
1.049e+00	-1.002e+00	5.238e-01	-1.002e+00	5.238e-01	-9.949e-01	5.191e-01
1.054e+00	-1.039e+00	4.699e-01	-1.039e+00	4.699e-01	-1.032e+00	4.656e-01
1.059e+00	-1.074e+00	4.139e-01	-1.074e+00	4.139e-01	-1.067e+00	4.100e-01
1.064e+00	-1.106e+00	3.559e-01	-1.106e+00	3.559e-01	-1.099e+00	3.524e-01
1.069e+00	-1.135e+00	2.961e-01	-1.135e+00	2.962e-01	-1.128e+00	2.931e-01
1.074e+00	-1.162e+00	2.348e-01	-1.162e+00	2.349e-01	-1.154e+00	2.322e-01
1.079e+00	-1.185e+00	1.722e-01	-1.185e+00	1.723e-01	-1.177e+00	1.701e-01
1.084e+00	-1.204e+00	1.086e-01	-1.204e+00	1.086e-01	-1.197e+00	1.069e-01
1.089e+00	-1.220e+00	4.421e-02	-1.220e+00	4.423e-02	-1.213e+00	4.299e-02
1.094e+00	-1.232e+00	-2.063e-02	-1.232e+00	-2.060e-02	-1.225e+00	-2.137e-02
1.099e+00	-1.240e+00	-8.560e-02	-1.240e+00	-8.557e-02	-1.233e+00	-8.585e-02
1.104e+00	-1.244e+00	-1.504e-01	-1.244e+00	-1.503e-01	-1.237e+00	-1.501e-01
1.109e+00	-1.244e+00	-2.146e-01	-1.244e+00	-2.146e-01	-1.237e+00	-2.139e-01
1.114e+00	-1.240e+00	-2.780e-01	-1.240e+00	-2.780e-01	-1.233e+00	-2.768e-01
1.119e+00	-1.231e+00	-3.402e-01	-1.231e+00	-3.402e-01	-1.225e+00	-3.385e-01
1.124e+00	-1.219e+00	-4.009e-01	-1.219e+00	-4.009e-01	-1.213e+00	-3.988e-01
1.129e+00	-1.202e+00	-4.598e-01	-1.202e+00	-4.598e-01	-1.197e+00	-4.572e-01
1.135e+00	-1.182e+00	-5.167e-01	-1.182e+00	-5.166e-01	-1.176e+00	-5.136e-01
1.140e+00	-1.158e+00	-5.712e-01	-1.158e+00	-5.711e-01	-1.153e+00	-5.677e-01
1.145e+00	-1.130e+00	-6.230e-01	-1.130e+00	-6.230e-01	-1.125e+00	-6.191e-01
1.150e+00	-1.099e+00	-6.721e-01	-1.099e+00	-6.721e-01	-1.094e+00	-6.678e-01
1.155e+00	-1.065e+00	-7.182e-01	-1.065e+00	-7.181e-01	-1.060e+00	-7.135e-01
1.155e+00	-1.065e+00	-7.182e-01	-1.065e+00	-7.181e-01	-1.060e+00	-7.135e-01
1.160e+00	-1.028e+00	-7.612e-01	-1.028e+00	-7.612e-01	-1.023e+00	-7.566e-01
1.165e+00	-9.877e-01	-8.009e-01	-9.877e-01	-8.009e-01	-9.837e-01	-7.964e-01
1.170e+00	-9.453e-01	-8.373e-01	-9.452e-01	-8.372e-01	-9.415e-01	-8.329e-01
1.175e+00	-9.006e-01	-8.701e-01	-9.005e-01	-8.701e-01	-8.971e-01	-8.659e-01
1.180e+00	-8.539e-01	-8.995e-01	-8.539e-01	-8.995e-01	-8.507e-01	-8.954e-01
1.185e+00	-8.056e-01	-9.254e-01	-8.055e-01	-9.254e-01	-8.025e-01	-9.215e-01
1.190e+00	-7.558e-01	-9.478e-01	-7.557e-01	-9.477e-01	-7.530e-01	-9.440e-01
1.195e+00	-7.047e-01	-9.666e-01	-7.047e-01	-9.666e-01	-7.022e-01	-9.630e-01
1.200e+00	-6.528e-01	-9.821e-01	-6.527e-01	-9.821e-01	-6.505e-01	-9.787e-01
1.205e+00	-6.001e-01	-9.942e-01	-6.000e-01	-9.942e-01	-5.980e-01	-9.910e-01
1.210e+00	-5.468e-01	-1.003e+00	-5.468e-01	-1.003e+00	-5.451e-01	-1.000e+00
1.215e+00	-4.933e-01	-1.009e+00	-4.933e-01	-1.009e+00	-4.918e-01	-1.006e+00
1.220e+00	-4.397e-01	-1.011e+00	-4.397e-01	-1.011e+00	-4.385e-01	-1.009e+00
1.225e+00	-3.862e-01	-1.011e+00	-3.862e-01	-1.011e+00	-3.852e-01	-1.008e+00
1.230e+00	-3.330e-01	-1.007e+00	-3.329e-01	-1.007e+00	-3.322e-01	-1.005e+00
1.235e+00	-2.802e-01	-1.002e+00	-2.801e-01	-1.002e+00	-2.796e-01	-9.995e-01
1.240e+00	-2.279e-01	-9.930e-01	-2.278e-01	-9.930e-01	-2.276e-01	-9.912e-01
1.245e+00	-1.764e-01	-9.820e-01	-1.763e-01	-9.820e-01	-1.763e-01	-9.804e-01
1.251e+00	-1.256e-01	-9.687e-01	-1.256e-01	-9.687e-01	-1.258e-01	-9.673e-01
1.256e+00	-7.585e-02	-9.532e-01	-7.578e-02	-9.532e-01	-7.626e-02	-9.520e-01
1.261e+00	-2.708e-02	-9.357e-01	-2.701e-02	-9.357e-01	-2.771e-02	-9.347e-01
1.266e+00	2.058e-02	-9.162e-01	2.065e-02	-9.162e-01	1.974e-02	-9.155e-01
1.271e+00	6.705e-02	-8.950e-01	6.712e-02	-8.950e-01	6.600e-02	-8.945e-01
1.276e+00	1.123e-01	-8.721e-01	1.123e-01	-8.721e-01	1.110e-01	-8.718e-01
1.281e+00	1.562e-01	-8.476e-01	1.562e-01	-8.477e-01	1.547e-01	-8.475e-01
1.286e+00	1.987e-01	-8.218e-01	1.988e-01	-8.218e-01	1.971e-01	-8.219e-01
1.291e+00	2.399e-01	-7.946e-01	2.399e-01	-7.946e-01	2.381e-01	-7.949e-01
1.296e+00	2.796e-01	-7.663e-01	2.796e-01	-7.663e-01	2.776e-01	-7.667e-01
1.301e+00	3.178e-01	-7.368e-01	3.179e-01	-7.368e-01	3.157e-01	-7.374e-01
1.306e+00	3.545e-01	-7.064e-01	3.546e-01	-7.064e-01	3.523e-01	-7.072e-01
1.311e+00	3.898e-01	-6.750e-01	3.898e-01	-6.751e-01	3.873e-01	-6.760e-01
1.316e+00	4.235e-01	-6.429e-01	4.235e-01	-6.429e-01	4.209e-01	-6.440e-01
1.321e+00	4.557e-01	-6.100e-01	4.557e-01	-6.101e-01	4.530e-01	-6.113e-01
1.326e+00	4.863e-01	-5.766e-01	4.864e-01	-5.766e-01	4.835e-01	-5.780e-01
1.331e+00	5.154e-01	-5.426e-01	5.155e-01	-5.426e-01	5.125e-01	-5.442e-01
1.336e+00	5.430e-01	-5.081e-01	5.430e-01	-5.081e-01	5.399e-01	-5.098e-01
1.341e+00	5.690e-01	-4.732e-01	5.691e-01	-4.732e-01	5.659e-01	-4.751e-01
1.346e+00	5.935e-01	-4.380e-01	5.935e-01	-4.380e-01	5.903e-01	-4.400e-01
1.351e+00	6.165e-01	-4.025e-01	6.165e-01	-4.025e-01	6.131e-01	-4.046e-01
1.356e+00	6.379e-01	-3.668e-01	6.380e-01	-3.669e-01	6.345e-01	-3.691e-01
1.361e+00	6.579e-01	-3.310e-01	6.579e-01	-3.310e-01	6.544e-01	-3.334e-01
1.366e+00	6.763e-01	-2.951e-01	6.764e-01	-2.951e-01	6.728e-01	-2.976e-01
1.372e+00	6.933e-01	-2.592e-01	6.933e-01	-2.592e-01	6.897e-01	-2.617e-01
1.377e+00	7.088e-01	-2.233e-01	7.088e-01	-2.233e-01	7.051e-01	-2.259e-01
1.382e+00	7.228e-01	-1.874e-01	7.229e-01	-1.875e-01	7.191e-01	-1.902e-01
1.387e+00	7.354e-01	-1.517e-01	7.355e-01	-1.518e-01	7.317e-01	-1.546e-01
1.392e+00	7.466e-01	-1.162e-01	7.466e-01	-1.162e-01	7.428e-01	-1.191e-01
1.397e+00	7.564e-01	-8.083e-02	7.564e-01	-8.088e-02	7.526e-01	-8.380e-02
1.402e+00	7.648e-01	-4.573e-02	7.648e-01	-4.577e-02	7.609e-01	-4.876e-02
1.407e+00	7.717e-01	-1.092e-02	7.718e-01	-1.096e-02	7.679e-01	-1.400e-02
1.412e+00	7.774e-01	2.358e-02	7.774e-01	2.354e-02	7.735e-01	2.044e-02
1.417e+00	7.817e-01	5.772e-02	7.817e-01	5.768e-02	7.778e-01	5.454e-02
1.422e+00	7.846e-01	9.146e-02	7.846e-01	9.142e-02	7.808e-01	8.824e-02
1.427e+00	7.863e-01	1.248e-01	7.863e-01	1.247e-01	7.824e-01	1.215e-01
1.432e+00	7.866e-01	1.576e-01	7.866e-01	1.576e-01	7.828e-01	1.544e-01
1.437e+00	7.857e-01	1.900e-01	7.857e-01	1.900e-01	7.819e-01	1.867e-01
1.442e+00	7.835e-01	2.219e-01	7.835e-01	2.218e-01	7.797e-01	2.185e-01
1.447e+00	7.800e-01	2.532e-01	7.800e-01	2.531e-01	7.763e-01	2.498e-01
1.452e+00	7.753e-01	2.839e-01	7.753e-01	2.838e-01	7.716e-01	2.806e-01
1.457e+00	7.694e-01	3.140e-01	7.694e-01	3.140e-01	7.658e-01	3.107e-01
1.462e+00	7.623e-01	3.435e-01	7.623e-01	3.434e-01	7.587e-01	3.402e-01
1.467e+00	7.540e-01	3.723e-01	7.540e-01	3.723e-01	7.505e-01	3.690e-01
1.472e+00	7.446e-01	4.004e-01	7.446e-01	4.004e-01	7.411e-01	3.971e-01
1.477e+00	7.340e-01	4.278e-01	7.339e-01	4.278e-01	7.306e-01	4.246e-01
1.482e+00	7.222e-01	4.545e-01	7.222e-01	4.545e-01	7.189e-01	4.513e-01
1.488e+00	7.093e-01	4.804e-01	7.093e-01	4.804e-01	7.061e-01	4.772e-01
1.493e+00	6.953e-01	5.055e-01	6.953e-01	5.055e-01	6.921e-01	5.024e-01
1.498e+00	6.802e-01	5.298e-01	6.802e-01	5.298e-01	6.771e-01	5.267e-01
1.503e+00	6.640e-01	5.533e-01	6.640e-01	5.532e-01	6.611e-01	5.502e-01
1.508e+00	6.468e-01	5.758e-01	6.468e-01	5.758e-01	6.439e-01	5.728e-01
1.513e+00	6.285e-01	5.975e-01	6.285e-01	5.975e-01	6.257e-01	5.946e-01
1.518e+00	6.092e-01	6.183e-01	6.091e-01	6.182e-01	6.065e-01	6.154e-01
1.523e+00	5.888e-01	6.381e-01	5.888e-01	6.380e-01	5.863e-01	6.353e-01
1.528e+00	5.675e-01	6.569e-01	5.674e-01	6.569e-01	5.650e-01	6.542e-01
1.533e+00	5.452e-01	6.747e-01	5.451e-01	6.747e-01	5.428e-01	6.721e-01
1.538e+00	5.219e-01	6.915e-01	5.218e-01	6.915e-01	5.196e-01	6.890e-01
1.543e+00	4.976e-01	7.073e-01	4.975e-01	7.072e-01	4.955e-01	7.048e-01
1.548e+00	4.724e-01	7.219e-01	4.724e-01	7.219e-01	4.705e-01	7.196e-01
1.553e+00	4.463e-01	7.355e-01	4.463e-01	7.355e-01	4.445e-01	7.332e-01
1.558e+00	4.193e-01	7.479e-01	4.193e-01	7.479e-01	4.177e-01	7.458e-01
1.563e+00	3.915e-01	7.591e-01	3.914e-01	7.591e-01	3.899e-01	7.571e-01
1.568e+00	3.627e-01	7.692e-01	3.627e-01	7.692e-01	3.614e-01	7.673e-01
1.573e+00	3.332e-01	7.780e-01	3.331e-01	7.780e-01	3.320e-01	7.762e-01
1.578e+00	3.028e-01	7.856e-01	3.028e-01	7.856e-01	3.018e-01	7.840e-01
1.583e+00	2.717e-01	7.919e-01	2.717e-01	7.919e-01	2.708e-01	7.904e-01
1.588e+00	2.398e-01	7.969e-01	2.398e-01	7.969e-01	2.391e-01	7.955e-01
1.593e+00	2.072e-01	8.006e-01	2.072e-01	8.006e-01	2.067e-01	7.994e-01
1.598e+00	1.739e-01	8.029e-01	1.739e-01	8.029e-01	1.735e-01	8.018e-01
1.603e+00	1.400e-01	8.038e-01	1.399e-01	8.038e-01	1.398e-01	8.029e-01
1.609e+00	1.054e-01	8.033e-01	1.053e-01	8.033e-01	1.054e-01	8.025e-01
1.614e+00	7.026e-02	8.014e-01	7.019e-02	8.014e-01	7.038e-02	8.008e-01
1.619e+00	3.455e-02	7.980e-01	3.448e-02	7.980e-01	3.485e-02	7.975e-01
1.624e+00	-1.664e-03	7.931e-01	-1.733e-03	7.931e-01	-1.185e-03	7.928e-01
1.629e+00	-3.834e-02	7.867e-01	-3.841e-02	7.867e-01	-3.767e-02	7.866e-01
1.634e+00	-7.542e-02	7.788e-01	-7.549e-02	7.788e-01	-7.457e-02	7.788e-01
1.639e+00	-1.129e-01	7.693e-01	-1.129e-01	7.693e-01	-1.118e-01	7.694e-01
1.644e+00	-1.506e-01	7.582e-01	-1.507e-01	7.582e-01	-1.494e-01	7.585e-01
1.649e+00	-1.886e-01	7.455e-01	-1.887e-01	7.455e-01	-1.872e-01	7.460e-01
1.654e+00	-2.268e-01	7.312e-01	-2.269e-01	7.312e-01	-2.252e-01	7.319e-01
1.659e+00	-2.651e-01	7.153e-01	-2.652e-01	7.153e-01	-2.633e-01	7.162e-01
1.664e+00	-3.035e-01	6.978e-01	-3.035e-01	6.978e-01	-3.015e-01	6.988e-01
1.669e+00	-3.418e-01	6.786e-01	-3.418e-01	6.786e-01	-3.396e-01	6.798e-01
1.674e+00	-3.800e-01	6.578e-01	-3.801e-01	6.578e-01	-3.777e-01	6.592e-01
1.679e+00	-4.181e-01	6.354e-01	-4.181e-01	6.354e-01	-4.155e-01	6.370e-01
1.684e+00	-4.559e-01	6.113e-01	-4.559e-01	6.114e-01	-4.531e-01	6.131e-01
1.689e+00	-4.933e-01	5.857e-01	-4.933e-01	5.857e-01	-4.904e-01	5.876e-01
1.694e+00	-5.303e-01	5.584e-01	-5.303e-01	5.585e-01	-5.272e-01	5.606e-01
1.699e+00	-5.667e-01	5.296e-01	-5.668e-01	5.297e-01	-5.634e-01	5.319e-01
1.704e+00	-6.025e-01	4.993e-01	-6.026e-01	4.993e-01	-5.991e-01	5.018e-01
1.709e+00	-6.376e-01	4.675e-01	-6.376e-01	4.675e-01	-6.339e-01	4.701e-01
1.714e+00	-6.717e-01	4.342e-01	-6.718e-01	4.343e-01	-6.680e-01	4.371e-01
1.719e+00	-7.050e-01	3.996e-01	-7.050e-01	3.997e-01	-7.010e-01	4.026e-01
1.724e+00	-7.371e-01	3.637e-01	-7.372e-01	3.637e-01	-7.331e-01	3.668e-01
1.730e+00	-7.681e-01	3.265e-01	-7.682e-01	3.265e-01	-7.639e-01	3.298e-01
1.735e+00	-7.978e-01	2.882e-01	-7.979e-01	2.882e-01	-7.935e-01	2.916e-01
1.740e+00	-8.261e-01	2.488e-01	-8.262e-01	2.488e-01	-8.216e-01	2.524e-01
1.745e+00	-8.529e-01	2.084e-01	-8.530e-01	2.085e-01	-8.483e-01	2.121e-01
1.750e+00	-8.781e-01	1.672e-01	-8.781e-01	1.673e-01	-8.734e-01	1.711e-01
1.755e+00	-9.016e-01	1.253e-01	-9.016e-01	1.253e-01	-8.967e-01	1.292e-01
1.760e+00	-9.233e-01	8.271e-02	-9.233e-01	8.278e-02	-9.183e-01	8.680e-02
1.765e+00	-9.431e-01	3.968e-02	-9.431e-01	3.974e-02	-9.380e-01	4.386e-02
1.770e+00	-9.609e-01	-3.697e-03	-9.609e-01	-3.633e-03	-9.558e-01	5.785e-04
1.775e+00	-9.767e-01	-4.727e-02	-9.767e-01	-4.721e-02	-9.715e-01	-4.291e-02
1.780e+00	-9.904e-01	-9.090e-02	-9.904e-01	-9.084e-02	-9.851e-01	-8.647e-02
1.785e+00	-1.002e+00	-1.344e-01	-1.002e+00	-1.344e-01	-9.966e-01	-1.299e-01
1.790e+00	-1.011e+00	-1.777e-01	-1.011e+00	-1.776e-01	-1.006e+00	-1.732e-01
1.795e+00	-1.018e+00	-2.206e-01	-1.018e+00	-2.205e-01	-1.013e+00	-2.160e-01
1.800e+00	-1.023e+00	-2.629e-01	-1.023e+00	-2.629e-01	-1.018e+00	-2.583e-01
1.805e+00	-1.026e+00	-3.046e-01	-1.026e+00	-3.045e-01	-1.020e+00	-2.999e-01
1.810e+00	-1.026e+00	-3.454e-01	-1.026e+00	-3.453e-01	-1.021e+00	-3.407e-01
1.815e+00	-1.024e+00	-3.852e-01	-1.024e+00	-3.851e-01	-1.019e+00	-3.806e-01
1.820e+00	-1.020e+00	-4.239e-01	-1.020e+00	-4.239e-01	-1.015e+00	-4.193e-01
1.825e+00	-1.014e+00	-4.615e-01	-1.014e+00	-4.614e-01	-1.009e+00	-4.569e-01
1.830e+00	-1.006e+00	-4.976e-01	-1.006e+00	-4.976e-01	-1.001e+00	-4.931e-01
1.835e+00	-9.956e-01	-5.324e-01	-9.956e-01	-5.323e-01	-9.905e-01	-5.279e-01
1.840e+00	-9.835e-01	-5.656e-01	-9.834e-01	-5.656e-01	-9.784e-01	-5.612e-01
1.845e+00	-9.695e-01	-5.973e-01	-9.694e-01	-5.972e-01	-9.645e-01	-5.929e-01
1.851e+00	-9.537e-01	-6.273e-01	-9.537e-01	-6.272e-01	-9.488e-01	-6.229e-01
1.856e+00	-9.363e-01	-6.555e-01	-9.363e-01	-6.555e-01	-9.315e-01	-6.513e-01
1.861e+00	-9.174e-01	-6.821e-01	-9.173e-01	-6.820e-01	-9.127e-01	-6.779e-01
1.866e+00	-8.970e-01	-7.068e-01	-8.969e-01	-7.068e-01	-8.924e-01	-7.027e-01
1.871e+00	-8.753e-01	-7.297e-01	-8.752e-01	-7.297e-01	-8.708e-01	-7.258e-01
1.876e+00	-8.524e-01	-7.509e-01	-8.523e-01	-7.508e-01	-8.480e-01	-7.470e-01
1.881e+00	-8.284e-01	-7.702e-01	-8.283e-01	-7.702e-01	-8.241e-01	-7.665e-01
1.886e+00	-8.033e-01	-7.877e-01	-8.033e-01	-7.877e-01	-7.992e-01	-7.841e-01
1.891e+00	-7.774e-01	-8.035e-01	-7.773e-01	-8.034e-01	-7.735e-01	-8.000e-01
1.896e+00	-7.507e-01	-8.175e-01	-7.506e-01	-8.174e-01	-7.469e-01	-8.141e-01
1.901e+00	-7.233e-01	-8.297e-01	-7.233e-01	-8.297e-01	-7.197e-01	-8.265e-01
1.906e+00	-6.954e-01	-8.403e-01	-6.953e-01	-8.403e-01	-6.918e-01	-8.372e-01
1.911e+00	-6.669e-01	-8.493e-01	-6.668e-01	-8.492e-01	-6.635e-01	-8.463e-01
1.916e+00	-6.380e-01	-8.566e-01	-6.379e-01	-8.566e-01	-6.348e-01	-8.538e-01
1.921e+00	-6.088e-01	-8.624e-01	-6.087e-01	-8.624e-01	-6.058e-01	-8.598e-01
1.926e+00	-5.794e-01	-8.667e-01	-5.793e-01	-8.667e-01	-5.765e-01	-8.642e-01
1.931e+00	-5.497e-01	-8.696e-01	-5.497e-01	-8.696e-01	-5.470e-01	-8.672e-01
1.936e+00	-5.200e-01	-8.711e-01	-5.199e-01	-8.711e-01	-5.175e-01	-8.689e-01
1.941e+00	-4.903e-01	-8.712e-01	-4.902e-01	-8.712e-01	-4.878e-01	-8.692e-01
1.946e+00	-4.605e-01	-8.701e-01	-4.604e-01	-8.701e-01	-4.583e-01	-8.682e-01
1.951e+00	-4.308e-01	-8.678e-01	-4.307e-01	-8.678e-01	-4.287e-01	-8.660e-01
1.956e+00	-4.013e-01	-8.643e-01	-4.012e-01	-8.643e-01	-3.993e-01	-8.626e-01
1.961e+00	-3.719e-01	-8.597e-01	-3.718e-01	-8.596e-01	-3.701e-01	-8.582e-01
1.967e+00	-3.427e-01	-8.540e-01	-3.426e-01	-8.540e-01	-3.410e-01	-8.526e-01
1.972e+00	-3.137e-01	-8.473e-01	-3.136e-01	-8.473e-01	-3.122e-01	-8.461e-01
1.977e+00	-2.850e-01	-8.397e-01	-2.849e-01	-8.397e-01	-2.837e-01	-8.386e-01
1.982e+00	-2.566e-01	-8.311e-01	-2.565e-01	-8.311e-01	-2.555e-01	-8.302e-01
1.987e+00	-2.286e-01	-8.217e-01	-2.285e-01	-8.217e-01	-2.275e-01	-8.209e-01
1.992e+00	-2.008e-01	-8.115e-01	-2.008e-01	-8.115e-01	-2.000e-01	-8.108e-01
1.997e+00	-1.735e-01	-8.004e-01	-1.734e-01	-8.004e-01	-1.728e-01	-7.999e-01
2.002e+00	-1.466e-01	-7.887e-01	-1.465e-01	-7.887e-01	-1.460e-01	-7.883e-01
2.007e+00	-1.200e-01	-7.762e-01	-1.200e-01	-7.763e-01	-1.196e-01	-7.760e-01
2.012e+00	-9.393e-02	-7.631e-01	-9.385e-02	-7.632e-01	-9.364e-02	-7.630e-01
2.017e+00	-6.825e-02	-7.494e-01	-6.817e-02	-7.494e-01	-6.811e-02	-7.494e-01
2.022e+00	-4.303e-02	-7.351e-01	-4.295e-02	-7.351e-01	-4.302e-02	-7.352e-01
2.027e+00	-1.826e-02	-7.202e-01	-1.818e-02	-7.202e-01	-1.838e-02	-7.205e-01
2.032e+00	6.043e-03	-7.048e-01	6.119e-03	-7.048e-01	5.793e-03	-7.052e-01
2.037e+00	2.987e-02	-6.889e-01	2.995e-02	-6.889e-01	2.949e-02	-6.894e-01
2.042e+00	5.322e-02	-6.725e-01	5.330e-02	-6.726e-01	5.272e-02	-6.732e-01
2.047e+00	7.609e-02	-6.557e-01	7.616e-02	-6.557e-01	7.546e-02	-6.564e-01
2.052e+00	9.846e-02	-6.385e-01	9.853e-02	-6.385e-01	9.771e-02	-6.393e-01
2.057e+00	1.203e-01	-6.208e-01	1.204e-01	-6.209e-01	1.195e-01	-6.218e-01
2.062e+00	1.417e-01	-6.028e-01	1.418e-01	-6.029e-01	1.407e-01	-6.039e-01
2.067e+00	1.626e-01	-5.845e-01	1.627e-01	-5.845e-01	1.615e-01	-5.856e-01
2.072e+00	1.830e-01	-5.658e-01	1.830e-01	-5.658e-01	1.818e-01	-5.670e-01
2.077e+00	2.028e-01	-5.468e-01	2.029e-01	-5.468e-01	2.015e-01	-5.481e-01
2.082e+00	2.222e-01	-5.275e-01	2.223e-01	-5.275e-01	2.208e-01	-5.289e-01
2.088e+00	2.410e-01	-5.079e-01	2.411e-01	-5.079e-01	2.395e-01	-5.094e-01
2.093e+00	2.594e-01	-4.880e-01	2.594e-01	-4.881e-01	2.577e-01	-4.896e-01
2.098e+00	2.772e-01	-4.680e-01	2.772e-01	-4.680e-01	2.755e-01	-4.696e-01
2.103e+00	2.945e-01	-4.476e-01	2.945e-01	-4.477e-01	2.927e-01	-4.494e-01
2.108e+00	3.112e-01	-4.271e-01	3.113e-01	-4.271e-01	3.093e-01	-4.290e-01
2.113e+00	3.275e-01	-4.064e-01	3.275e-01	-4.064e-01	3.255e-01	-4.083e-01
2.118e+00	3.432e-01	-3.855e-01	3.432e-01	-3.855e-01	3.411e-01	-3.875e-01
2.123e+00	3.584e-01	-3.644e-01	3.584e-01	-3.644e-01	3.562e-01	-3.665e-01
2.128e+00	3.730e-01	-3.432e-01	3.731e-01	-3.432e-01	3.708e-01	-3.453e-01
2.133e+00	3.872e-01	-3.218e-01	3.872e-01	-3.218e-01	3.849e-01	-3.240e-01
2.138e+00	4.007e-01	-3.003e-01	4.008e-01	-3.003e-01	3.984e-01	-3.025e-01
2.143e+00	4.138e-01	-2.786e-01	4.138e-01	-2.787e-01	4.113e-01	-2.810e-01
2.148e+00	4.263e-01	-2.569e-01	4.263e-01	-2.569e-01	4.238e-01	-2.593e-01
2.153e+00	4.382e-01	-2.351e-01	4.383e-01	-2.351e-01	4.356e-01	-2.375e-01
2.158e+00	4.496e-01	-2.132e-01	4.497e-01	-2.132e-01	4.470e-01	-2.157e-01
2.163e+00	4.605e-01	-1.912e-01	4.605e-01	-1.913e-01	4.578e-01	-1.937e-01
2.168e+00	4.707e-01	-1.692e-01	4.707e-01	-1.692e-01	4.680e-01	-1.718e-01
2.173e+00	4.804e-01	-1.471e-01	4.804e-01	-1.472e-01	4.776e-01	-1.497e-01
2.178e+00	4.895e-01	-1.250e-01	4.896e-01	-1.251e-01	4.867e-01	-1.277e-01
2.183e+00	4.981e-01	-1.030e-01	4.981e-01	-1.030e-01	4.952e-01	-1.056e-01
2.188e+00	5.061e-01	-8.086e-02	5.061e-01	-8.091e-02	5.031e-01	-8.357e-02
2.193e+00	5.134e-01	-5.878e-02	5.134e-01	-5.883e-02	5.104e-01	-6.152e-02
2.198e+00	5.202e-01	-3.674e-02	5.202e-01	-3.678e-02	5.172e-01	-3.950e-02
2.204e+00	5.264e-01	-1.474e-02	5.264e-01	-1.478e-02	5.233e-01	-1.752e-02
2.209e+00	5.319e-01	7.200e-03	5.319e-01	7.153e-03	5.288e-01	4.398e-03
2.214e+00	5.368e-01	2.906e-02	5.368e-01	2.901e-02	5.337e-01	2.624e-02
2.219e+00	5.411e-01	5.082e-02	5.411e-01	5.078e-02	5.380e-01	4.800e-02
2.224e+00	5.448e-01	7.248e-02	5.448e-01	7.243e-02	5.416e-01	6.964e-02
2.229e+00	5.478e-01	9.400e-02	5.478e-01	9.395e-02	5.446e-01	9.116e-02
2.234e+00	5.502e-01	1.154e-01	5.502e-01	1.153e-01	5.470e-01	1.125e-01
2.239e+00	5.519e-01	1.366e-01	5.519e-01	1.365e-01	5.487e-01	1.338e-01
2.244e+00	5.529e-01	1.576e-01	5.529e-01	1.576e-01	5.497e-01	1.548e-01
2.249e+00	5.533e-01	1.784e-01	5.533e-01	1.784e-01	5.501e-01	1.756e-01
2.254e+00	5.530e-01	1.990e-01	5.530e-01	1.990e-01	5.498e-01	1.962e-01
2.259e+00	5.520e-01	2.193e-01	5.519e-01	2.193e-01	5.488e-01	2.166e-01
2.264e+00	5.502e-01	2.394e-01	5.502e-01	2.393e-01	5.470e-01	2.366e-01
2.269e+00	5.478e-01	2.591e-01	5.478e-01	2.591e-01	5.446e-01	2.564e-01
2.274e+00	5.446e-01	2.786e-01	5.446e-01	2.785e-01	5.415e-01	2.759e-01
2.279e+00	5.408e-01	2.977e-01	5.407e-01	2.976e-01	5.376e-01	2.950e-01
2.284e+00	5.361e-01	3.164e-01	5.361e-01	3.163e-01	5.330e-01	3.138e-01
2.289e+00	5.308e-01	3.347e-01	5.307e-01	3.347e-01	5.277e-01	3.321e-01
2.294e+00	5.247e-01	3.526e-01	5.246e-01	3.525e-01	5.216e-01	3.501e-01
2.299e+00	5.178e-01	3.700e-01	5.178e-01	3.700e-01	5.148e-01	3.675e-01
2.304e+00	5.102e-01	3.869e-01	5.101e-01	3.869e-01	5.072e-01	3.845e-01
2.309e+00	5.018e-01	4.033e-01	5.017e-01	4.033e-01	4.988e-01	4.010e-01
2.309e+00	5.018e-01	4.033e-01	5.017e-01	4.033e-01	4.988e-01	4.010e-01
2.314e+00	4.926e-01	4.192e-01	4.926e-01	4.191e-01	4.897e-01	4.167e-01
2.319e+00	4.827e-01	4.344e-01	4.826e-01	4.344e-01	4.798e-01	4.319e-01
2.325e+00	4.720e-01	4.491e-01	4.719e-01	4.490e-01	4.692e-01	4.465e-01
2.330e+00	4.605e-01	4.630e-01	4.604e-01	4.630e-01	4.577e-01	4.604e-01
2.335e+00	4.482e-01	4.763e-01	4.482e-01	4.763e-01	4.455e-01	4.736e-01
2.340e+00	4.351e-01	4.889e-01	4.351e-01	4.889e-01	4.325e-01	4.861e-01
2.345e+00	4.213e-01	5.007e-01	4.213e-01	5.007e-01	4.187e-01	4.979e-01
2.350e+00	4.067e-01	5.117e-01	4.067e-01	5.117e-01	4.042e-01	5.088e-01
2.355e+00	3.913e-01	5.219e-01	3.913e-01	5.219e-01	3.888e-01	5.189e-01
2.360e+00	3.752e-01	5.312e-01	3.751e-01	5.312e-01	3.728e-01	5.282e-01
2.365e+00	3.583e-01	5.396e-01	3.582e-01	5.396e-01	3.559e-01	5.366e-01
2.370e+00	3.406e-01	5.471e-01	3.406e-01	5.470e-01	3.384e-01	5.440e-01
2.375e+00	3.222e-01	5.536e-01	3.222e-01	5.535e-01	3.201e-01	5.504e-01
2.380e+00	3.031e-01	5.590e-01	3.031e-01	5.590e-01	3.011e-01	5.559e-01
2.385e+00	2.834e-01	5.635e-01	2.834e-01	5.634e-01	2.814e-01	5.603e-01
2.390e+00	2.629e-01	5.668e-01	2.629e-01	5.667e-01	2.611e-01	5.636e-01
2.395e+00	2.418e-01	5.690e-01	2.418e-01	5.689e-01	2.401e-01	5.658e-01
2.400e+00	2.201e-01	5.700e-01	2.201e-01	5.700e-01	2.185e-01	5.668e-01
2.405e+00	1.978e-01	5.699e-01	1.978e-01	5.699e-01	1.963e-01	5.667e-01
2.410e+00	1.749e-01	5.686e-01	1.749e-01	5.686e-01	1.735e-01	5.654e-01
2.415e+00	1.516e-01	5.660e-01	1.516e-01	5.660e-01	1.503e-01	5.629e-01
2.420e+00	1.277e-01	5.622e-01	1.277e-01	5.622e-01	1.265e-01	5.591e-01
2.425e+00	1.034e-01	5.571e-01	1.034e-01	5.571e-01	1.024e-01	5.540e-01
2.430e+00	7.876e-02	5.507e-01	7.876e-02	5.507e-01	7.784e-02	5.477e-01
2.435e+00	5.375e-02	5.430e-01	5.375e-02	5.430e-01	5.297e-02	5.400e-01
2.441e+00	2.846e-02	5.340e-01	2.847e-02	5.340e-01	2.782e-02	5.311e-01
2.446e+00	2.952e-03	5.237e-01	2.960e-03	5.237e-01	2.447e-03	5.208e-01
2.451e+00	-2.272e-02	5.121e-01	-2.271e-02	5.120e-01	-2.308e-02	5.092e-01
2.456e+00	-4.849e-02	4.991e-01	-4.847e-02	4.991e-01	-4.871e-02	4.964e-01
2.461e+00	-7.428e-02	4.848e-01	-7.427e-02	4.848e-01	-7.437e-02	4.822e-01
2.466e+00	-1.000e-01	4.693e-01	-1.000e-01	4.692e-01	-9.998e-02	4.667e-01
2.471e+00	-1.257e-01	4.525e-01	-1.257e-01	4.524e-01	-1.255e-01	4.500e-01
2.476e+00	-1.511e-01	4.344e-01	-1.511e-01	4.344e-01	-1.508e-01	4.321e-01
2.481e+00	-1.763e-01	4.151e-01	-1.763e-01	4.151e-01	-1.759e-01	4.129e-01
2.486e+00	-2.012e-01	3.947e-01	-2.012e-01	3.947e-01	-2.006e-01	3.926e-01
2.491e+00	-2.257e-01	3.732e-01	-2.256e-01	3.731e-01	-2.249e-01	3.712e-01
2.496e+00	-2.496e-01	3.506e-01	-2.496e-01	3.505e-01	-2.487e-01	3.487e-01
2.501e+00	-2.730e-01	3.269e-01	-2.729e-01	3.269e-01	-2.719e-01	3.252e-01
2.506e+00	-2.957e-01	3.024e-01	-2.957e-01	3.023e-01	-2.945e-01	3.008e-01
2.511e+00	-3.177e-01	2.769e-01	-3.176e-01	2.769e-01	-3.164e-01	2.755e-01
2.516e+00	-3.389e-01	2.507e-01	-3.388e-01	2.507e-01	-3.374e-01	2.494e-01
2.521e+00	-3.592e-01	2.237e-01	-3.591e-01	2.237e-01	-3.576e-01	2.226e-01
2.526e+00	-3.785e-01	1.962e-01	-3.785e-01	1.961e-01	-3.768e-01	1.952e-01
2.531e+00	-3.969e-01	1.680e-01	-3.969e-01	1.680e-01	-3.951e-01	1.672e-01
2.536e+00	-4.142e-01	1.394e-01	-4.141e-01	1.394e-01	-4.122e-01	1.388e-01
2.541e+00	-4.303e-01	1.105e-01	-4.303e-01	1.105e-01	-4.283e-01	1.100e-01
2.546e+00	-4.453e-01	8.130e-02	-4.452e-01	8.130e-02	-4.431e-01	8.101e-02
2.551e+00	-4.590e-01	5.195e-02	-4.589e-01	5.195e-02	-4.567e-01	5.182e-02
2.556e+00	-4.714e-01	2.254e-02	-4.714e-01	2.254e-02	-4.691e-01	2.258e-02
2.562e+00	-4.825e-01	-6.827e-03	-4.825e-01	-6.826e-03	-4.801e-01	-6.619e-03
2.567e+00	-4.923e-01	-3.605e-02	-4.923e-01	-3.605e-02	-4.898e-01	-3.568e-02
2.572e+00	-5.007e-01	-6.503e-02	-5.007e-01	-6.502e-02	-4.982e-01	-6.449e-02
2.577e+00	-5.078e-01	-9.367e-02	-5.077e-01	-9.366e-02	-5.051e-01	-9.297e-02
2.582e+00	-5.134e-01	-1.219e-01	-5.133e-01	-1.219e-01	-5.107e-01	-1.210e-01
2.587e+00	-5.176e-01	-1.496e-01	-5.176e-01	-1.495e-01	-5.149e-01	-1.485e-01
2.592e+00	-5.205e-01	-1.766e-01	-5.204e-01	-1.766e-01	-5.177e-01	-1.755e-01
2.597e+00	-5.219e-01	-2.030e-01	-5.219e-01	-2.030e-01	-5.191e-01	-2.017e-01
2.602e+00	-5.220e-01	-2.286e-01	-5.220e-01	-2.286e-01	-5.192e-01	-2.271e-01
2.607e+00	-5.207e-01	-2.533e-01	-5.207e-01	-2.533e-01	-5.179e-01	-2.518e-01
2.612e+00	-5.181e-01	-2.772e-01	-5.181e-01	-2.772e-01	-5.153e-01	-2.755e-01
2.617e+00	-5.142e-01	-3.000e-01	-5.142e-01	-3.000e-01	-5.114e-01	-2.982e-01
2.622e+00	-5.091e-01	-3.219e-01	-5.090e-01	-3.219e-01	-5.062e-01	-3.199e-01
2.627e+00	-5.027e-01	-3.426e-01	-5.027e-01	-3.426e-01	-4.999e-01	-3.406e-01
2.632e+00	-4.952e-01	-3.623e-01	-4.951e-01	-3.622e-01	-4.923e-01	-3.601e-01
2.637e+00	-4.865e-01	-3.808e-01	-4.865e-01	-3.807e-01	-4.837e-01	-3.785e-01
2.642e+00	-4.768e-01	-3.980e-01	-4.768e-01	-3.980e-01	-4.740e-01	-3.957e-01
2.647e+00	-4.660e-01	-4.141e-01	-4.660e-01	-4.141e-01	-4.633e-01	-4.117e-01
2.652e+00	-4.543e-01	-4.290e-01	-4.543e-01	-4.289e-01	-4.516e-01	-4.264e-01
2.657e+00	-4.417e-01	-4.426e-01	-4.416e-01	-4.425e-01	-4.390e-01	-4.400e-01
2.662e+00	-4.282e-01	-4.549e-01	-4.282e-01	-4.549e-01	-4.256e-01	-4.523e-01
2.667e+00	-4.139e-01	-4.660e-01	-4.139e-01	-4.660e-01	-4.114e-01	-4.633e-01
2.672e+00	-3.989e-01	-4.759e-01	-3.989e-01	-4.758e-01	-3.964e-01	-4.731e-01
2.677e+00	-3.832e-01	-4.845e-01	-3.832e-01	-4.845e-01	-3.808e-01	-4.817e-01
2.683e+00	-3.669e-01	-4.919e-01	-3.669e-01	-4.919e-01	-3.646e-01	-4.890e-01
2.688e+00	-3.501e-01	-4.981e-01	-3.500e-01	-4.980e-01	-3.478e-01	-4.952e-01
2.693e+00	-3.327e-01	-5.030e-01	-3.327e-01	-5.030e-01	-3.305e-01	-5.001e-01
2.698e+00	-3.149e-01	-5.069e-01	-3.148e-01	-5.068e-01	-3.128e-01	-5.039e-01
2.703e+00	-2.967e-01	-5.095e-01	-2.966e-01	-5.095e-01	-2.946e-01	-5.066e-01
2.708e+00	-2.781e-01	-5.111e-01	-2.781e-01	-5.110e-01	-2.762e-01	-5.081e-01
2.713e+00	-2.593e-01	-5.115e-01	-2.593e-01	-5.115e-01	-2.574e-01	-5.086e-01
2.718e+00	-2.402e-01	-5.109e-01	-2.402e-01	-5.109e-01	-2.384e-01	-5.080e-01
2.723e+00	-2.209e-01	-5.093e-01	-2.209e-01	-5.092e-01	-2.193e-01	-5.064e-01
2.728e+00	-2.015e-01	-5.067e-01	-2.015e-01	-5.066e-01	-1.999e-01	-5.038e-01
2.733e+00	-1.819e-01	-5.031e-01	-1.819e-01	-5.030e-01	-1.805e-01	-5.002e-01
2.738e+00	-1.623e-01	-4.986e-01	-1.623e-01	-4.986e-01	-1.610e-01	-4.958e-01
2.743e+00	-1.427e-01	-4.932e-01	-1.427e-01	-4.932e-01	-1.415e-01	-4.905e-01
2.748e+00	-1.231e-01	-4.870e-01	-1.231e-01	-4.870e-01	-1.220e-01	-4.843e-01
2.753e+00	-1.035e-01	-4.800e-01	-1.035e-01	-4.799e-01	-1.025e-01	-4.773e-01
2.758e+00	-8.404e-02	-4.722e-01	-8.404e-02	-4.721e-01	-8.310e-02	-4.696e-01
2.763e+00	-6.465e-02	-4.637e-01	-6.465e-02	-4.636e-01	-6.381e-02	-4.611e-01
2.768e+00	-4.539e-02	-4.544e-01	-4.539e-02	-4.544e-01	-4.466e-02	-4.519e-01
2.773e+00	-2.630e-02	-4.445e-01	-2.630e-02	-4.445e-01	-2.567e-02	-4.421e-01
2.778e+00	-7.390e-03	-4.340e-01	-7.397e-03	-4.340e-01	-6.870e-03	-4.316e-01
2.783e+00	1.131e-02	-4.229e-01	1.130e-02	-4.229e-01	1.173e-02	-4.206e-01
2.788e+00	2.978e-02	-4.112e-01	2.977e-02	-4.112e-01	3.009e-02	-4.090e-01
2.793e+00	4.800e-02	-3.990e-01	4.799e-02	-3.990e-01	4.821e-02	-3.969e-01
2.799e+00	6.595e-02	-3.864e-01	6.594e-02	-3.863e-01	6.606e-02	-3.843e-01
2.804e+00	8.362e-02	-3.732e-01	8.361e-02	-3.732e-01	8.363e-02	-3.712e-01
2.809e+00	1.010e-01	-3.596e-01	1.010e-01	-3.596e-01	1.009e-01	-3.577e-01
2.814e+00	1.181e-01	-3.457e-01	1.180e-01	-3.456e-01	1.179e-01	-3.438e-01
2.819e+00	1.348e-01	-3.313e-01	1.348e-01	-3.313e-01	1.345e-01	-3.296e-01
2.824e+00	1.512e-01	-3.166e-01	1.512e-01	-3.166e-01	1.508e-01	-3.150e-01
2.829e+00	1.673e-01	-3.016e-01	1.672e-01	-3.016e-01	1.668e-01	-3.001e-01
2.834e+00	1.830e-01	-2.863e-01	1.829e-01	-2.863e-01	1.824e-01	-2.848e-01
2.839e+00	1.983e-01	-2.708e-01	1.983e-01	-2.707e-01	1.977e-01	-2.694e-01
2.844e+00	2.133e-01	-2.549e-01	2.133e-01	-2.549e-01	2.125e-01	-2.536e-01
2.849e+00	2.279e-01	-2.389e-01	2.279e-01	-2.389e-01	2.271e-01	-2.377e-01
2.854e+00	2.421e-01	-2.227e-01	2.421e-01	-2.227e-01	2.412e-01	-2.216e-01
2.859e+00	2.560e-01	-2.063e-01	2.560e-01	-2.062e-01	2.550e-01	-2.053e-01
2.864e+00	2.694e-01	-1.897e-01	2.694e-01	-1.897e-01	2.683e-01	-1.888e-01
2.869e+00	2.825e-01	-1.730e-01	2.825e-01	-1.730e-01	2.813e-01	-1.722e-01
2.874e+00	2.952e-01	-1.561e-01	2.952e-01	-1.561e-01	2.939e-01	-1.554e-01
2.879e+00	3.075e-01	-1.392e-01	3.075e-01	-1.392e-01	3.061e-01	-1.386e-01
2.884e+00	3.194e-01	-1.222e-01	3.193e-01	-1.222e-01	3.180e-01	-1.217e-01
2.889e+00	3.309e-01	-1.051e-01	3.308e-01	-1.051e-01	3.294e-01	-1.047e-01
2.894e+00	3.420e-01	-8.791e-02	3.419e-01	-8.790e-02	3.404e-01	-8.759e-02
2.899e+00	3.527e-01	-7.070e-02	3.526e-01	-7.070e-02	3.510e-01	-7.049e-02
2.904e+00	3.630e-01	-5.347e-02	3.629e-01	-5.346e-02	3.613e-01	-5.335e-02
2.909e+00	3.729e-01	-3.621e-02	3.728e-01	-3.621e-02	3.711e-01	-3.620e-02
2.914e+00	3.824e-01	-1.896e-02	3.823e-01	-1.895e-02	3.805e-01	-1.904e-02
2.920e+00	3.915e-01	-1.703e-03	3.914e-01	-1.703e-03	3.896e-01	-1.888e-03
2.925e+00	4.002e-01	1.553e-02	4.002e-01	1.553e-02	3.982e-01	1.525e-02
2.930e+00	4.085e-01	3.274e-02	4.085e-01	3.274e-02	4.065e-01	3.236e-02
2.935e+00	4.164e-01	4.991e-02	4.164e-01	4.990e-02	4.144e-01	4.943e-02
2.940e+00	4.240e-01	6.703e-02	4.239e-01	6.702e-02	4.218e-01	6.645e-02
2.945e+00	4.311e-01	8.409e-02	4.311e-01	8.409e-02	4.289e-01	8.341e-02
2.950e+00	4.379e-01	1.011e-01	4.378e-01	1.011e-01	4.356e-01	1.003e-01
2.955e+00	4.442e-01	1.180e-01	4.442e-01	1.180e-01	4.419e-01	1.171e-01
2.960e+00	4.502e-01	1.349e-01	4.502e-01	1.348e-01	4.479e-01	1.339e-01
2.965e+00	4.558e-01	1.516e-01	4.558e-01	1.516e-01	4.534e-01	1.505e-01
2.970e+00	4.610e-01	1.683e-01	4.610e-01	1.683e-01	4.586e-01	1.671e-01
2.975e+00	4.658e-01	1.848e-01	4.658e-01	1.848e-01	4.633e-01	1.836e-01
2.980e+00	4.703e-01	2.013e-01	4.702e-01	2.012e-01	4.677e-01	1.999e-01
2.985e+00	4.743e-01	2.176e-01	4.743e-01	2.176e-01	4.718e-01	2.161e-01
2.990e+00	4.780e-01	2.338e-01	4.779e-01	2.338e-01	4.754e-01	2.323e-01
2.995e+00	4.813e-01	2.498e-01	4.812e-01	2.498e-01	4.786e-01	2.482e-01
3.000e+00	4.842e-01	2.658e-01	4.842e-01	2.658e-01	4.815e-01	2.641e-01
3.005e+00	4.867e-01	2.816e-01	4.867e-01	2.815e-01	4.840e-01	2.798e-01
3.010e+00	4.889e-01	2.972e-01	4.888e-01	2.972e-01	4.862e-01	2.953e-01
3.015e+00	4.907e-01	3.127e-01	4.906e-01	3.127e-01	4.879e-01	3.107e-01
3.020e+00	4.921e-01	3.280e-01	4.920e-01	3.280e-01	4.893e-01	3.260e-01
3.025e+00	4.931e-01	3.432e-01	4.931e-01	3.432e-01	4.903e-01	3.410e-01
3.030e+00	4.937e-01	3.582e-01	4.937e-01	3.581e-01	4.909e-01	3.559e-01
3.035e+00	4.940e-01	3.730e-01	4.940e-01	3.729e-01	4.912e-01	3.707e-01
3.041e+00	4.939e-01	3.876e-01	4.939e-01	3.876e-01	4.911e-01	3.852e-01
3.046e+00	4.934e-01	4.020e-01	4.934e-01	4.020e-01	4.906e-01	3.996e-01
3.051e+00	4.926e-01	4.163e-01	4.925e-01	4.162e-01	4.897e-01	4.137e-01
3.056e+00	4.913e-01	4.303e-01	4.913e-01	4.303e-01	4.884e-01	4.277e-01
3.061e+00	4.897e-01	4.441e-01	4.896e-01	4.441e-01	4.868e-01	4.414e-01
3.066e+00	4.877e-01	4.577e-01	4.876e-01	4.577e-01	4.848e-01	4.550e-01
3.071e+00	4.853e-01	4.711e-01	4.852e-01	4.711e-01	4.824e-01	4.683e-01
3.076e+00	4.825e-01	4.843e-01	4.825e-01	4.843e-01	4.796e-01	4.814e-01
3.081e+00	4.793e-01	4.972e-01	4.793e-01	4.972e-01	4.764e-01	4.942e-01
3.086e+00	4.758e-01	5.099e-01	4.757e-01	5.098e-01	4.729e-01	5.068e-01
3.091e+00	4.718e-01	5.223e-01	4.718e-01	5.223e-01	4.689e-01	5.192e-01
3.096e+00	4.675e-01	5.345e-01	4.675e-01	5.344e-01	4.646e-01	5.313e-01
3.101e+00	4.628e-01	5.464e-01	4.627e-01	5.463e-01	4.599e-01	5.431e-01
3.106e+00	4.576e-01	5.580e-01	4.576e-01	5.579e-01	4.547e-01	5.547e-01
3.111e+00	4.521e-01	5.693e-01	4.521e-01	5.693e-01	4.492e-01	5.659e-01
3.116e+00	4.462e-01	5.803e-01	4.461e-01	5.803e-01	4.433e-01	5.769e-01
3.121e+00	4.398e-01	5.911e-01	4.398e-01	5.910e-01	4.370e-01	5.876e-01
3.126e+00	4.331e-01	6.015e-01	4.331e-01	6.014e-01	4.303e-01	5.979e-01
3.131e+00	4.260e-01	6.115e-01	4.259e-01	6.115e-01	4.231e-01	6.079e-01
3.136e+00	4.184e-01	6.212e-01	4.184e-01	6.212e-01	4.156e-01	6.176e-01
3.141e+00	4.104e-01	6.306e-01	4.104e-01	6.306e-01	4.077e-01	6.269e-01
3.146e+00	4.021e-01	6.396e-01	4.020e-01	6.396e-01	3.993e-01	6.359e-01
3.151e+00	3.933e-01	6.482e-01	3.932e-01	6.482e-01	3.906e-01	6.445e-01
3.157e+00	3.840e-01	6.565e-01	3.840e-01	6.564e-01	3.814e-01	6.527e-01
3.162e+00	3.744e-01	6.643e-01	3.744e-01	6.643e-01	3.718e-01	6.605e-01
3.167e+00	3.644e-01	6.717e-01	3.644e-01	6.717e-01	3.618e-01	6.678e-01
3.172e+00	3.539e-01	6.787e-01	3.539e-01	6.786e-01	3.514e-01	6.748e-01
3.177e+00	3.431e-01	6.852e-01	3.430e-01	6.851e-01	3.405e-01	6.812e-01
3.182e+00	3.318e-01	6.912e-01	3.317e-01	6.912e-01	3.293e-01	6.873e-01
3.187e+00	3.201e-01	6.968e-01	3.201e-01	6.967e-01	3.177e-01	6.928e-01
3.192e+00	3.080e-01	7.018e-01	3.080e-01	7.018e-01	3.056e-01	6.978e-01
3.197e+00	2.955e-01	7.064e-01	2.955e-01	7.063e-01	2.932e-01	7.023e-01
3.202e+00	2.826e-01	7.104e-01	2.825e-01	7.103e-01	2.803e-01	7.063e-01
3.207e+00	2.693e-01	7.138e-01	2.693e-01	7.138e-01	2.671e-01	7.098e-01
3.212e+00	2.556e-01	7.167e-01	2.556e-01	7.167e-01	2.534e-01	7.127e-01
3.217e+00	2.415e-01	7.190e-01	2.415e-01	7.190e-01	2.394e-01	7.150e-01
3.222e+00	2.271e-01	7.207e-01	2.271e-01	7.207e-01	2.251e-01	7.167e-01
3.227e+00	2.123e-01	7.218e-01	2.123e-01	7.218e-01	2.104e-01	7.178e-01
3.232e+00	1.972e-01	7.223e-01	1.972e-01	7.222e-01	1.953e-01	7.182e-01
3.237e+00	1.817e-01	7.221e-01	1.817e-01	7.220e-01	1.799e-01	7.180e-01
3.242e+00	1.660e-01	7.212e-01	1.660e-01	7.212e-01	1.643e-01	7.172e-01
3.247e+00	1.499e-01	7.197e-01	1.499e-01	7.197e-01	1.483e-01	7.157e-01
3.252e+00	1.336e-01	7.175e-01	1.336e-01	7.175e-01	1.320e-01	7.135e-01
3.257e+00	1.170e-01	7.146e-01	1.170e-01	7.146e-01	1.155e-01	7.106e-01
3.262e+00	1.001e-01	7.110e-01	1.001e-01	7.110e-01	9.873e-02	7.071e-01
3.267e+00	8.309e-02	7.067e-01	8.309e-02	7.066e-01	8.177e-02	7.028e-01
3.272e+00	6.585e-02	7.017e-01	6.586e-02	7.016e-01	6.462e-02	6.978e-01
3.278e+00	4.845e-02	6.959e-01	4.846e-02	6.959e-01	4.731e-02	6.921e-01
3.283e+00	3.092e-02	6.894e-01	3.093e-02	6.894e-01	2.986e-02	6.857e-01
3.288e+00	1.328e-02	6.822e-01	1.329e-02	6.822e-01	1.232e-02	6.785e-01
3.293e+00	-4.433e-03	6.743e-01	-4.419e-03	6.743e-01	-5.303e-03	6.706e-01
3.298e+00	-2.219e-02	6.657e-01	-2.218e-02	6.656e-01	-2.297e-02	6.621e-01
3.303e+00	-3.996e-02	6.563e-01	-3.994e-02	6.563e-01	-4.064e-02	6.528e-01
3.308e+00	-5.771e-02	6.463e-01	-5.770e-02	6.462e-01	-5.830e-02	6.428e-01
3.313e+00	-7.541e-02	6.355e-01	-7.539e-02	6.355e-01	-7.590e-02	6.321e-01
3.318e+00	-9.303e-02	6.241e-01	-9.301e-02	6.241e-01	-9.342e-02	6.208e-01
3.323e+00	-1.105e-01	6.121e-01	-1.105e-01	6.120e-01	-1.108e-01	6.088e-01
3.328e+00	-1.279e-01	5.993e-01	-1.278e-01	5.993e-01	-1.281e-01	5.962e-01
3.333e+00	-1.450e-01	5.860e-01	-1.450e-01	5.859e-01	-1.451e-01	5.829e-01
3.338e+00	-1.620e-01	5.720e-01	-1.620e-01	5.720e-01	-1.620e-01	5.690e-01
3.343e+00	-1.787e-01	5.575e-01	-1.786e-01	5.575e-01	-1.786e-01	5.546e-01
3.348e+00	-1.951e-01	5.424e-01	-1.951e-01	5.424e-01	-1.949e-01	5.396e-01
3.353e+00	-2.112e-01	5.268e-01	-2.112e-01	5.268e-01	-2.109e-01	5.241e-01
3.358e+00	-2.270e-01	5.107e-01	-2.270e-01	5.107e-01	-2.266e-01	5.081e-01
3.363e+00	-2.424e-01	4.941e-01	-2.424e-01	4.941e-01	-2.419e-01	4.916e-01
3.368e+00	-2.574e-01	4.771e-01	-2.574e-01	4.771e-01	-2.569e-01	4.747e-01
3.373e+00	-2.720e-01	4.597e-01	-2.720e-01	4.597e-01	-2.714e-01	4.574e-01
3.378e+00	-2.862e-01	4.419e-01	-2.862e-01	4.418e-01	-2.855e-01	4.397e-01
3.383e+00	-2.999e-01	4.237e-01	-2.999e-01	4.237e-01	-2.991e-01	4.216e-01
3.388e+00	-3.132e-01	4.053e-01	-3.132e-01	4.052e-01	-3.123e-01	4.033e-01
3.394e+00	-3.259e-01	3.865e-01	-3.259e-01	3.865e-01	-3.249e-01	3.846e-01
3.399e+00	-3.382e-01	3.675e-01	-3.381e-01	3.675e-01	-3.371e-01	3.657e-01
3.404e+00	-3.499e-01	3.483e-01	-3.499e-01	3.482e-01	-3.487e-01	3.466e-01
3.409e+00	-3.611e-01	3.288e-01	-3.610e-01	3.288e-01	-3.598e-01	3.273e-01
3.414e+00	-3.717e-01	3.092e-01	-3.717e-01	3.092e-01	-3.704e-01	3.078e-01
3.419e+00	-3.818e-01	2.895e-01	-3.818e-01	2.895e-01	-3.804e-01	2.882e-01
3.424e+00	-3.913e-01	2.697e-01	-3.913e-01	2.697e-01	-3.898e-01	2.685e-01
3.429e+00	-4.002e-01	2.498e-01	-4.002e-01	2.498e-01	-3.987e-01	2.488e-01
3.434e+00	-4.086e-01	2.299e-01	-4.086e-01	2.299e-01	-4.070e-01	2.290e-01
3.439e+00	-4.164e-01	2.100e-01	-4.163e-01	2.100e-01	-4.147e-01	2.091e-01
3.444e+00	-4.236e-01	1.900e-01	-4.235e-01	1.900e-01	-4.219e-01	1.893e-01
3.449e+00	-4.302e-01	1.701e-01	-4.301e-01	1.701e-01	-4.284e-01	1.695e-01
3.454e+00	-4.362e-01	1.503e-01	-4.362e-01	1.503e-01	-4.344e-01	1.498e-01
3.459e+00	-4.416e-01	1.305e-01	-4.416e-01	1.305e-01	-4.397e-01	1.301e-01
3.464e+00	-4.465e-01	1.109e-01	-4.464e-01	1.109e-01	-4.445e-01	1.106e-01
3.464e+00	-4.465e-01	1.109e-01	-4.464e-01	1.109e-01	-4.445e-01	1.106e-01
3.469e+00	-4.507e-01	9.133e-02	-4.507e-01	9.132e-02	-4.488e-01	9.115e-02
3.474e+00	-4.544e-01	7.194e-02	-4.544e-01	7.194e-02	-4.524e-01	7.184e-02
3.479e+00	-4.575e-01	5.272e-02	-4.575e-01	5.272e-02	-4.554e-01	5.270e-02
3.484e+00	-4.600e-01	3.368e-02	-4.600e-01	3.368e-02	-4.579e-01	3.374e-02
3.489e+00	-4.620e-01	1.484e-02	-4.619e-01	1.484e-02	-4.598e-01	1.499e-02
3.494e+00	-4.633e-01	-3.782e-03	-4.633e-01	-3.779e-03	-4.612e-01	-3.554e-03
3.499e+00	-4.642e-01	-2.217e-02	-4.641e-01	-2.216e-02	-4.620e-01	-2.186e-02
3.504e+00	-4.644e-01	-4.030e-02	-4.644e-01	-4.030e-02	-4.622e-01	-3.992e-02
3.509e+00	-4.641e-01	-5.817e-02	-4.641e-01	-5.816e-02	-4.619e-01	-5.771e-02
3.515e+00	-4.633e-01	-7.576e-02	-4.633e-01	-7.575e-02	-4.610e-01	-7.523e-02
3.520e+00	-4.620e-01	-9.306e-02	-4.619e-01	-9.305e-02	-4.597e-01	-9.245e-02
3.525e+00	-4.601e-01	-1.100e-01	-4.600e-01	-1.100e-01	-4.577e-01	-1.094e-01
3.530e+00	-4.576e-01	-1.267e-01	-4.576e-01	-1.267e-01	-4.553e-01	-1.260e-01
3.535e+00	-4.547e-01	-1.431e-01	-4.546e-01	-1.430e-01	-4.524e-01	-1.422e-01
3.540e+00	-4.512e-01	-1.591e-01	-4.512e-01	-1.590e-01	-4.489e-01	-1.582e-01
3.545e+00	-4.473e-01	-1.747e-01	-4.472e-01	-1.747e-01	-4.449e-01	-1.737e-01
3.550e+00	-4.428e-01	-1.900e-01	-4.428e-01	-1.899e-01	-4.405e-01	-1.890e-01
3.555e+00	-4.379e-01	-2.049e-01	-4.378e-01	-2.048e-01	-4.355e-01	-2.038e-01
3.560e+00	-4.324e-01	-2.194e-01	-4.324e-01	-2.193e-01	-4.301e-01	-2.182e-01
3.565e+00	-4.265e-01	-2.335e-01	-4.265e-01	-2.335e-01	-4.242e-01	-2.323e-01
3.570e+00	-4.201e-01	-2.472e-01	-4.201e-01	-2.472e-01	-4.178e-01	-2.459e-01
3.575e+00	-4.133e-01	-2.605e-01	-4.133e-01	-2.605e-01	-4.110e-01	-2.592e-01
3.580e+00	-4.060e-01	-2.733e-01	-4.060e-01	-2.733e-01	-4.037e-01	-2.720e-01
3.585e+00	-3.982e-01	-2.858e-01	-3.982e-01	-2.857e-01	-3.960e-01	-2.844e-01
3.590e+00	-3.901e-01	-2.978e-01	-3.900e-01	-2.977e-01	-3.878e-01	-2.963e-01
3.595e+00	-3.814e-01	-3.093e-01	-3.814e-01	-3.092e-01	-3.792e-01	-3.078e-01
3.600e+00	-3.724e-01	-3.203e-01	-3.723e-01	-3.203e-01	-3.702e-01	-3.188e-01
3.605e+00	-3.629e-01	-3.309e-01	-3.628e-01	-3.309e-01	-3.607e-01	-3.293e-01
3.610e+00	-3.530e-01	-3.410e-01	-3.529e-01	-3.410e-01	-3.508e-01	-3.394e-01
3.615e+00	-3.427e-01	-3.506e-01	-3.426e-01	-3.506e-01	-3.406e-01	-3.490e-01
3.620e+00	-3.320e-01	-3.597e-01	-3.319e-01	-3.597e-01	-3.299e-01	-3.581e-01
3.625e+00	-3.209e-01	-3.683e-01	-3.208e-01	-3.683e-01	-3.188e-01	-3.666e-01
3.631e+00	-3.094e-01	-3.764e-01	-3.093e-01	-3.764e-01	-3.074e-01	-3.747e-01
3.636e+00	-2.975e-01	-3.840e-01	-2.975e-01	-3.839e-01	-2.955e-01	-3.822e-01
3.641e+00	-2.853e-01	-3.910e-01	-2.852e-01	-3.909e-01	-2.834e-01	-3.892e-01
3.646e+00	-2.727e-01	-3.974e-01	-2.726e-01	-3.974e-01	-2.708e-01	-3.956e-01
3.651e+00	-2.597e-01	-4.033e-01	-2.597e-01	-4.033e-01	-2.579e-01	-4.015e-01
3.656e+00	-2.464e-01	-4.087e-01	-2.464e-01	-4.086e-01	-2.446e-01	-4.068e-01
3.661e+00	-2.327e-01	-4.134e-01	-2.327e-01	-4.134e-01	-2.310e-01	-4.115e-01
3.666e+00	-2.188e-01	-4.176e-01	-2.187e-01	-4.175e-01	-2.171e-01	-4.157e-01
3.671e+00	-2.045e-01	-4.211e-01	-2.044e-01	-4.211e-01	-2.029e-01	-4.192e-01
3.676e+00	-1.898e-01	-4.241e-01	-1.898e-01	-4.240e-01	-1.883e-01	-4.222e-01
3.681e+00	-1.749e-01	-4.264e-01	-1.749e-01	-4.263e-01	-1.735e-01	-4.245e-01
3.686e+00	-1.597e-01	-4.281e-01	-1.597e-01	-4.280e-01	-1.583e-01	-4.262e-01
3.691e+00	-1.442e-01	-4.291e-01	-1.442e-01	-4.291e-01	-1.429e-01	-4.273e-01
3.696e+00	-1.285e-01	-4.295e-01	-1.284e-01	-4.295e-01	-1.272e-01	-4.277e-01
3.701e+00	-1.124e-01	-4.293e-01	-1.124e-01	-4.292e-01	-1.113e-01	-4.274e-01
3.706e+00	-9.615e-02	-4.283e-01	-9.614e-02	-4.283e-01	-9.506e-02	-4.265e-01
3.711e+00	-7.964e-02	-4.267e-01	-7.963e-02	-4.266e-01	-7.863e-02	-4.249e-01
3.716e+00	-6.291e-02	-4.243e-01	-6.290e-02	-4.243e-01	-6.198e-02	-4.225e-01
3.721e+00	-4.597e-02	-4.213e-01	-4.596e-02	-4.213e-01	-4.512e-02	-4.195e-01
3.726e+00	-2.883e-02	-4.175e-01	-2.883e-02	-4.175e-01	-2.807e-02	-4.158e-01
3.731e+00	-1.152e-02	-4.130e-01	-1.152e-02	-4.130e-01	-1.085e-02	-4.113e-01
3.736e+00	5.952e-03	-4.078e-01	5.953e-03	-4.078e-01	6.537e-03	-4.061e-01
3.741e+00	2.357e-02	-4.018e-01	2.357e-02	-4.018e-01	2.406e-02	-4.001e-01
3.746e+00	4.131e-02	-3.951e-01	4.130e-02	-3.950e-01	4.171e-02	-3.934e-01
3.752e+00	5.915e-02	-3.875e-01	5.914e-02	-3.875e-01	5.946e-02	-3.859e-01
3.757e+00	7.707e-02	-3.792e-01	7.707e-02	-3.792e-01	7.729e-02	-3.777e-01
3.762e+00	9.506e-02	-3.701e-01	9.505e-02	-3.700e-01	9.517e-02	-3.686e-01
3.767e+00	1.131e-01	-3.602e-01	1.131e-01	-3.601e-01	1.131e-01	-3.587e-01
3.772e+00	1.311e-01	-3.494e-01	1.311e-01	-3.494e-01	1.310e-01	-3.481e-01
3.777e+00	1.491e-01	-3.379e-01	1.491e-01	-3.378e-01	1.489e-01	-3.366e-01
3.782e+00	1.671e-01	-3.255e-01	1.671e-01	-3.255e-01	1.668e-01	-3.242e-01
3.787e+00	1.850e-01	-3.123e-01	1.849e-01	-3.123e-01	1.846e-01	-3.111e-01
3.792e+00	2.027e-01	-2.982e-01	2.027e-01	-2.982e-01	2.023e-01	-2.971e-01
3.797e+00	2.204e-01	-2.834e-01	2.204e-01	-2.833e-01	2.198e-01	-2.823e-01
3.802e+00	2.378e-01	-2.676e-01	2.378e-01	-2.676e-01	2.371e-01	-2.667e-01
3.807e+00	2.551e-01	-2.511e-01	2.550e-01	-2.510e-01	2.542e-01	-2.502e-01
3.812e+00	2.720e-01	-2.337e-01	2.720e-01	-2.336e-01	2.711e-01	-2.329e-01
3.817e+00	2.887e-01	-2.154e-01	2.886e-01	-2.154e-01	2.877e-01	-2.147e-01
3.822e+00	3.050e-01	-1.963e-01	3.049e-01	-1.963e-01	3.039e-01	-1.957e-01
3.827e+00	3.209e-01	-1.765e-01	3.209e-01	-1.764e-01	3.197e-01	-1.759e-01
3.832e+00	3.363e-01	-1.558e-01	3.363e-01	-1.558e-01	3.350e-01	-1.553e-01
3.837e+00	3.513e-01	-1.343e-01	3.512e-01	-1.343e-01	3.498e-01	-1.340e-01
3.842e+00	3.656e-01	-1.120e-01	3.656e-01	-1.120e-01	3.641e-01	-1.118e-01
3.847e+00	3.794e-01	-8.905e-02	3.793e-01	-8.905e-02	3.777e-01	-8.893e-02
3.852e+00	3.924e-01	-6.535e-02	3.924e-01	-6.534e-02	3.907e-01	-6.534e-02
3.857e+00	4.047e-01	-4.097e-02	4.047e-01	-4.096e-02	4.029e-01	-4.106e-02
3.862e+00	4.162e-01	-1.594e-02	4.162e-01	-1.594e-02	4.143e-01	-1.615e-02
3.867e+00	4.268e-01	9.674e-03	4.267e-01	9.670e-03	4.248e-01	9.348e-03
3.873e+00	4.364e-01	3.583e-02	4.363e-01	3.582e-02	4.343e-01	3.539e-02
3.878e+00	4.449e-01	6.247e-02	4.449e-01	6.246e-02	4.428e-01	6.191e-02
3.883e+00	4.524e-01	8.953e-02	4.523e-01	8.952e-02	4.501e-01	8.885e-02
3.888e+00	4.586e-01	1.169e-01	4.586e-01	1.169e-01	4.563e-01	1.161e-01
3.893e+00	4.636e-01	1.446e-01	4.635e-01	1.446e-01	4.612e-01	1.437e-01
3.898e+00	4.671e-01	1.724e-01	4.671e-01	1.724e-01	4.647e-01	1.714e-01
3.903e+00	4.693e-01	2.003e-01	4.692e-01	2.003e-01	4.668e-01	1.991e-01
3.908e+00	4.699e-01	2.281e-01	4.699e-01	2.281e-01	4.673e-01	2.269e-01
3.913e+00	4.689e-01	2.558e-01	4.689e-01	2.558e-01	4.663e-01	2.544e-01
3.918e+00	4.663e-01	2.832e-01	4.662e-01	2.832e-01	4.636e-01	2.817e-01
3.923e+00	4.619e-01	3.102e-01	4.618e-01	3.101e-01	4.592e-01	3.086e-01
3.928e+00	4.557e-01	3.365e-01	4.556e-01	3.365e-01	4.530e-01	3.348e-01
3.933e+00	4.476e-01	3.622e-01	4.476e-01	3.621e-01	4.449e-01	3.604e-01
3.938e+00	4.376e-01	3.869e-01	4.376e-01	3.869e-01	4.349e-01	3.850e-01
3.943e+00	4.257e-01	4.106e-01	4.256e-01	4.106e-01	4.230e-01	4.086e-01
3.948e+00	4.118e-01	4.331e-01	4.117e-01	4.330e-01	4.091e-01	4.310e-01
3.953e+00	3.959e-01	4.541e-01	3.958e-01	4.540e-01	3.933e-01	4.519e-01
3.958e+00	3.780e-01	4.735e-01	3.780e-01	4.735e-01	3.755e-01	4.713e-01
3.963e+00	3.582e-01	4.912e-01	3.581e-01	4.911e-01	3.557e-01	4.889e-01
3.968e+00	3.364e-01	5.069e-01	3.363e-01	5.068e-01	3.340e-01	5.046e-01
3.973e+00	3.128e-01	5.205e-01	3.127e-01	5.204e-01	3.104e-01	5.181e-01
3.978e+00	2.873e-01	5.318e-01	2.873e-01	5.317e-01	2.851e-01	5.294e-01
3.983e+00	2.602e-01	5.407e-01	2.602e-01	5.406e-01	2.581e-01	5.383e-01
3.989e+00	2.316e-01	5.470e-01	2.316e-01	5.470e-01	2.296e-01	5.446e-01
3.994e+00	2.015e-01	5.507e-01	2.015e-01	5.507e-01	1.997e-01	5.484e-01
3.999e+00	1.702e-01	5.517e-01	1.702e-01	5.516e-01	1.685e-01	5.493e-01
4.004e+00	1.378e-01	5.499e-01	1.378e-01	5.498e-01	1.363e-01	5.475e-01
4.009e+00	1.046e-01	5.452e-01	1.046e-01	5.451e-01	1.032e-01	5.429e-01
4.014e+00	7.074e-02	5.377e-01	7.072e-02	5.376e-01	6.949e-02	5.354e-01
4.019e+00	3.644e-02	5.274e-01	3.644e-02	5.273e-01	3.537e-02	5.252e-01
4.024e+00	1.969e-03	5.143e-01	1.966e-03	5.143e-01	1.078e-03	5.122e-01
4.029e+00	-3.245e-02	4.986e-01	-3.245e-02	4.986e-01	-3.316e-02	4.966e-01
4.034e+00	-6.658e-02	4.804e-01	-6.657e-02	4.803e-01	-6.710e-02	4.785e-01
4.039e+00	-1.002e-01	4.598e-01	-1.002e-01	4.597e-01	-1.005e-01	4.580e-01
4.044e+00	-1.330e-01	4.369e-01	-1.330e-01	4.369e-01	-1.332e-01	4.353e-01
4.049e+00	-1.649e-01	4.121e-01	-1.649e-01	4.121e-01	-1.649e-01	4.106e-01
4.054e+00	-1.957e-01	3.855e-01	-1.956e-01	3.854e-01	-1.954e-01	3.841e-01
4.059e+00	-2.251e-01	3.573e-01	-2.251e-01	3.572e-01	-2.247e-01	3.561e-01
4.064e+00	-2.530e-01	3.277e-01	-2.530e-01	3.277e-01	-2.524e-01	3.266e-01
4.069e+00	-2.793e-01	2.970e-01	-2.793e-01	2.970e-01	-2.785e-01	2.961e-01
4.074e+00	-3.038e-01	2.655e-01	-3.038e-01	2.655e-01	-3.029e-01	2.647e-01
4.079e+00	-3.266e-01	2.333e-01	-3.265e-01	2.333e-01	-3.255e-01	2.327e-01
4.084e+00	-3.474e-01	2.007e-01	-3.474e-01	2.007e-01	-3.461e-01	2.003e-01
4.089e+00	-3.663e-01	1.680e-01	-3.662e-01	1.679e-01	-3.649e-01	1.676e-01
4.094e+00	-3.832e-01	1.352e-01	-3.832e-01	1.352e-01	-3.817e-01	1.350e-01
4.099e+00	-3.982e-01	1.026e-01	-3.981e-01	1.026e-01	-3.965e-01	1.026e-01
4.104e+00	-4.112e-01	7.041e-02	-4.112e-01	7.041e-02	-4.094e-01	7.054e-02
4.110e+00	-4.223e-01	3.874e-02	-4.222e-01	3.874e-02	-4.204e-01	3.901e-02
4.115e+00	-4.315e-01	7.747e-03	-4.315e-01	7.749e-03	-4.295e-01	8.149e-03
4.120e+00	-4.389e-01	-2.245e-02	-4.388e-01	-2.245e-02	-4.368e-01	-2.192e-02
4.125e+00	-4.445e-01	-5.175e-02	-4.444e-01	-5.174e-02	-4.423e-01	-5.109e-02
4.130e+00	-4.484e-01	-8.005e-02	-4.484e-01	-8.004e-02	-4.462e-01	-7.927e-02
4.135e+00	-4.507e-01	-1.073e-01	-4.507e-01	-1.073e-01	-4.484e-01	-1.064e-01
4.140e+00	-4.515e-01	-1.334e-01	-4.514e-01	-1.334e-01	-4.491e-01	-1.324e-01
4.145e+00	-4.508e-01	-1.583e-01	-4.507e-01	-1.583e-01	-4.484e-01	-1.572e-01
4.150e+00	-4.487e-01	-1.820e-01	-4.487e-01	-1.820e-01	-4.463e-01	-1.808e-01
4.155e+00	-4.454e-01	-2.044e-01	-4.453e-01	-2.044e-01	-4.429e-01	-2.032e-01
4.160e+00	-4.408e-01	-2.256e-01	-4.408e-01	-2.256e-01	-4.384e-01	-2.243e-01
4.165e+00	-4.352e-01	-2.455e-01	-4.351e-01	-2.455e-01	-4.327e-01	-2.441e-01
4.170e+00	-4.285e-01	-2.642e-01	-4.284e-01	-2.642e-01	-4.260e-01	-2.627e-01
4.175e+00	-4.208e-01	-2.816e-01	-4.207e-01	-2.815e-01	-4.183e-01	-2.800e-01
4.180e+00	-4.122e-01	-2.977e-01	-4.122e-01	-2.977e-01	-4.098e-01	-2.961e-01
4.185e+00	-4.029e-01	-3.126e-01	-4.029e-01	-3.126e-01	-4.004e-01	-3.110e-01
4.190e+00	-3.928e-01	-3.263e-01	-3.928e-01	-3.263e-01	-3.904e-01	-3.246e-01
4.195e+00	-3.821e-01	-3.388e-01	-3.820e-01	-3.388e-01	-3.796e-01	-3.371e-01
4.200e+00	-3.707e-01	-3.502e-01	-3.706e-01	-3.501e-01	-3.683e-01	-3.484e-01
4.205e+00	-3.588e-01	-3.604e-01	-3.587e-01	-3.603e-01	-3.564e-01	-3.586e-01
4.210e+00	-3.464e-01	-3.695e-01	-3.463e-01	-3.694e-01	-3.441e-01	-3.677e-01
4.215e+00	-3.335e-01	-3.775e-01	-3.335e-01	-3.775e-01	-3.313e-01	-3.757e-01
4.220e+00	-3.203e-01	-3.845e-01	-3.203e-01	-3.845e-01	-3.181e-01	-3.827e-01
4.226e+00	-3.067e-01	-3.905e-01	-3.067e-01	-3.905e-01	-3.045e-01	-3.886e-01
4.231e+00	-2.928e-01	-3.955e-01	-2.928e-01	-3.955e-01	-2.907e-01	-3.937e-01
4.236e+00	-2.787e-01	-3.996e-01	-2.787e-01	-3.996e-01	-2.766e-01	-3.977e-01
4.241e+00	-2.643e-01	-4.028e-01	-2.643e-01	-4.027e-01	-2.623e-01	-4.009e-01
4.246e+00	-2.498e-01	-4.051e-01	-2.498e-01	-4.050e-01	-2.479e-01	-4.032e-01
4.251e+00	-2.351e-01	-4.065e-01	-2.351e-01	-4.065e-01	-2.332e-01	-4.047e-01
4.256e+00	-2.203e-01	-4.071e-01	-2.202e-01	-4.071e-01	-2.185e-01	-4.053e-01
4.261e+00	-2.053e-01	-4.070e-01	-2.053e-01	-4.069e-01	-2.036e-01	-4.052e-01
4.266e+00	-1.904e-01	-4.061e-01	-1.903e-01	-4.060e-01	-1.887e-01	-4.043e-01
4.271e+00	-1.753e-01	-4.044e-01	-1.753e-01	-4.044e-01	-1.737e-01	-4.027e-01
4.276e+00	-1.603e-01	-4.021e-01	-1.603e-01	-4.020e-01	-1.588e-01	-4.004e-01
4.281e+00	-1.452e-01	-3.991e-01	-1.452e-01	-3.990e-01	-1.438e-01	-3.974e-01
4.286e+00	-1.302e-01	-3.954e-01	-1.302e-01	-3.954e-01	-1.288e-01	-3.937e-01
4.291e+00	-1.152e-01	-3.911e-01	-1.152e-01	-3.911e-01	-1.139e-01	-3.895e-01
4.296e+00	-1.003e-01	-3.862e-01	-1.003e-01	-3.862e-01	-9.905e-02	-3.846e-01
4.301e+00	-8.541e-02	-3.808e-01	-8.539e-02	-3.807e-01	-8.426e-02	-3.792e-01
4.306e+00	-7.063e-02	-3.747e-01	-7.062e-02	-3.747e-01	-6.956e-02	-3.732e-01
4.311e+00	-5.596e-02	-3.682e-01	-5.595e-02	-3.681e-01	-5.497e-02	-3.667e-01
4.316e+00	-4.140e-02	-3.611e-01	-4.139e-02	-3.611e-01	-4.049e-02	-3.597e-01
4.321e+00	-2.697e-02	-3.535e-01	-2.696e-02	-3.535e-01	-2.614e-02	-3.522e-01
4.326e+00	-1.268e-02	-3.455e-01	-1.267e-02	-3.455e-01	-1.193e-02	-3.442e-01
4.331e+00	1.460e-03	-3.370e-01	1.462e-03	-3.370e-01	2.125e-03	-3.357e-01
4.336e+00	1.543e-02	-3.281e-01	1.543e-02	-3.280e-01	1.602e-02	-3.268e-01
4.341e+00	2.923e-02	-3.187e-01	2.923e-02	-3.186e-01	2.974e-02	-3.175e-01
4.347e+00	4.285e-02	-3.089e-01	4.285e-02	-3.089e-01	4.327e-02	-3.078e-01
4.352e+00	5.627e-02	-2.987e-01	5.626e-02	-2.987e-01	5.661e-02	-2.977e-01
4.357e+00	6.948e-02	-2.882e-01	6.948e-02	-2.881e-01	6.974e-02	-2.872e-01
4.362e+00	8.248e-02	-2.773e-01	8.248e-02	-2.772e-01	8.266e-02	-2.763e-01
4.367e+00	9.526e-02	-2.660e-01	9.525e-02	-2.660e-01	9.536e-02	-2.651e-01
4.372e+00	1.078e-01	-2.544e-01	1.078e-01	-2.544e-01	1.078e-01	-2.536e-01
4.377e+00	1.201e-01	-2.425e-01	1.201e-01	-2.425e-01	1.200e-01	-2.417e-01
4.382e+00	1.322e-01	-2.303e-01	1.321e-01	-2.303e-01	1.320e-01	-2.296e-01
4.387e+00	1.439e-01	-2.178e-01	1.439e-01	-2.177e-01	1.437e-01	-2.171e-01
4.392e+00	1.555e-01	-2.050e-01	1.554e-01	-2.050e-01	1.552e-01	-2.044e-01
4.397e+00	1.667e-01	-1.919e-01	1.667e-01	-1.919e-01	1.663e-01	-1.914e-01
4.402e+00	1.776e-01	-1.786e-01	1.776e-01	-1.786e-01	1.772e-01	-1.782e-01
4.407e+00	1.883e-01	-1.651e-01	1.883e-01	-1.650e-01	1.877e-01	-1.647e-01
4.412e+00	1.986e-01	-1.513e-01	1.986e-01	-1.513e-01	1.980e-01	-1.510e-01
4.417e+00	2.086e-01	-1.373e-01	2.086e-01	-1.373e-01	2.079e-01	-1.371e-01
4.422e+00	2.183e-01	-1.231e-01	2.183e-01	-1.231e-01	2.176e-01	-1.229e-01
4.427e+00	2.276e-01	-1.087e-01	2.276e-01	-1.087e-01	2.268e-01	-1.086e-01
4.432e+00	2.366e-01	-9.421e-02	2.366e-01	-9.420e-02	2.357e-01	-9.418e-02
4.437e+00	2.452e-01	-7.952e-02	2.452e-01	-7.951e-02	2.443e-01	-7.955e-02
4.442e+00	2.535e-01	-6.468e-02	2.535e-01	-6.468e-02	2.525e-01	-6.479e-02
4.447e+00	2.613e-01	-4.973e-02	2.613e-01	-4.973e-02	2.602e-01	-4.990e-02
4.452e+00	2.688e-01	-3.467e-02	2.688e-01	-3.467e-02	2.676e-01	-3.491e-02
4.457e+00	2.758e-01	-1.951e-02	2.758e-01	-1.951e-02	2.746e-01	-1.982e-02
4.462e+00	2.824e-01	-4.287e-03	2.824e-01	-4.290e-03	2.812e-01	-4.666e-03
4.468e+00	2.886e-01	1.099e-02	2.886e-01	1.099e-02	2.873e-01	1.055e-02
4.473e+00	2.943e-01	2.631e-02	2.943e-01	2.630e-02	2.929e-01	2.580e-02
4.478e+00	2.996e-01	4.164e-02	2.996e-01	4.163e-02	2.981e-01	4.106e-02
4.483e+00	3.044e-01	5.697e-02	3.043e-01	5.696e-02	3.028e-01	5.632e-02
4.488e+00	3.086e-01	7.226e-02	3.086e-01	7.225e-02	3.071e-01	7.155e-02
4.493e+00	3.124e-01	8.751e-02	3.124e-01	8.750e-02	3.108e-01	8.674e-02
4.498e+00	3.156e-01	1.027e-01	3.156e-01	1.027e-01	3.140e-01	1.019e-01
4.503e+00	3.183e-01	1.178e-01	3.183e-01	1.177e-01	3.166e-01	1.169e-01
4.508e+00	3.205e-01	1.327e-01	3.204e-01	1.327e-01	3.187e-01	1.318e-01
4.513e+00	3.220e-01	1.475e-01	3.220e-01	1.475e-01	3.202e-01	1.465e-01
4.518e+00	3.230e-01	1.621e-01	3.230e-01	1.621e-01	3.212e-01	1.610e-01
4.523e+00	3.234e-01	1.765e-01	3.234e-01	1.765e-01	3.215e-01	1.754e-01
4.528e+00	3.232e-01	1.907e-01	3.231e-01	1.907e-01	3.213e-01	1.895e-01
4.533e+00	3.223e-01	2.046e-01	3.222e-01	2.045e-01	3.204e-01	2.033e-01
4.538e+00	3.208e-01	2.181e-01	3.207e-01	2.181e-01	3.188e-01	2.169e-01
4.543e+00	3.186e-01	2.314e-01	3.186e-01	2.313e-01	3.166e-01	2.300e-01
4.548e+00	3.157e-01	2.442e-01	3.157e-01	2.442e-01	3.138e-01	2.428e-01
4.553e+00	3.122e-01	2.566e-01	3.122e-01	2.566e-01	3.102e-01	2.552e-01
4.558e+00	3.080e-01	2.686e-01	3.079e-01	2.685e-01	3.060e-01	2.671e-01
4.563e+00	3.030e-01	2.800e-01	3.030e-01	2.800e-01	3.010e-01	2.786e-01
4.568e+00	2.974e-01	2.910e-01	2.973e-01	2.909e-01	2.954e-01	2.894e-01
4.573e+00	2.910e-01	3.013e-01	2.909e-01	3.013e-01	2.890e-01	2.998e-01
4.578e+00	2.838e-01	3.110e-01	2.838e-01	3.110e-01	2.819e-01	3.094e-01
4.584e+00	2.760e-01	3.200e-01	2.760e-01	3.200e-01	2.740e-01	3.184e-01
4.589e+00	2.674e-01	3.284e-01	2.674e-01	3.283e-01	2.655e-01	3.267e-01
4.594e+00	2.581e-01	3.359e-01	2.580e-01	3.359e-01	2.561e-01	3.343e-01
4.599e+00	2.480e-01	3.427e-01	2.480e-01	3.426e-01	2.461e-01	3.410e-01
4.604e+00	2.372e-01	3.486e-01	2.372e-01	3.485e-01	2.353e-01	3.469e-01
4.609e+00	2.257e-01	3.536e-01	2.256e-01	3.535e-01	2.239e-01	3.519e-01
4.614e+00	2.134e-01	3.576e-01	2.134e-01	3.576e-01	2.117e-01	3.560e-01
4.619e+00	2.005e-01	3.607e-01	2.005e-01	3.607e-01	1.988e-01	3.591e-01


==> figures/u1Dquasi1D.txt <==
x    u_real_omega1    u_imag_omega1    u_real_omega2    u_imag_omega2    u_real_omega3    u_imag_omega3
0.000e+00	1.000e+00	0.000e+00	1.000e+00	0.000e+00	1.000e+00	0.000e+00
2.309e-03	9.982e-01	1.156e-02	9.968e-01	3.626e-02	9.965e-01	3.615e-02
4.619e-03	9.963e-01	2.309e-02	9.924e-01	7.241e-02	9.916e-01	7.224e-02
6.928e-03	9.943e-01	3.462e-02	9.867e-01	1.084e-01	9.855e-01	1.082e-01
9.238e-03	9.923e-01	4.612e-02	9.797e-01	1.442e-01	9.781e-01	1.441e-01
1.155e-02	9.901e-01	5.761e-02	9.714e-01	1.798e-01	9.694e-01	1.798e-01
1.386e-02	9.879e-01	6.909e-02	9.619e-01	2.150e-01	9.594e-01	2.152e-01
1.617e-02	9.856e-01	8.055e-02	9.511e-01	2.500e-01	9.482e-01	2.504e-01
1.848e-02	9.833e-01	9.199e-02	9.390e-01	2.845e-01	9.356e-01	2.853e-01
2.078e-02	9.808e-01	1.034e-01	9.256e-01	3.187e-01	9.218e-01	3.198e-01
2.309e-02	9.783e-01	1.148e-01	9.110e-01	3.523e-01	9.068e-01	3.538e-01
2.540e-02	9.756e-01	1.262e-01	8.952e-01	3.855e-01	8.904e-01	3.874e-01
2.771e-02	9.729e-01	1.376e-01	8.781e-01	4.181e-01	8.729e-01	4.205e-01
3.002e-02	9.701e-01	1.489e-01	8.599e-01	4.500e-01	8.541e-01	4.531e-01
3.233e-02	9.672e-01	1.603e-01	8.404e-01	4.814e-01	8.341e-01	4.850e-01
3.464e-02	9.643e-01	1.716e-01	8.198e-01	5.120e-01	8.129e-01	5.163e-01
3.695e-02	9.612e-01	1.829e-01	7.980e-01	5.419e-01	7.905e-01	5.469e-01
3.926e-02	9.581e-01	1.942e-01	7.751e-01	5.709e-01	7.670e-01	5.767e-01
4.157e-02	9.549e-01	2.055e-01	7.511e-01	5.992e-01	7.423e-01	6.057e-01
4.388e-02	9.516e-01	2.167e-01	7.260e-01	6.266e-01	7.165e-01	6.339e-01
4.619e-02	9.482e-01	2.279e-01	6.998e-01	6.530e-01	6.897e-01	6.613e-01
4.850e-02	9.447e-01	2.391e-01	6.727e-01	6.785e-01	6.617e-01	6.876e-01
5.081e-02	9.411e-01	2.503e-01	6.445e-01	7.029e-01	6.328e-01	7.130e-01
5.312e-02	9.375e-01	2.615e-01	6.154e-01	7.263e-01	6.028e-01	7.374e-01
5.543e-02	9.337e-01	2.727e-01	5.853e-01	7.486e-01	5.719e-01	7.607e-01
5.774e-02	9.299e-01	2.838e-01	5.543e-01	7.698e-01	5.401e-01	7.829e-01
6.004e-02	9.259e-01	2.949e-01	5.225e-01	7.898e-01	5.074e-01	8.040e-01
6.235e-02	9.219e-01	3.060e-01	4.899e-01	8.086e-01	4.739e-01	8.238e-01
6.466e-02	9.178e-01	3.170e-01	4.565e-01	8.261e-01	4.395e-01	8.424e-01
6.697e-02	9.136e-01	3.281e-01	4.224e-01	8.424e-01	4.044e-01	8.597e-01
6.928e-02	9.093e-01	3.391e-01	3.876e-01	8.573e-01	3.685e-01	8.757e-01
7.159e-02	9.049e-01	3.501e-01	3.521e-01	8.709e-01	3.320e-01	8.904e-01
7.390e-02	9.004e-01	3.611e-01	3.161e-01	8.831e-01	2.949e-01	9.037e-01
7.621e-02	8.959e-01	3.720e-01	2.796e-01	8.938e-01	2.572e-01	9.155e-01
7.852e-02	8.912e-01	3.829e-01	2.425e-01	9.031e-01	2.190e-01	9.259e-01
8.083e-02	8.864e-01	3.938e-01	2.051e-01	9.110e-01	1.803e-01	9.347e-01
8.314e-02	8.815e-01	4.047e-01	1.672e-01	9.173e-01	1.413e-01	9.421e-01
8.545e-02	8.766e-01	4.155e-01	1.291e-01	9.222e-01	1.019e-01	9.479e-01
8.776e-02	8.715e-01	4.263e-01	9.070e-02	9.254e-01	6.218e-02	9.522e-01
9.007e-02	8.664e-01	4.371e-01	5.210e-02	9.272e-01	2.227e-02	9.548e-01
9.238e-02	8.611e-01	4.478e-01	1.337e-02	9.273e-01	-1.780e-02	9.558e-01
9.469e-02	8.557e-01	4.585e-01	-2.542e-02	9.258e-01	-5.796e-02	9.552e-01
9.699e-02	8.503e-01	4.692e-01	-6.423e-02	9.228e-01	-9.814e-02	9.529e-01
9.930e-02	8.447e-01	4.799e-01	-1.030e-01	9.181e-01	-1.383e-01	9.490e-01
1.016e-01	8.391e-01	4.905e-01	-1.416e-01	9.118e-01	-1.783e-01	9.433e-01
1.039e-01	8.333e-01	5.011e-01	-1.800e-01	9.038e-01	-2.182e-01	9.360e-01
1.062e-01	8.275e-01	5.116e-01	-2.182e-01	8.943e-01	-2.578e-01	9.270e-01
1.085e-01	8.215e-01	5.221e-01	-2.560e-01	8.831e-01	-2.970e-01	9.162e-01
1.109e-01	8.154e-01	5.326e-01	-2.934e-01	8.703e-01	-3.359e-01	9.038e-01
1.132e-01	8.093e-01	5.430e-01	-3.304e-01	8.558e-01	-3.743e-01	8.897e-01
1.155e-01	8.030e-01	5.534e-01	-3.668e-01	8.398e-01	-4.121e-01	8.738e-01
1.178e-01	7.966e-01	5.638e-01	-4.025e-01	8.221e-01	-4.493e-01	8.563e-01
1.201e-01	7.901e-01	5.741e-01	-4.376e-01	8.029e-01	-4.858e-01	8.370e-01
1.224e-01	7.835e-01	5.843e-01	-4.720e-01	7.821e-01	-5.216e-01	8.162e-01
1.247e-01	7.768e-01	5.946e-01	-5.055e-01	7.598e-01	-5.564e-01	7.936e-01
1.270e-01	7.700e-01	6.047e-01	-5.381e-01	7.359e-01	-5.904e-01	7.695e-01
1.293e-01	7.631e-01	6.148e-01	-5.697e-01	7.106e-01	-6.233e-01	7.437e-01
1.316e-01	7.561e-01	6.249e-01	-6.002e-01	6.838e-01	-6.551e-01	7.164e-01
1.339e-01	7.489e-01	6.350e-01	-6.297e-01	6.557e-01	-6.858e-01	6.876e-01
1.363e-01	7.417e-01	6.449e-01	-6.579e-01	6.261e-01	-7.153e-01	6.572e-01
1.386e-01	7.344e-01	6.548e-01	-6.849e-01	5.952e-01	-7.434e-01	6.254e-01
1.409e-01	7.269e-01	6.647e-01	-7.106e-01	5.630e-01	-7.701e-01	5.922e-01
1.432e-01	7.193e-01	6.745e-01	-7.349e-01	5.296e-01	-7.954e-01	5.577e-01
1.455e-01	7.117e-01	6.843e-01	-7.577e-01	4.951e-01	-8.192e-01	5.218e-01
1.478e-01	7.039e-01	6.940e-01	-7.790e-01	4.594e-01	-8.413e-01	4.846e-01
1.501e-01	6.960e-01	7.036e-01	-7.988e-01	4.226e-01	-8.618e-01	4.463e-01
1.524e-01	6.880e-01	7.132e-01	-8.169e-01	3.849e-01	-8.806e-01	4.069e-01
1.547e-01	6.798e-01	7.227e-01	-8.333e-01	3.462e-01	-8.976e-01	3.664e-01
1.570e-01	6.716e-01	7.321e-01	-8.479e-01	3.067e-01	-9.127e-01	3.249e-01
1.593e-01	6.632e-01	7.415e-01	-8.607e-01	2.664e-01	-9.259e-01	2.825e-01
1.617e-01	6.548e-01	7.508e-01	-8.717e-01	2.254e-01	-9.372e-01	2.392e-01
1.640e-01	6.462e-01	7.600e-01	-8.808e-01	1.838e-01	-9.464e-01	1.953e-01
1.663e-01	6.375e-01	7.691e-01	-8.880e-01	1.416e-01	-9.536e-01	1.506e-01
1.686e-01	6.287e-01	7.782e-01	-8.932e-01	9.903e-02	-9.586e-01	1.054e-01
1.709e-01	6.198e-01	7.872e-01	-8.964e-01	5.609e-02	-9.615e-01	5.978e-02
1.732e-01	6.108e-01	7.961e-01	-8.975e-01	1.289e-02	-9.622e-01	1.374e-02
1.755e-01	6.016e-01	8.050e-01	-8.966e-01	-3.046e-02	-9.607e-01	-3.257e-02
1.778e-01	5.924e-01	8.137e-01	-8.936e-01	-7.388e-02	-9.570e-01	-7.905e-02
1.801e-01	5.830e-01	8.224e-01	-8.884e-01	-1.173e-01	-9.510e-01	-1.256e-01
1.824e-01	5.735e-01	8.309e-01	-8.812e-01	-1.605e-01	-9.427e-01	-1.721e-01
1.848e-01	5.639e-01	8.394e-01	-8.718e-01	-2.035e-01	-9.321e-01	-2.184e-01
1.871e-01	5.542e-01	8.478e-01	-8.603e-01	-2.461e-01	-9.191e-01	-2.645e-01
1.894e-01	5.444e-01	8.561e-01	-8.467e-01	-2.883e-01	-9.039e-01	-3.101e-01
1.917e-01	5.344e-01	8.643e-01	-8.309e-01	-3.300e-01	-8.864e-01	-3.553e-01
1.940e-01	5.244e-01	8.724e-01	-8.131e-01	-3.709e-01	-8.666e-01	-3.998e-01
1.963e-01	5.142e-01	8.804e-01	-7.932e-01	-4.110e-01	-8.445e-01	-4.436e-01
1.986e-01	5.040e-01	8.882e-01	-7.712e-01	-4.503e-01	-8.202e-01	-4.865e-01
2.009e-01	4.936e-01	8.960e-01	-7.471e-01	-4.885e-01	-7.937e-01	-5.284e-01
2.032e-01	4.831e-01	9.036e-01	-7.211e-01	-5.256e-01	-7.650e-01	-5.692e-01
2.055e-01	4.725e-01	9.112e-01	-6.932e-01	-5.615e-01	-7.341e-01	-6.087e-01
2.078e-01	4.618e-01	9.186e-01	-6.633e-01	-5.961e-01	-7.012e-01	-6.469e-01
2.102e-01	4.509e-01	9.259e-01	-6.316e-01	-6.292e-01	-6.662e-01	-6.836e-01
2.125e-01	4.400e-01	9.331e-01	-5.982e-01	-6.607e-01	-6.293e-01	-7.187e-01
2.148e-01	4.290e-01	9.401e-01	-5.630e-01	-6.906e-01	-5.904e-01	-7.521e-01
2.171e-01	4.178e-01	9.471e-01	-5.262e-01	-7.188e-01	-5.498e-01	-7.837e-01
2.194e-01	4.066e-01	9.539e-01	-4.878e-01	-7.451e-01	-5.074e-01	-8.133e-01
2.217e-01	3.952e-01	9.605e-01	-4.480e-01	-7.694e-01	-4.634e-01	-8.409e-01
2.240e-01	3.838e-01	9.670e-01	-4.068e-01	-7.917e-01	-4.179e-01	-8.663e-01
2.263e-01	3.722e-01	9.734e-01	-3.643e-01	-8.119e-01	-3.710e-01	-8.894e-01
2.286e-01	3.606e-01	9.797e-01	-3.207e-01	-8.299e-01	-3.227e-01	-9.102e-01
2.309e-01	3.488e-01	9.857e-01	-2.760e-01	-8.456e-01	-2.732e-01	-9.285e-01
2.332e-01	3.369e-01	9.917e-01	-2.304e-01	-8.590e-01	-2.227e-01	-9.443e-01
2.356e-01	3.250e-01	9.975e-01	-1.840e-01	-8.699e-01	-1.713e-01	-9.575e-01
2.379e-01	3.130e-01	1.003e+00	-1.369e-01	-8.783e-01	-1.190e-01	-9.680e-01
2.402e-01	3.008e-01	1.009e+00	-8.922e-02	-8.843e-01	-6.613e-02	-9.757e-01
2.425e-01	2.886e-01	1.014e+00	-4.113e-02	-8.876e-01	-1.274e-02	-9.806e-01
2.448e-01	2.763e-01	1.019e+00	7.233e-03	-8.883e-01	4.099e-02	-9.826e-01
2.471e-01	2.639e-01	1.024e+00	5.573e-02	-8.864e-01	9.491e-02	-9.816e-01
2.494e-01	2.514e-01	1.029e+00	1.042e-01	-8.818e-01	1.488e-01	-9.778e-01
2.517e-01	2.388e-01	1.033e+00	1.526e-01	-8.745e-01	2.026e-01	-9.709e-01
2.540e-01	2.262e-01	1.038e+00	2.006e-01	-8.646e-01	2.561e-01	-9.610e-01
2.563e-01	2.134e-01	1.042e+00	2.481e-01	-8.519e-01	3.091e-01	-9.481e-01
2.587e-01	2.006e-01	1.046e+00	2.950e-01	-8.366e-01	3.614e-01	-9.322e-01
2.610e-01	1.878e-01	1.050e+00	3.412e-01	-8.186e-01	4.129e-01	-9.133e-01
2.633e-01	1.748e-01	1.054e+00	3.864e-01	-7.979e-01	4.634e-01	-8.914e-01
2.656e-01	1.618e-01	1.057e+00	4.305e-01	-7.747e-01	5.127e-01	-8.666e-01
2.679e-01	1.487e-01	1.061e+00	4.734e-01	-7.490e-01	5.606e-01	-8.389e-01
2.702e-01	1.356e-01	1.064e+00	5.149e-01	-7.208e-01	6.069e-01	-8.083e-01
2.725e-01	1.224e-01	1.067e+00	5.548e-01	-6.901e-01	6.516e-01	-7.749e-01
2.748e-01	1.091e-01	1.070e+00	5.930e-01	-6.572e-01	6.943e-01	-7.389e-01
2.771e-01	9.584e-02	1.072e+00	6.294e-01	-6.220e-01	7.350e-01	-7.002e-01
2.794e-01	8.249e-02	1.074e+00	6.638e-01	-5.846e-01	7.735e-01	-6.590e-01
2.817e-01	6.909e-02	1.076e+00	6.961e-01	-5.452e-01	8.096e-01	-6.154e-01
2.841e-01	5.566e-02	1.078e+00	7.261e-01	-5.039e-01	8.432e-01	-5.695e-01
2.864e-01	4.218e-02	1.080e+00	7.538e-01	-4.608e-01	8.741e-01	-5.215e-01
2.887e-01	2.867e-02	1.081e+00	7.790e-01	-4.161e-01	9.022e-01	-4.715e-01
2.910e-01	1.514e-02	1.083e+00	8.016e-01	-3.698e-01	9.274e-01	-4.196e-01
2.933e-01	1.573e-03	1.084e+00	8.215e-01	-3.222e-01	9.495e-01	-3.660e-01
2.956e-01	-1.201e-02	1.084e+00	8.386e-01	-2.733e-01	9.684e-01	-3.110e-01
2.979e-01	-2.562e-02	1.085e+00	8.528e-01	-2.234e-01	9.840e-01	-2.545e-01
3.002e-01	-3.923e-02	1.085e+00	8.641e-01	-1.726e-01	9.963e-01	-1.970e-01
3.025e-01	-5.286e-02	1.085e+00	8.723e-01	-1.212e-01	1.005e+00	-1.385e-01
3.048e-01	-6.649e-02	1.085e+00	8.776e-01	-6.919e-02	1.011e+00	-7.920e-02
3.072e-01	-8.012e-02	1.085e+00	8.797e-01	-1.688e-02	1.012e+00	-1.940e-02
3.095e-01	-9.375e-02	1.084e+00	8.787e-01	3.557e-02	1.010e+00	4.072e-02
3.118e-01	-1.074e-01	1.083e+00	8.745e-01	8.797e-02	1.005e+00	1.009e-01
3.141e-01	-1.210e-01	1.082e+00	8.672e-01	1.401e-01	9.959e-01	1.611e-01
3.164e-01	-1.346e-01	1.081e+00	8.567e-01	1.918e-01	9.831e-01	2.208e-01
3.187e-01	-1.481e-01	1.079e+00	8.431e-01	2.429e-01	9.668e-01	2.800e-01
3.210e-01	-1.616e-01	1.077e+00	8.265e-01	2.931e-01	9.468e-01	3.384e-01
3.233e-01	-1.751e-01	1.075e+00	8.068e-01	3.424e-01	9.233e-01	3.957e-01
3.256e-01	-1.886e-01	1.073e+00	7.841e-01	3.903e-01	8.963e-01	4.518e-01
3.279e-01	-2.020e-01	1.070e+00	7.585e-01	4.369e-01	8.659e-01	5.064e-01
3.302e-01	-2.154e-01	1.068e+00	7.301e-01	4.819e-01	8.322e-01	5.594e-01
3.326e-01	-2.287e-01	1.065e+00	6.989e-01	5.251e-01	7.953e-01	6.104e-01
3.349e-01	-2.420e-01	1.061e+00	6.651e-01	5.664e-01	7.553e-01	6.593e-01
3.372e-01	-2.552e-01	1.058e+00	6.289e-01	6.055e-01	7.124e-01	7.058e-01
3.395e-01	-2.683e-01	1.054e+00	5.903e-01	6.424e-01	6.666e-01	7.498e-01
3.418e-01	-2.814e-01	1.050e+00	5.494e-01	6.769e-01	6.182e-01	7.912e-01
3.441e-01	-2.944e-01	1.046e+00	5.065e-01	7.087e-01	5.673e-01	8.296e-01
3.464e-01	-3.073e-01	1.041e+00	4.617e-01	7.379e-01	5.142e-01	8.650e-01
3.487e-01	-3.201e-01	1.036e+00	4.151e-01	7.643e-01	4.590e-01	8.971e-01
3.510e-01	-3.328e-01	1.031e+00	3.670e-01	7.878e-01	4.019e-01	9.259e-01
3.533e-01	-3.454e-01	1.026e+00	3.175e-01	8.082e-01	3.432e-01	9.513e-01
3.556e-01	-3.579e-01	1.020e+00	2.669e-01	8.255e-01	2.830e-01	9.730e-01
3.580e-01	-3.703e-01	1.015e+00	2.152e-01	8.396e-01	2.216e-01	9.911e-01
3.603e-01	-3.826e-01	1.009e+00	1.629e-01	8.505e-01	1.593e-01	1.005e+00
3.626e-01	-3.948e-01	1.003e+00	1.099e-01	8.581e-01	9.629e-02	1.016e+00
3.649e-01	-4.068e-01	9.962e-01	5.661e-02	8.624e-01	3.281e-02	1.022e+00
3.672e-01	-4.188e-01	9.895e-01	3.187e-03	8.634e-01	-3.088e-02	1.025e+00
3.695e-01	-4.306e-01	9.826e-01	-5.016e-02	8.610e-01	-9.452e-02	1.023e+00
3.718e-01	-4.422e-01	9.755e-01	-1.032e-01	8.553e-01	-1.579e-01	1.018e+00
3.741e-01	-4.538e-01	9.682e-01	-1.558e-01	8.463e-01	-2.206e-01	1.009e+00
3.764e-01	-4.651e-01	9.606e-01	-2.076e-01	8.341e-01	-2.826e-01	9.957e-01
3.787e-01	-4.764e-01	9.529e-01	-2.585e-01	8.187e-01	-3.435e-01	9.787e-01
3.811e-01	-4.874e-01	9.449e-01	-3.083e-01	8.001e-01	-4.031e-01	9.579e-01
3.834e-01	-4.984e-01	9.367e-01	-3.568e-01	7.785e-01	-4.612e-01	9.333e-01
3.857e-01	-5.091e-01	9.283e-01	-4.038e-01	7.540e-01	-5.174e-01	9.052e-01
3.880e-01	-5.197e-01	9.197e-01	-4.491e-01	7.265e-01	-5.717e-01	8.735e-01
3.903e-01	-5.302e-01	9.109e-01	-4.925e-01	6.964e-01	-6.238e-01	8.385e-01
3.926e-01	-5.404e-01	9.020e-01	-5.338e-01	6.637e-01	-6.734e-01	8.002e-01
3.949e-01	-5.505e-01	8.928e-01	-5.730e-01	6.285e-01	-7.204e-01	7.589e-01
3.972e-01	-5.604e-01	8.835e-01	-6.099e-01	5.911e-01	-7.646e-01	7.147e-01
3.995e-01	-5.702e-01	8.739e-01	-6.442e-01	5.514e-01	-8.059e-01	6.677e-01
4.018e-01	-5.797e-01	8.642e-01	-6.760e-01	5.098e-01	-8.440e-01	6.182e-01
4.041e-01	-5.891e-01	8.544e-01	-7.051e-01	4.665e-01	-8.788e-01	5.665e-01
4.065e-01	-5.982e-01	8.443e-01	-7.313e-01	4.215e-01	-9.103e-01	5.125e-01
4.088e-01	-6.072e-01	8.341e-01	-7.547e-01	3.750e-01	-9.382e-01	4.568e-01
4.111e-01	-6.160e-01	8.238e-01	-7.751e-01	3.274e-01	-9.625e-01	3.993e-01
4.134e-01	-6.246e-01	8.133e-01	-7.924e-01	2.786e-01	-9.831e-01	3.404e-01
4.157e-01	-6.330e-01	8.026e-01	-8.067e-01	2.291e-01	-9.999e-01	2.803e-01
4.180e-01	-6.412e-01	7.918e-01	-8.178e-01	1.789e-01	-1.013e+00	2.193e-01
4.203e-01	-6.492e-01	7.809e-01	-8.258e-01	1.283e-01	-1.022e+00	1.575e-01
4.226e-01	-6.570e-01	7.698e-01	-8.307e-01	7.740e-02	-1.027e+00	9.529e-02
4.249e-01	-6.646e-01	7.586e-01	-8.325e-01	2.648e-02	-1.029e+00	3.284e-02
4.272e-01	-6.720e-01	7.473e-01	-8.311e-01	-2.428e-02	-1.026e+00	-2.959e-02
4.295e-01	-6.792e-01	7.358e-01	-8.266e-01	-7.469e-02	-1.020e+00	-9.177e-02
4.319e-01	-6.862e-01	7.243e-01	-8.191e-01	-1.246e-01	-1.010e+00	-1.534e-01
4.342e-01	-6.929e-01	7.126e-01	-8.086e-01	-1.737e-01	-9.965e-01	-2.144e-01
4.365e-01	-6.995e-01	7.009e-01	-7.952e-01	-2.220e-01	-9.792e-01	-2.744e-01
4.388e-01	-7.059e-01	6.890e-01	-7.790e-01	-2.691e-01	-9.584e-01	-3.332e-01
4.411e-01	-7.120e-01	6.770e-01	-7.600e-01	-3.150e-01	-9.340e-01	-3.907e-01
4.434e-01	-7.180e-01	6.650e-01	-7.383e-01	-3.596e-01	-9.064e-01	-4.465e-01
4.457e-01	-7.237e-01	6.529e-01	-7.141e-01	-4.025e-01	-8.756e-01	-5.006e-01
4.480e-01	-7.292e-01	6.407e-01	-6.875e-01	-4.438e-01	-8.417e-01	-5.527e-01
4.503e-01	-7.346e-01	6.284e-01	-6.586e-01	-4.832e-01	-8.049e-01	-6.026e-01
4.526e-01	-7.397e-01	6.161e-01	-6.275e-01	-5.206e-01	-7.654e-01	-6.502e-01
4.550e-01	-7.446e-01	6.037e-01	-5.944e-01	-5.560e-01	-7.233e-01	-6.954e-01
4.573e-01	-7.493e-01	5.912e-01	-5.593e-01	-5.892e-01	-6.788e-01	-7.379e-01
4.596e-01	-7.538e-01	5.787e-01	-5.226e-01	-6.201e-01	-6.320e-01	-7.777e-01
4.619e-01	-7.581e-01	5.661e-01	-4.842e-01	-6.487e-01	-5.833e-01	-8.146e-01
4.642e-01	-7.622e-01	5.535e-01	-4.444e-01	-6.748e-01	-5.327e-01	-8.485e-01
4.665e-01	-7.661e-01	5.409e-01	-4.034e-01	-6.984e-01	-4.804e-01	-8.794e-01
4.688e-01	-7.698e-01	5.282e-01	-3.612e-01	-7.195e-01	-4.267e-01	-9.072e-01
4.711e-01	-7.733e-01	5.155e-01	-3.181e-01	-7.379e-01	-3.718e-01	-9.317e-01
4.734e-01	-7.766e-01	5.027e-01	-2.742e-01	-7.538e-01	-3.158e-01	-9.530e-01
4.757e-01	-7.797e-01	4.899e-01	-2.296e-01	-7.670e-01	-2.590e-01	-9.709e-01
4.780e-01	-7.826e-01	4.772e-01	-1.846e-01	-7.775e-01	-2.016e-01	-9.856e-01
4.804e-01	-7.853e-01	4.644e-01	-1.393e-01	-7.854e-01	-1.437e-01	-9.969e-01
4.827e-01	-7.878e-01	4.515e-01	-9.382e-02	-7.906e-01	-8.562e-02	-1.005e+00
4.850e-01	-7.901e-01	4.387e-01	-4.836e-02	-7.932e-01	-2.750e-02	-1.009e+00
4.873e-01	-7.923e-01	4.259e-01	-3.065e-03	-7.932e-01	3.044e-02	-1.011e+00
4.896e-01	-7.942e-01	4.131e-01	4.192e-02	-7.906e-01	8.803e-02	-1.009e+00
4.919e-01	-7.960e-01	4.003e-01	8.646e-02	-7.854e-01	1.451e-01	-1.004e+00
4.942e-01	-7.976e-01	3.874e-01	1.304e-01	-7.778e-01	2.014e-01	-9.951e-01
4.965e-01	-7.990e-01	3.746e-01	1.736e-01	-7.678e-01	2.568e-01	-9.835e-01
4.988e-01	-8.003e-01	3.619e-01	2.160e-01	-7.554e-01	3.112e-01	-9.689e-01
5.011e-01	-8.013e-01	3.491e-01	2.573e-01	-7.408e-01	3.643e-01	-9.513e-01
5.034e-01	-8.022e-01	3.363e-01	2.976e-01	-7.239e-01	4.160e-01	-9.309e-01
5.058e-01	-8.029e-01	3.236e-01	3.367e-01	-7.049e-01	4.662e-01	-9.076e-01
5.081e-01	-8.035e-01	3.109e-01	3.744e-01	-6.839e-01	5.148e-01	-8.817e-01
5.104e-01	-8.039e-01	2.982e-01	4.108e-01	-6.610e-01	5.615e-01	-8.532e-01
5.127e-01	-8.041e-01	2.856e-01	4.456e-01	-6.362e-01	6.063e-01	-8.223e-01
5.150e-01	-8.041e-01	2.730e-01	4.788e-01	-6.097e-01	6.491e-01	-7.891e-01
5.173e-01	-8.040e-01	2.604e-01	5.104e-01	-5.816e-01	6.897e-01	-7.536e-01
5.196e-01	-8.038e-01	2.479e-01	5.402e-01	-5.519e-01	7.281e-01	-7.161e-01
5.219e-01	-8.034e-01	2.354e-01	5.682e-01	-5.209e-01	7.642e-01	-6.767e-01
5.242e-01	-8.028e-01	2.230e-01	5.944e-01	-4.885e-01	7.978e-01	-6.355e-01
5.265e-01	-8.021e-01	2.106e-01	6.187e-01	-4.550e-01	8.290e-01	-5.926e-01
5.289e-01	-8.012e-01	1.982e-01	6.410e-01	-4.204e-01	8.577e-01	-5.483e-01
5.312e-01	-8.002e-01	1.859e-01	6.613e-01	-3.848e-01	8.838e-01	-5.026e-01
5.335e-01	-7.991e-01	1.737e-01	6.796e-01	-3.485e-01	9.072e-01	-4.557e-01
5.358e-01	-7.978e-01	1.615e-01	6.958e-01	-3.114e-01	9.280e-01	-4.077e-01
5.381e-01	-7.964e-01	1.494e-01	7.100e-01	-2.737e-01	9.461e-01	-3.589e-01
5.404e-01	-7.948e-01	1.373e-01	7.221e-01	-2.355e-01	9.615e-01	-3.093e-01
5.427e-01	-7.931e-01	1.253e-01	7.322e-01	-1.969e-01	9.741e-01	-2.590e-01
5.450e-01	-7.913e-01	1.133e-01	7.402e-01	-1.581e-01	9.841e-01	-2.083e-01
5.473e-01	-7.894e-01	1.014e-01	7.461e-01	-1.191e-01	9.913e-01	-1.573e-01
5.496e-01	-7.873e-01	8.956e-02	7.500e-01	-8.012e-02	9.959e-01	-1.061e-01
5.519e-01	-7.851e-01	7.779e-02	7.519e-01	-4.116e-02	9.978e-01	-5.489e-02
5.543e-01	-7.828e-01	6.608e-02	7.518e-01	-2.366e-03	9.970e-01	-3.749e-03
5.566e-01	-7.803e-01	5.444e-02	7.497e-01	3.617e-02	9.937e-01	4.717e-02
5.589e-01	-7.778e-01	4.286e-02	7.456e-01	7.434e-02	9.877e-01	9.772e-02
5.612e-01	-7.751e-01	3.136e-02	7.397e-01	1.121e-01	9.793e-01	1.478e-01
5.635e-01	-7.723e-01	1.992e-02	7.319e-01	1.492e-01	9.683e-01	1.973e-01
5.658e-01	-7.694e-01	8.556e-03	7.223e-01	1.858e-01	9.550e-01	2.460e-01
5.681e-01	-7.664e-01	-2.738e-03	7.110e-01	2.216e-01	9.393e-01	2.939e-01
5.704e-01	-7.633e-01	-1.396e-02	6.979e-01	2.566e-01	9.213e-01	3.409e-01
5.727e-01	-7.601e-01	-2.511e-02	6.832e-01	2.908e-01	9.011e-01	3.868e-01
5.750e-01	-7.568e-01	-3.619e-02	6.670e-01	3.240e-01	8.788e-01	4.315e-01
5.774e-01	-7.534e-01	-4.719e-02	6.492e-01	3.563e-01	8.544e-01	4.750e-01
5.797e-01	-7.499e-01	-5.812e-02	6.299e-01	3.874e-01	8.281e-01	5.171e-01
5.820e-01	-7.463e-01	-6.897e-02	6.092e-01	4.174e-01	7.999e-01	5.579e-01
5.843e-01	-7.426e-01	-7.975e-02	5.872e-01	4.462e-01	7.699e-01	5.971e-01
5.866e-01	-7.388e-01	-9.045e-02	5.640e-01	4.738e-01	7.381e-01	6.348e-01
5.889e-01	-7.349e-01	-1.011e-01	5.396e-01	5.001e-01	7.048e-01	6.708e-01
5.912e-01	-7.309e-01	-1.116e-01	5.141e-01	5.251e-01	6.700e-01	7.051e-01
5.935e-01	-7.269e-01	-1.221e-01	4.875e-01	5.487e-01	6.337e-01	7.376e-01
5.958e-01	-7.227e-01	-1.325e-01	4.600e-01	5.709e-01	5.961e-01	7.683e-01
5.981e-01	-7.185e-01	-1.428e-01	4.316e-01	5.916e-01	5.573e-01	7.971e-01
6.004e-01	-7.142e-01	-1.531e-01	4.023e-01	6.109e-01	5.174e-01	8.240e-01
6.028e-01	-7.098e-01	-1.632e-01	3.724e-01	6.287e-01	4.765e-01	8.489e-01
6.051e-01	-7.053e-01	-1.733e-01	3.418e-01	6.450e-01	4.347e-01	8.719e-01
6.074e-01	-7.008e-01	-1.833e-01	3.106e-01	6.598e-01	3.920e-01	8.928e-01
6.097e-01	-6.962e-01	-1.933e-01	2.789e-01	6.730e-01	3.486e-01	9.117e-01
6.120e-01	-6.915e-01	-2.031e-01	2.467e-01	6.847e-01	3.047e-01	9.286e-01
6.143e-01	-6.867e-01	-2.129e-01	2.142e-01	6.948e-01	2.602e-01	9.433e-01
6.166e-01	-6.819e-01	-2.226e-01	1.815e-01	7.034e-01	2.153e-01	9.560e-01
6.189e-01	-6.770e-01	-2.322e-01	1.485e-01	7.104e-01	1.701e-01	9.666e-01
6.212e-01	-6.720e-01	-2.417e-01	1.153e-01	7.159e-01	1.246e-01	9.751e-01
6.235e-01	-6.669e-01	-2.512e-01	8.211e-02	7.199e-01	7.907e-02	9.815e-01
6.258e-01	-6.618e-01	-2.606e-01	4.890e-02	7.223e-01	3.349e-02	9.859e-01
6.282e-01	-6.567e-01	-2.699e-01	1.576e-02	7.232e-01	-1.202e-02	9.882e-01
6.305e-01	-6.514e-01	-2.792e-01	-1.725e-02	7.226e-01	-5.738e-02	9.884e-01
6.328e-01	-6.461e-01	-2.883e-01	-5.007e-02	7.205e-01	-1.025e-01	9.866e-01
6.351e-01	-6.408e-01	-2.974e-01	-8.263e-02	7.170e-01	-1.473e-01	9.828e-01
6.374e-01	-6.353e-01	-3.064e-01	-1.149e-01	7.120e-01	-1.916e-01	9.770e-01
6.397e-01	-6.299e-01	-3.153e-01	-1.467e-01	7.056e-01	-2.355e-01	9.692e-01
6.420e-01	-6.243e-01	-3.242e-01	-1.781e-01	6.978e-01	-2.787e-01	9.595e-01
6.443e-01	-6.187e-01	-3.330e-01	-2.091e-01	6.887e-01	-3.213e-01	9.480e-01
6.466e-01	-6.131e-01	-3.417e-01	-2.394e-01	6.783e-01	-3.632e-01	9.346e-01
6.489e-01	-6.074e-01	-3.503e-01	-2.692e-01	6.666e-01	-4.043e-01	9.194e-01
6.513e-01	-6.016e-01	-3.589e-01	-2.983e-01	6.536e-01	-4.445e-01	9.024e-01
6.536e-01	-5.958e-01	-3.674e-01	-3.268e-01	6.394e-01	-4.837e-01	8.837e-01
6.559e-01	-5.900e-01	-3.758e-01	-3.545e-01	6.240e-01	-5.219e-01	8.634e-01
6.582e-01	-5.841e-01	-3.841e-01	-3.814e-01	6.075e-01	-5.591e-01	8.414e-01
6.605e-01	-5.781e-01	-3.924e-01	-4.074e-01	5.900e-01	-5.951e-01	8.179e-01
6.628e-01	-5.721e-01	-4.006e-01	-4.326e-01	5.713e-01	-6.299e-01	7.929e-01
6.651e-01	-5.660e-01	-4.087e-01	-4.569e-01	5.517e-01	-6.635e-01	7.664e-01
6.674e-01	-5.599e-01	-4.167e-01	-4.803e-01	5.311e-01	-6.957e-01	7.385e-01
6.697e-01	-5.538e-01	-4.247e-01	-5.027e-01	5.095e-01	-7.267e-01	7.093e-01
6.720e-01	-5.476e-01	-4.326e-01	-5.240e-01	4.871e-01	-7.562e-01	6.789e-01
6.743e-01	-5.414e-01	-4.404e-01	-5.444e-01	4.639e-01	-7.843e-01	6.472e-01
6.767e-01	-5.351e-01	-4.482e-01	-5.637e-01	4.399e-01	-8.110e-01	6.144e-01
6.790e-01	-5.287e-01	-4.559e-01	-5.819e-01	4.152e-01	-8.361e-01	5.805e-01
6.813e-01	-5.224e-01	-4.635e-01	-5.990e-01	3.898e-01	-8.597e-01	5.456e-01
6.836e-01	-5.159e-01	-4.711e-01	-6.149e-01	3.638e-01	-8.817e-01	5.097e-01
6.859e-01	-5.095e-01	-4.785e-01	-6.297e-01	3.372e-01	-9.021e-01	4.730e-01
6.882e-01	-5.030e-01	-4.859e-01	-6.434e-01	3.101e-01	-9.209e-01	4.354e-01
6.905e-01	-4.964e-01	-4.933e-01	-6.559e-01	2.825e-01	-9.380e-01	3.971e-01
6.928e-01	-4.899e-01	-5.006e-01	-6.672e-01	2.544e-01	-9.535e-01	3.581e-01
6.951e-01	-4.832e-01	-5.078e-01	-6.773e-01	2.260e-01	-9.673e-01	3.185e-01
6.974e-01	-4.766e-01	-5.149e-01	-6.862e-01	1.972e-01	-9.794e-01	2.784e-01
6.997e-01	-4.699e-01	-5.220e-01	-6.938e-01	1.682e-01	-9.898e-01	2.378e-01
7.021e-01	-4.631e-01	-5.290e-01	-7.003e-01	1.389e-01	-9.984e-01	1.968e-01
7.044e-01	-4.564e-01	-5.360e-01	-7.055e-01	1.095e-01	-1.005e+00	1.554e-01
7.067e-01	-4.495e-01	-5.428e-01	-7.095e-01	7.993e-02	-1.011e+00	1.138e-01
7.090e-01	-4.427e-01	-5.496e-01	-7.123e-01	5.027e-02	-1.014e+00	7.201e-02
7.113e-01	-4.358e-01	-5.564e-01	-7.139e-01	2.058e-02	-1.016e+00	3.008e-02
7.136e-01	-4.289e-01	-5.631e-01	-7.143e-01	-9.107e-03	-1.016e+00	-1.191e-02
7.159e-01	-4.219e-01	-5.697e-01	-7.134e-01	-3.873e-02	-1.014e+00	-5.390e-02
7.182e-01	-4.149e-01	-5.762e-01	-7.114e-01	-6.825e-02	-1.011e+00	-9.582e-02
7.205e-01	-4.079e-01	-5.827e-01	-7.082e-01	-9.761e-02	-1.006e+00	-1.376e-01
7.228e-01	-4.008e-01	-5.892e-01	-7.037e-01	-1.268e-01	-9.988e-01	-1.792e-01
7.252e-01	-3.937e-01	-5.955e-01	-6.982e-01	-1.557e-01	-9.903e-01	-2.205e-01
7.275e-01	-3.865e-01	-6.018e-01	-6.914e-01	-1.843e-01	-9.802e-01	-2.615e-01
7.298e-01	-3.793e-01	-6.081e-01	-6.836e-01	-2.127e-01	-9.684e-01	-3.020e-01
7.321e-01	-3.721e-01	-6.142e-01	-6.746e-01	-2.406e-01	-9.550e-01	-3.422e-01
7.344e-01	-3.649e-01	-6.204e-01	-6.645e-01	-2.681e-01	-9.401e-01	-3.818e-01
7.367e-01	-3.576e-01	-6.264e-01	-6.533e-01	-2.952e-01	-9.236e-01	-4.208e-01
7.390e-01	-3.503e-01	-6.324e-01	-6.411e-01	-3.218e-01	-9.055e-01	-4.592e-01
7.413e-01	-3.429e-01	-6.383e-01	-6.278e-01	-3.478e-01	-8.859e-01	-4.969e-01
7.436e-01	-3.355e-01	-6.442e-01	-6.135e-01	-3.733e-01	-8.649e-01	-5.339e-01
7.459e-01	-3.281e-01	-6.500e-01	-5.982e-01	-3.981e-01	-8.424e-01	-5.700e-01
7.482e-01	-3.206e-01	-6.558e-01	-5.819e-01	-4.224e-01	-8.186e-01	-6.053e-01
7.506e-01	-3.131e-01	-6.615e-01	-5.647e-01	-4.459e-01	-7.933e-01	-6.397e-01
7.529e-01	-3.056e-01	-6.671e-01	-5.466e-01	-4.687e-01	-7.667e-01	-6.731e-01
7.552e-01	-2.980e-01	-6.727e-01	-5.276e-01	-4.908e-01	-7.389e-01	-7.055e-01
7.575e-01	-2.904e-01	-6.782e-01	-5.078e-01	-5.121e-01	-7.097e-01	-7.369e-01
7.598e-01	-2.828e-01	-6.836e-01	-4.871e-01	-5.326e-01	-6.794e-01	-7.671e-01
7.621e-01	-2.751e-01	-6.890e-01	-4.656e-01	-5.523e-01	-6.479e-01	-7.962e-01
7.644e-01	-2.674e-01	-6.943e-01	-4.434e-01	-5.711e-01	-6.153e-01	-8.240e-01
7.667e-01	-2.597e-01	-6.996e-01	-4.205e-01	-5.890e-01	-5.817e-01	-8.507e-01
7.690e-01	-2.519e-01	-7.048e-01	-3.968e-01	-6.059e-01	-5.470e-01	-8.760e-01
7.713e-01	-2.441e-01	-7.100e-01	-3.726e-01	-6.220e-01	-5.113e-01	-9.001e-01
7.736e-01	-2.363e-01	-7.151e-01	-3.476e-01	-6.370e-01	-4.747e-01	-9.227e-01
7.760e-01	-2.284e-01	-7.201e-01	-3.222e-01	-6.511e-01	-4.373e-01	-9.440e-01
7.783e-01	-2.205e-01	-7.251e-01	-2.961e-01	-6.642e-01	-3.990e-01	-9.638e-01
7.806e-01	-2.126e-01	-7.300e-01	-2.696e-01	-6.762e-01	-3.600e-01	-9.822e-01
7.829e-01	-2.046e-01	-7.349e-01	-2.425e-01	-6.872e-01	-3.203e-01	-9.991e-01
7.852e-01	-1.966e-01	-7.397e-01	-2.151e-01	-6.971e-01	-2.799e-01	-1.014e+00
7.875e-01	-1.885e-01	-7.444e-01	-1.873e-01	-7.059e-01	-2.390e-01	-1.028e+00
7.898e-01	-1.804e-01	-7.491e-01	-1.591e-01	-7.136e-01	-1.975e-01	-1.040e+00
7.921e-01	-1.723e-01	-7.538e-01	-1.306e-01	-7.202e-01	-1.555e-01	-1.051e+00
7.944e-01	-1.642e-01	-7.583e-01	-1.018e-01	-7.257e-01	-1.132e-01	-1.060e+00
7.967e-01	-1.560e-01	-7.628e-01	-7.284e-02	-7.301e-01	-7.045e-02	-1.067e+00
7.991e-01	-1.478e-01	-7.673e-01	-4.367e-02	-7.333e-01	-2.744e-02	-1.073e+00
8.014e-01	-1.395e-01	-7.717e-01	-1.436e-02	-7.353e-01	1.580e-02	-1.077e+00
8.037e-01	-1.312e-01	-7.760e-01	1.505e-02	-7.362e-01	5.920e-02	-1.079e+00
8.060e-01	-1.229e-01	-7.803e-01	4.452e-02	-7.360e-01	1.027e-01	-1.080e+00
8.083e-01	-1.145e-01	-7.845e-01	7.399e-02	-7.345e-01	1.462e-01	-1.079e+00
8.106e-01	-1.061e-01	-7.887e-01	1.034e-01	-7.319e-01	1.897e-01	-1.076e+00
8.129e-01	-9.764e-02	-7.928e-01	1.328e-01	-7.282e-01	2.332e-01	-1.072e+00
8.152e-01	-8.916e-02	-7.969e-01	1.621e-01	-7.232e-01	2.764e-01	-1.065e+00
8.175e-01	-8.064e-02	-8.008e-01	1.911e-01	-7.171e-01	3.194e-01	-1.057e+00
8.198e-01	-7.209e-02	-8.048e-01	2.200e-01	-7.098e-01	3.622e-01	-1.047e+00
8.221e-01	-6.349e-02	-8.086e-01	2.486e-01	-7.014e-01	4.046e-01	-1.036e+00
8.245e-01	-5.486e-02	-8.124e-01	2.770e-01	-6.918e-01	4.465e-01	-1.023e+00
8.268e-01	-4.619e-02	-8.162e-01	3.050e-01	-6.810e-01	4.880e-01	-1.008e+00
8.291e-01	-3.749e-02	-8.199e-01	3.326e-01	-6.691e-01	5.289e-01	-9.912e-01
8.314e-01	-2.874e-02	-8.235e-01	3.597e-01	-6.561e-01	5.692e-01	-9.728e-01
8.337e-01	-1.996e-02	-8.270e-01	3.864e-01	-6.420e-01	6.088e-01	-9.528e-01
8.360e-01	-1.113e-02	-8.305e-01	4.126e-01	-6.268e-01	6.477e-01	-9.311e-01
8.383e-01	-2.269e-03	-8.340e-01	4.382e-01	-6.104e-01	6.857e-01	-9.077e-01
8.406e-01	6.633e-03	-8.373e-01	4.632e-01	-5.931e-01	7.228e-01	-8.827e-01
8.429e-01	1.558e-02	-8.407e-01	4.876e-01	-5.746e-01	7.590e-01	-8.561e-01
8.452e-01	2.456e-02	-8.439e-01	5.113e-01	-5.552e-01	7.942e-01	-8.280e-01
8.476e-01	3.358e-02	-8.471e-01	5.342e-01	-5.347e-01	8.282e-01	-7.982e-01
8.499e-01	4.264e-02	-8.502e-01	5.564e-01	-5.133e-01	8.611e-01	-7.670e-01
8.522e-01	5.174e-02	-8.533e-01	5.778e-01	-4.909e-01	8.929e-01	-7.343e-01
8.545e-01	6.089e-02	-8.562e-01	5.982e-01	-4.676e-01	9.233e-01	-7.001e-01
8.568e-01	7.007e-02	-8.592e-01	6.178e-01	-4.433e-01	9.524e-01	-6.645e-01
8.591e-01	7.930e-02	-8.620e-01	6.365e-01	-4.182e-01	9.801e-01	-6.275e-01
8.614e-01	8.856e-02	-8.648e-01	6.542e-01	-3.923e-01	1.006e+00	-5.892e-01
8.637e-01	9.787e-02	-8.675e-01	6.709e-01	-3.656e-01	1.031e+00	-5.496e-01
8.660e-01	1.072e-01	-8.702e-01	6.865e-01	-3.380e-01	1.054e+00	-5.088e-01
8.683e-01	1.166e-01	-8.727e-01	7.010e-01	-3.098e-01	1.076e+00	-4.669e-01
8.706e-01	1.260e-01	-8.752e-01	7.144e-01	-2.809e-01	1.095e+00	-4.238e-01
8.730e-01	1.355e-01	-8.777e-01	7.266e-01	-2.513e-01	1.113e+00	-3.796e-01
8.753e-01	1.450e-01	-8.800e-01	7.377e-01	-2.211e-01	1.130e+00	-3.344e-01
8.776e-01	1.546e-01	-8.823e-01	7.475e-01	-1.903e-01	1.144e+00	-2.883e-01
8.799e-01	1.642e-01	-8.845e-01	7.561e-01	-1.590e-01	1.156e+00	-2.413e-01
8.822e-01	1.738e-01	-8.867e-01	7.634e-01	-1.272e-01	1.167e+00	-1.935e-01
8.845e-01	1.835e-01	-8.887e-01	7.694e-01	-9.503e-02	1.176e+00	-1.449e-01
8.868e-01	1.932e-01	-8.907e-01	7.740e-01	-6.245e-02	1.182e+00	-9.572e-02
8.891e-01	2.030e-01	-8.926e-01	7.773e-01	-2.956e-02	1.186e+00	-4.592e-02
8.914e-01	2.128e-01	-8.945e-01	7.792e-01	3.612e-03	1.189e+00	4.386e-03
8.937e-01	2.227e-01	-8.962e-01	7.796e-01	3.700e-02	1.189e+00	5.512e-02
8.960e-01	2.326e-01	-8.979e-01	7.787e-01	7.054e-02	1.187e+00	1.062e-01
8.984e-01	2.425e-01	-8.995e-01	7.763e-01	1.042e-01	1.182e+00	1.575e-01
9.007e-01	2.525e-01	-9.010e-01	7.724e-01	1.379e-01	1.176e+00	2.090e-01
9.030e-01	2.625e-01	-9.024e-01	7.671e-01	1.715e-01	1.167e+00	2.606e-01
9.053e-01	2.726e-01	-9.037e-01	7.602e-01	2.051e-01	1.156e+00	3.121e-01
9.076e-01	2.827e-01	-9.050e-01	7.519e-01	2.385e-01	1.143e+00	3.635e-01
9.099e-01	2.928e-01	-9.061e-01	7.421e-01	2.717e-01	1.127e+00	4.147e-01
9.122e-01	3.030e-01	-9.072e-01	7.307e-01	3.047e-01	1.109e+00	4.656e-01
9.145e-01	3.132e-01	-9.081e-01	7.179e-01	3.373e-01	1.088e+00	5.160e-01
9.168e-01	3.235e-01	-9.090e-01	7.035e-01	3.695e-01	1.066e+00	5.659e-01
9.191e-01	3.338e-01	-9.098e-01	6.877e-01	4.011e-01	1.040e+00	6.152e-01
9.215e-01	3.442e-01	-9.105e-01	6.703e-01	4.323e-01	1.013e+00	6.637e-01
9.238e-01	3.545e-01	-9.111e-01	6.514e-01	4.628e-01	9.832e-01	7.114e-01
9.261e-01	3.650e-01	-9.115e-01	6.311e-01	4.926e-01	9.511e-01	7.580e-01
9.284e-01	3.754e-01	-9.119e-01	6.093e-01	5.216e-01	9.168e-01	8.036e-01
9.307e-01	3.859e-01	-9.122e-01	5.861e-01	5.498e-01	8.802e-01	8.480e-01
9.330e-01	3.964e-01	-9.124e-01	5.615e-01	5.770e-01	8.414e-01	8.910e-01
9.353e-01	4.070e-01	-9.124e-01	5.355e-01	6.033e-01	8.004e-01	9.326e-01
9.376e-01	4.176e-01	-9.124e-01	5.081e-01	6.285e-01	7.572e-01	9.727e-01
9.399e-01	4.282e-01	-9.122e-01	4.794e-01	6.526e-01	7.120e-01	1.011e+00
9.422e-01	4.389e-01	-9.120e-01	4.494e-01	6.754e-01	6.648e-01	1.048e+00
9.445e-01	4.496e-01	-9.116e-01	4.182e-01	6.969e-01	6.156e-01	1.082e+00
9.469e-01	4.603e-01	-9.111e-01	3.858e-01	7.171e-01	5.645e-01	1.115e+00
9.492e-01	4.710e-01	-9.105e-01	3.523e-01	7.359e-01	5.116e-01	1.145e+00
9.515e-01	4.818e-01	-9.097e-01	3.176e-01	7.532e-01	4.569e-01	1.173e+00
9.538e-01	4.926e-01	-9.089e-01	2.820e-01	7.688e-01	4.007e-01	1.199e+00
9.561e-01	5.034e-01	-9.079e-01	2.454e-01	7.829e-01	3.429e-01	1.223e+00
9.584e-01	5.142e-01	-9.068e-01	2.079e-01	7.952e-01	2.836e-01	1.243e+00
9.607e-01	5.251e-01	-9.055e-01	1.696e-01	8.058e-01	2.231e-01	1.261e+00
9.630e-01	5.360e-01	-9.041e-01	1.306e-01	8.146e-01	1.613e-01	1.276e+00
9.653e-01	5.469e-01	-9.026e-01	9.085e-02	8.215e-01	9.848e-02	1.289e+00
9.676e-01	5.578e-01	-9.010e-01	5.058e-02	8.264e-01	3.473e-02	1.298e+00
9.699e-01	5.687e-01	-8.992e-01	9.822e-03	8.293e-01	-2.983e-02	1.304e+00
9.723e-01	5.796e-01	-8.973e-01	-3.132e-02	8.303e-01	-9.502e-02	1.307e+00
9.746e-01	5.905e-01	-8.952e-01	-7.274e-02	8.291e-01	-1.607e-01	1.307e+00
9.769e-01	6.015e-01	-8.930e-01	-1.143e-01	8.258e-01	-2.267e-01	1.303e+00
9.792e-01	6.124e-01	-8.906e-01	-1.560e-01	8.204e-01	-2.929e-01	1.296e+00
9.815e-01	6.233e-01	-8.881e-01	-1.977e-01	8.127e-01	-3.590e-01	1.286e+00
9.838e-01	6.342e-01	-8.854e-01	-2.391e-01	8.029e-01	-4.249e-01	1.272e+00
9.861e-01	6.452e-01	-8.826e-01	-2.804e-01	7.908e-01	-4.904e-01	1.254e+00
9.884e-01	6.561e-01	-8.796e-01	-3.212e-01	7.766e-01	-5.554e-01	1.233e+00
9.907e-01	6.669e-01	-8.764e-01	-3.615e-01	7.600e-01	-6.195e-01	1.208e+00
9.930e-01	6.778e-01	-8.731e-01	-4.012e-01	7.413e-01	-6.826e-01	1.180e+00
9.954e-01	6.886e-01	-8.696e-01	-4.401e-01	7.203e-01	-7.446e-01	1.148e+00
9.977e-01	6.994e-01	-8.660e-01	-4.780e-01	6.970e-01	-8.051e-01	1.112e+00
1.000e+00	7.102e-01	-8.622e-01	-5.150e-01	6.716e-01	-8.640e-01	1.073e+00
1.002e+00	7.210e-01	-8.582e-01	-5.508e-01	6.441e-01	-9.210e-01	1.030e+00
1.005e+00	7.317e-01	-8.540e-01	-5.852e-01	6.144e-01	-9.759e-01	9.842e-01
1.007e+00	7.423e-01	-8.497e-01	-6.183e-01	5.826e-01	-1.029e+00	9.346e-01
1.009e+00	7.529e-01	-8.452e-01	-6.497e-01	5.489e-01	-1.079e+00	8.816e-01
1.012e+00	7.635e-01	-8.405e-01	-6.795e-01	5.132e-01	-1.126e+00	8.254e-01
1.014e+00	7.740e-01	-8.356e-01	-7.074e-01	4.756e-01	-1.171e+00	7.661e-01
1.016e+00	7.844e-01	-8.306e-01	-7.333e-01	4.363e-01	-1.212e+00	7.038e-01
1.018e+00	7.947e-01	-8.253e-01	-7.572e-01	3.953e-01	-1.250e+00	6.385e-01
1.021e+00	8.050e-01	-8.199e-01	-7.788e-01	3.527e-01	-1.284e+00	5.706e-01
1.023e+00	8.152e-01	-8.142e-01	-7.981e-01	3.086e-01	-1.315e+00	5.002e-01
1.025e+00	8.253e-01	-8.084e-01	-8.150e-01	2.632e-01	-1.341e+00	4.274e-01
1.028e+00	8.353e-01	-8.024e-01	-8.293e-01	2.166e-01	-1.364e+00	3.524e-01
1.030e+00	8.452e-01	-7.962e-01	-8.410e-01	1.690e-01	-1.382e+00	2.755e-01
1.032e+00	8.549e-01	-7.898e-01	-8.499e-01	1.204e-01	-1.396e+00	1.970e-01
1.035e+00	8.646e-01	-7.833e-01	-8.560e-01	7.107e-02	-1.405e+00	1.170e-01
1.037e+00	8.742e-01	-7.765e-01	-8.592e-01	2.116e-02	-1.409e+00	3.583e-02
1.039e+00	8.836e-01	-7.695e-01	-8.595e-01	-2.915e-02	-1.408e+00	-4.621e-02
1.042e+00	8.929e-01	-7.623e-01	-8.567e-01	-7.969e-02	-1.403e+00	-1.288e-01
1.044e+00	9.020e-01	-7.550e-01	-8.509e-01	-1.303e-01	-1.392e+00	-2.118e-01
1.046e+00	9.110e-01	-7.474e-01	-8.420e-01	-1.807e-01	-1.377e+00	-2.947e-01
1.048e+00	9.198e-01	-7.397e-01	-8.300e-01	-2.307e-01	-1.356e+00	-3.772e-01
1.051e+00	9.285e-01	-7.317e-01	-8.149e-01	-2.802e-01	-1.330e+00	-4.591e-01
1.053e+00	9.370e-01	-7.236e-01	-7.967e-01	-3.290e-01	-1.299e+00	-5.399e-01
1.055e+00	9.453e-01	-7.152e-01	-7.754e-01	-3.768e-01	-1.263e+00	-6.194e-01
1.058e+00	9.534e-01	-7.067e-01	-7.511e-01	-4.233e-01	-1.221e+00	-6.971e-01
1.060e+00	9.613e-01	-6.980e-01	-7.238e-01	-4.685e-01	-1.175e+00	-7.728e-01
1.062e+00	9.690e-01	-6.891e-01	-6.937e-01	-5.121e-01	-1.124e+00	-8.460e-01
1.065e+00	9.766e-01	-6.800e-01	-6.607e-01	-5.539e-01	-1.068e+00	-9.165e-01
1.067e+00	9.839e-01	-6.708e-01	-6.250e-01	-5.937e-01	-1.008e+00	-9.839e-01
1.069e+00	9.909e-01	-6.613e-01	-5.867e-01	-6.313e-01	-9.434e-01	-1.048e+00
1.072e+00	9.978e-01	-6.517e-01	-5.460e-01	-6.665e-01	-8.745e-01	-1.108e+00
1.074e+00	1.004e+00	-6.419e-01	-5.029e-01	-6.992e-01	-8.017e-01	-1.164e+00
1.076e+00	1.011e+00	-6.320e-01	-4.577e-01	-7.291e-01	-7.253e-01	-1.216e+00
1.078e+00	1.017e+00	-6.218e-01	-4.105e-01	-7.562e-01	-6.454e-01	-1.263e+00
1.081e+00	1.023e+00	-6.116e-01	-3.615e-01	-7.801e-01	-5.626e-01	-1.305e+00
1.083e+00	1.028e+00	-6.011e-01	-3.110e-01	-8.010e-01	-4.770e-01	-1.342e+00
1.085e+00	1.034e+00	-5.905e-01	-2.591e-01	-8.185e-01	-3.891e-01	-1.373e+00
1.088e+00	1.039e+00	-5.798e-01	-2.060e-01	-8.326e-01	-2.991e-01	-1.399e+00
1.090e+00	1.043e+00	-5.689e-01	-1.520e-01	-8.432e-01	-2.076e-01	-1.419e+00
1.092e+00	1.048e+00	-5.579e-01	-9.740e-02	-8.503e-01	-1.148e-01	-1.433e+00
1.095e+00	1.052e+00	-5.468e-01	-4.234e-02	-8.537e-01	-2.133e-02	-1.441e+00
1.097e+00	1.056e+00	-5.355e-01	1.289e-02	-8.535e-01	7.253e-02	-1.443e+00
1.099e+00	1.060e+00	-5.241e-01	6.804e-02	-8.496e-01	1.663e-01	-1.439e+00
1.102e+00	1.063e+00	-5.126e-01	1.228e-01	-8.420e-01	2.596e-01	-1.428e+00
1.104e+00	1.066e+00	-5.010e-01	1.770e-01	-8.308e-01	3.518e-01	-1.411e+00
1.106e+00	1.069e+00	-4.894e-01	2.304e-01	-8.160e-01	4.427e-01	-1.388e+00
1.109e+00	1.071e+00	-4.776e-01	2.826e-01	-7.977e-01	5.318e-01	-1.359e+00
1.111e+00	1.073e+00	-4.657e-01	3.335e-01	-7.759e-01	6.185e-01	-1.324e+00
1.113e+00	1.075e+00	-4.538e-01	3.827e-01	-7.507e-01	7.026e-01	-1.283e+00
1.115e+00	1.076e+00	-4.418e-01	4.301e-01	-7.224e-01	7.836e-01	-1.237e+00
1.118e+00	1.077e+00	-4.297e-01	4.755e-01	-6.909e-01	8.610e-01	-1.185e+00
1.120e+00	1.078e+00	-4.176e-01	5.186e-01	-6.565e-01	9.346e-01	-1.128e+00
1.122e+00	1.078e+00	-4.054e-01	5.592e-01	-6.193e-01	1.004e+00	-1.066e+00
1.125e+00	1.078e+00	-3.932e-01	5.971e-01	-5.795e-01	1.069e+00	-9.987e-01
1.127e+00	1.078e+00	-3.810e-01	6.322e-01	-5.373e-01	1.129e+00	-9.276e-01
1.129e+00	1.078e+00	-3.687e-01	6.643e-01	-4.930e-01	1.184e+00	-8.525e-01
1.132e+00	1.077e+00	-3.564e-01	6.933e-01	-4.467e-01	1.233e+00	-7.739e-01
1.134e+00	1.076e+00	-3.441e-01	7.190e-01	-3.987e-01	1.277e+00	-6.919e-01
1.136e+00	1.074e+00	-3.318e-01	7.414e-01	-3.492e-01	1.315e+00	-6.072e-01
1.139e+00	1.073e+00	-3.196e-01	7.603e-01	-2.985e-01	1.347e+00	-5.200e-01
1.141e+00	1.071e+00	-3.073e-01	7.757e-01	-2.468e-01	1.372e+00	-4.309e-01
1.143e+00	1.068e+00	-2.951e-01	7.876e-01	-1.943e-01	1.392e+00	-3.402e-01
1.145e+00	1.066e+00	-2.828e-01	7.959e-01	-1.414e-01	1.406e+00	-2.485e-01
1.148e+00	1.063e+00	-2.707e-01	8.006e-01	-8.830e-02	1.413e+00	-1.560e-01
1.150e+00	1.059e+00	-2.585e-01	8.017e-01	-3.520e-02	1.414e+00	-6.331e-02
1.152e+00	1.056e+00	-2.464e-01	7.993e-01	1.761e-02	1.408e+00	2.916e-02
1.155e+00	1.052e+00	-2.344e-01	7.934e-01	6.989e-02	1.397e+00	1.210e-01
1.155e+00	1.052e+00	-2.344e-01	7.934e-01	6.989e-02	1.397e+00	1.210e-01
1.157e+00	1.048e+00	-2.224e-01	7.842e-01	1.213e-01	1.385e+00	2.127e-01
1.159e+00	1.043e+00	-2.105e-01	7.716e-01	1.717e-01	1.366e+00	3.029e-01
1.162e+00	1.039e+00	-1.987e-01	7.558e-01	2.209e-01	1.342e+00	3.913e-01
1.164e+00	1.034e+00	-1.869e-01	7.368e-01	2.686e-01	1.313e+00	4.773e-01
1.166e+00	1.029e+00	-1.752e-01	7.149e-01	3.148e-01	1.278e+00	5.607e-01
1.169e+00	1.023e+00	-1.636e-01	6.901e-01	3.591e-01	1.237e+00	6.412e-01
1.171e+00	1.018e+00	-1.521e-01	6.626e-01	4.014e-01	1.192e+00	7.183e-01
1.173e+00	1.012e+00	-1.407e-01	6.326e-01	4.416e-01	1.142e+00	7.917e-01
1.175e+00	1.006e+00	-1.294e-01	6.003e-01	4.795e-01	1.088e+00	8.613e-01
1.178e+00	9.994e-01	-1.182e-01	5.657e-01	5.149e-01	1.029e+00	9.267e-01
1.180e+00	9.929e-01	-1.071e-01	5.292e-01	5.478e-01	9.666e-01	9.876e-01
1.182e+00	9.861e-01	-9.618e-02	4.909e-01	5.781e-01	9.006e-01	1.044e+00
1.185e+00	9.792e-01	-8.532e-02	4.509e-01	6.056e-01	8.315e-01	1.096e+00
1.187e+00	9.720e-01	-7.458e-02	4.096e-01	6.303e-01	7.596e-01	1.142e+00
1.189e+00	9.647e-01	-6.396e-02	3.671e-01	6.522e-01	6.852e-01	1.184e+00
1.192e+00	9.572e-01	-5.347e-02	3.236e-01	6.711e-01	6.086e-01	1.220e+00
1.194e+00	9.495e-01	-4.310e-02	2.793e-01	6.871e-01	5.304e-01	1.251e+00
1.196e+00	9.416e-01	-3.286e-02	2.344e-01	7.002e-01	4.507e-01	1.277e+00
1.199e+00	9.336e-01	-2.276e-02	1.891e-01	7.102e-01	3.699e-01	1.297e+00
1.201e+00	9.254e-01	-1.279e-02	1.437e-01	7.174e-01	2.885e-01	1.313e+00
1.203e+00	9.170e-01	-2.947e-03	9.822e-02	7.216e-01	2.067e-01	1.322e+00
1.206e+00	9.086e-01	6.756e-03	5.293e-02	7.230e-01	1.249e-01	1.327e+00
1.208e+00	8.999e-01	1.632e-02	8.006e-03	7.216e-01	4.341e-02	1.326e+00
1.210e+00	8.912e-01	2.575e-02	-3.638e-02	7.174e-01	-3.745e-02	1.321e+00
1.212e+00	8.823e-01	3.504e-02	-8.007e-02	7.105e-01	-1.174e-01	1.310e+00
1.215e+00	8.733e-01	4.418e-02	-1.229e-01	7.009e-01	-1.960e-01	1.294e+00
1.217e+00	8.642e-01	5.319e-02	-1.647e-01	6.889e-01	-2.732e-01	1.274e+00
1.219e+00	8.550e-01	6.206e-02	-2.054e-01	6.745e-01	-3.485e-01	1.249e+00
1.222e+00	8.457e-01	7.078e-02	-2.447e-01	6.577e-01	-4.218e-01	1.220e+00
1.224e+00	8.363e-01	7.937e-02	-2.827e-01	6.387e-01	-4.928e-01	1.187e+00
1.226e+00	8.268e-01	8.781e-02	-3.192e-01	6.177e-01	-5.613e-01	1.149e+00
1.229e+00	8.172e-01	9.611e-02	-3.540e-01	5.946e-01	-6.270e-01	1.108e+00
1.231e+00	8.075e-01	1.043e-01	-3.871e-01	5.698e-01	-6.898e-01	1.064e+00
1.233e+00	7.977e-01	1.123e-01	-4.183e-01	5.432e-01	-7.495e-01	1.016e+00
1.236e+00	7.879e-01	1.202e-01	-4.477e-01	5.150e-01	-8.059e-01	9.644e-01
1.238e+00	7.780e-01	1.279e-01	-4.752e-01	4.854e-01	-8.589e-01	9.104e-01
1.240e+00	7.681e-01	1.355e-01	-5.006e-01	4.545e-01	-9.084e-01	8.538e-01
1.242e+00	7.580e-01	1.430e-01	-5.239e-01	4.224e-01	-9.542e-01	7.948e-01
1.245e+00	7.480e-01	1.503e-01	-5.452e-01	3.893e-01	-9.963e-01	7.337e-01
1.247e+00	7.378e-01	1.575e-01	-5.643e-01	3.552e-01	-1.035e+00	6.708e-01
1.249e+00	7.277e-01	1.645e-01	-5.813e-01	3.205e-01	-1.069e+00	6.062e-01
1.252e+00	7.175e-01	1.715e-01	-5.961e-01	2.850e-01	-1.099e+00	5.403e-01
1.254e+00	7.072e-01	1.782e-01	-6.087e-01	2.491e-01	-1.126e+00	4.732e-01
1.256e+00	6.969e-01	1.849e-01	-6.192e-01	2.129e-01	-1.148e+00	4.053e-01
1.259e+00	6.866e-01	1.914e-01	-6.275e-01	1.763e-01	-1.167e+00	3.367e-01
1.261e+00	6.763e-01	1.978e-01	-6.337e-01	1.397e-01	-1.182e+00	2.677e-01
1.263e+00	6.659e-01	2.041e-01	-6.377e-01	1.031e-01	-1.192e+00	1.986e-01
1.266e+00	6.555e-01	2.102e-01	-6.397e-01	6.663e-02	-1.199e+00	1.295e-01
1.268e+00	6.451e-01	2.162e-01	-6.396e-01	3.039e-02	-1.202e+00	6.070e-02
1.270e+00	6.347e-01	2.221e-01	-6.375e-01	-5.497e-03	-1.201e+00	-7.619e-03
1.272e+00	6.242e-01	2.279e-01	-6.334e-01	-4.092e-02	-1.196e+00	-7.524e-02
1.275e+00	6.138e-01	2.335e-01	-6.274e-01	-7.579e-02	-1.188e+00	-1.420e-01
1.277e+00	6.033e-01	2.390e-01	-6.195e-01	-1.100e-01	-1.176e+00	-2.076e-01
1.279e+00	5.929e-01	2.444e-01	-6.099e-01	-1.434e-01	-1.160e+00	-2.720e-01
1.282e+00	5.824e-01	2.497e-01	-5.985e-01	-1.761e-01	-1.142e+00	-3.349e-01
1.284e+00	5.719e-01	2.548e-01	-5.855e-01	-2.078e-01	-1.120e+00	-3.962e-01
1.286e+00	5.614e-01	2.599e-01	-5.708e-01	-2.385e-01	-1.094e+00	-4.558e-01
1.289e+00	5.510e-01	2.648e-01	-5.547e-01	-2.681e-01	-1.066e+00	-5.135e-01
1.291e+00	5.405e-01	2.696e-01	-5.371e-01	-2.966e-01	-1.035e+00	-5.691e-01
1.293e+00	5.300e-01	2.743e-01	-5.181e-01	-3.239e-01	-1.002e+00	-6.225e-01
1.296e+00	5.196e-01	2.789e-01	-4.979e-01	-3.499e-01	-9.653e-01	-6.737e-01
1.298e+00	5.091e-01	2.834e-01	-4.764e-01	-3.747e-01	-9.265e-01	-7.225e-01
1.300e+00	4.987e-01	2.878e-01	-4.539e-01	-3.981e-01	-8.854e-01	-7.687e-01
1.303e+00	4.883e-01	2.921e-01	-4.303e-01	-4.201e-01	-8.422e-01	-8.124e-01
1.305e+00	4.779e-01	2.962e-01	-4.057e-01	-4.406e-01	-7.970e-01	-8.534e-01
1.307e+00	4.675e-01	3.003e-01	-3.803e-01	-4.598e-01	-7.500e-01	-8.917e-01
1.309e+00	4.571e-01	3.042e-01	-3.541e-01	-4.774e-01	-7.012e-01	-9.271e-01
1.312e+00	4.467e-01	3.081e-01	-3.272e-01	-4.935e-01	-6.510e-01	-9.597e-01
1.314e+00	4.364e-01	3.119e-01	-2.997e-01	-5.081e-01	-5.994e-01	-9.894e-01
1.316e+00	4.261e-01	3.155e-01	-2.717e-01	-5.211e-01	-5.466e-01	-1.016e+00
1.319e+00	4.158e-01	3.191e-01	-2.432e-01	-5.326e-01	-4.927e-01	-1.040e+00
1.321e+00	4.055e-01	3.226e-01	-2.144e-01	-5.426e-01	-4.380e-01	-1.061e+00
1.323e+00	3.952e-01	3.260e-01	-1.853e-01	-5.510e-01	-3.825e-01	-1.079e+00
1.326e+00	3.850e-01	3.293e-01	-1.560e-01	-5.578e-01	-3.265e-01	-1.093e+00
1.328e+00	3.748e-01	3.325e-01	-1.265e-01	-5.631e-01	-2.700e-01	-1.105e+00
1.330e+00	3.646e-01	3.356e-01	-9.708e-02	-5.669e-01	-2.133e-01	-1.114e+00
1.333e+00	3.545e-01	3.386e-01	-6.766e-02	-5.692e-01	-1.564e-01	-1.120e+00
1.335e+00	3.443e-01	3.415e-01	-3.834e-02	-5.700e-01	-9.953e-02	-1.123e+00
1.337e+00	3.342e-01	3.444e-01	-9.213e-03	-5.693e-01	-4.283e-02	-1.123e+00
1.339e+00	3.242e-01	3.471e-01	1.967e-02	-5.671e-01	1.356e-02	-1.120e+00
1.342e+00	3.141e-01	3.498e-01	4.822e-02	-5.635e-01	6.952e-02	-1.114e+00
1.344e+00	3.041e-01	3.524e-01	7.640e-02	-5.585e-01	1.249e-01	-1.106e+00
1.346e+00	2.941e-01	3.549e-01	1.041e-01	-5.522e-01	1.796e-01	-1.095e+00
1.349e+00	2.842e-01	3.574e-01	1.313e-01	-5.446e-01	2.335e-01	-1.081e+00
1.351e+00	2.743e-01	3.597e-01	1.580e-01	-5.356e-01	2.864e-01	-1.065e+00
1.353e+00	2.644e-01	3.620e-01	1.840e-01	-5.254e-01	3.383e-01	-1.046e+00
1.356e+00	2.545e-01	3.642e-01	2.093e-01	-5.140e-01	3.890e-01	-1.024e+00
1.358e+00	2.447e-01	3.663e-01	2.340e-01	-5.015e-01	4.385e-01	-1.000e+00
1.360e+00	2.349e-01	3.684e-01	2.578e-01	-4.878e-01	4.866e-01	-9.743e-01
1.363e+00	2.251e-01	3.703e-01	2.808e-01	-4.730e-01	5.332e-01	-9.460e-01
1.365e+00	2.154e-01	3.722e-01	3.030e-01	-4.573e-01	5.782e-01	-9.157e-01
1.367e+00	2.057e-01	3.741e-01	3.242e-01	-4.405e-01	6.216e-01	-8.832e-01
1.369e+00	1.961e-01	3.758e-01	3.445e-01	-4.229e-01	6.633e-01	-8.489e-01
1.372e+00	1.864e-01	3.775e-01	3.639e-01	-4.043e-01	7.031e-01	-8.128e-01
1.374e+00	1.768e-01	3.791e-01	3.822e-01	-3.850e-01	7.411e-01	-7.749e-01
1.376e+00	1.673e-01	3.807e-01	3.995e-01	-3.649e-01	7.771e-01	-7.354e-01
1.379e+00	1.578e-01	3.821e-01	4.157e-01	-3.441e-01	8.111e-01	-6.944e-01
1.381e+00	1.483e-01	3.836e-01	4.308e-01	-3.226e-01	8.431e-01	-6.519e-01
1.383e+00	1.388e-01	3.849e-01	4.448e-01	-3.005e-01	8.729e-01	-6.082e-01
1.386e+00	1.294e-01	3.862e-01	4.577e-01	-2.779e-01	9.006e-01	-5.633e-01
1.388e+00	1.200e-01	3.874e-01	4.695e-01	-2.548e-01	9.260e-01	-5.173e-01
1.390e+00	1.107e-01	3.886e-01	4.800e-01	-2.313e-01	9.492e-01	-4.703e-01
1.393e+00	1.014e-01	3.896e-01	4.895e-01	-2.074e-01	9.702e-01	-4.224e-01
1.395e+00	9.210e-02	3.907e-01	4.977e-01	-1.832e-01	9.888e-01	-3.738e-01
1.397e+00	8.286e-02	3.916e-01	5.048e-01	-1.587e-01	1.005e+00	-3.246e-01
1.399e+00	7.366e-02	3.925e-01	5.106e-01	-1.340e-01	1.019e+00	-2.748e-01
1.402e+00	6.449e-02	3.934e-01	5.153e-01	-1.092e-01	1.031e+00	-2.246e-01
1.404e+00	5.536e-02	3.942e-01	5.188e-01	-8.427e-02	1.040e+00	-1.741e-01
1.406e+00	4.626e-02	3.949e-01	5.211e-01	-5.931e-02	1.047e+00	-1.234e-01
1.409e+00	3.720e-02	3.956e-01	5.223e-01	-3.435e-02	1.051e+00	-7.261e-02
1.411e+00	2.818e-02	3.962e-01	5.222e-01	-9.456e-03	1.054e+00	-2.184e-02
1.413e+00	1.919e-02	3.967e-01	5.210e-01	1.532e-02	1.053e+00	2.881e-02
1.416e+00	1.023e-02	3.972e-01	5.187e-01	3.993e-02	1.051e+00	7.923e-02
1.418e+00	1.316e-03	3.977e-01	5.152e-01	6.432e-02	1.046e+00	1.293e-01
1.420e+00	-7.565e-03	3.980e-01	5.107e-01	8.845e-02	1.039e+00	1.790e-01
1.423e+00	-1.641e-02	3.984e-01	5.050e-01	1.123e-01	1.030e+00	2.281e-01
1.425e+00	-2.522e-02	3.986e-01	4.982e-01	1.357e-01	1.018e+00	2.765e-01
1.427e+00	-3.399e-02	3.989e-01	4.904e-01	1.587e-01	1.004e+00	3.243e-01
1.430e+00	-4.273e-02	3.990e-01	4.816e-01	1.813e-01	9.884e-01	3.712e-01
1.432e+00	-5.143e-02	3.991e-01	4.717e-01	2.034e-01	9.704e-01	4.172e-01
1.434e+00	-6.010e-02	3.992e-01	4.609e-01	2.250e-01	9.503e-01	4.622e-01
1.436e+00	-6.873e-02	3.992e-01	4.491e-01	2.460e-01	9.283e-01	5.061e-01
1.439e+00	-7.732e-02	3.992e-01	4.365e-01	2.663e-01	9.042e-01	5.488e-01
1.441e+00	-8.588e-02	3.991e-01	4.229e-01	2.860e-01	8.783e-01	5.902e-01
1.443e+00	-9.440e-02	3.989e-01	4.085e-01	3.051e-01	8.505e-01	6.303e-01
1.446e+00	-1.029e-01	3.988e-01	3.932e-01	3.233e-01	8.210e-01	6.690e-01
1.448e+00	-1.113e-01	3.985e-01	3.772e-01	3.409e-01	7.898e-01	7.062e-01
1.450e+00	-1.198e-01	3.982e-01	3.604e-01	3.576e-01	7.569e-01	7.418e-01
1.453e+00	-1.281e-01	3.979e-01	3.429e-01	3.735e-01	7.224e-01	7.758e-01
1.455e+00	-1.365e-01	3.975e-01	3.247e-01	3.886e-01	6.865e-01	8.081e-01
1.457e+00	-1.448e-01	3.971e-01	3.059e-01	4.028e-01	6.491e-01	8.386e-01
1.460e+00	-1.531e-01	3.966e-01	2.865e-01	4.161e-01	6.104e-01	8.674e-01
1.462e+00	-1.613e-01	3.960e-01	2.666e-01	4.285e-01	5.704e-01	8.943e-01
1.464e+00	-1.695e-01	3.955e-01	2.461e-01	4.400e-01	5.293e-01	9.192e-01
1.466e+00	-1.777e-01	3.948e-01	2.252e-01	4.505e-01	4.871e-01	9.422e-01
1.469e+00	-1.858e-01	3.942e-01	2.039e-01	4.600e-01	4.438e-01	9.632e-01
1.471e+00	-1.939e-01	3.934e-01	1.822e-01	4.685e-01	3.997e-01	9.822e-01
1.473e+00	-2.019e-01	3.927e-01	1.601e-01	4.760e-01	3.547e-01	9.991e-01
1.476e+00	-2.100e-01	3.919e-01	1.378e-01	4.825e-01	3.089e-01	1.014e+00
1.478e+00	-2.179e-01	3.910e-01	1.152e-01	4.880e-01	2.625e-01	1.027e+00
1.480e+00	-2.259e-01	3.901e-01	9.241e-02	4.924e-01	2.156e-01	1.037e+00
1.483e+00	-2.338e-01	3.891e-01	6.947e-02	4.958e-01	1.682e-01	1.045e+00
1.485e+00	-2.417e-01	3.882e-01	4.643e-02	4.981e-01	1.204e-01	1.051e+00
1.487e+00	-2.495e-01	3.871e-01	2.333e-02	4.994e-01	7.236e-02	1.055e+00
1.490e+00	-2.573e-01	3.860e-01	2.123e-04	4.997e-01	2.413e-02	1.057e+00
1.492e+00	-2.651e-01	3.849e-01	-2.288e-02	4.988e-01	-2.418e-02	1.057e+00
1.494e+00	-2.728e-01	3.837e-01	-4.589e-02	4.970e-01	-7.249e-02	1.054e+00
1.496e+00	-2.805e-01	3.825e-01	-6.878e-02	4.941e-01	-1.207e-01	1.049e+00
1.499e+00	-2.882e-01	3.813e-01	-9.150e-02	4.902e-01	-1.687e-01	1.042e+00
1.501e+00	-2.958e-01	3.800e-01	-1.140e-01	4.852e-01	-2.164e-01	1.032e+00
1.503e+00	-3.034e-01	3.786e-01	-1.363e-01	4.792e-01	-2.637e-01	1.021e+00
1.506e+00	-3.109e-01	3.772e-01	-1.582e-01	4.723e-01	-3.105e-01	1.007e+00
1.508e+00	-3.184e-01	3.758e-01	-1.798e-01	4.643e-01	-3.567e-01	9.913e-01
1.510e+00	-3.259e-01	3.743e-01	-2.011e-01	4.554e-01	-4.023e-01	9.733e-01
1.513e+00	-3.334e-01	3.728e-01	-2.219e-01	4.455e-01	-4.471e-01	9.533e-01
1.515e+00	-3.408e-01	3.712e-01	-2.422e-01	4.347e-01	-4.910e-01	9.312e-01
1.517e+00	-3.481e-01	3.696e-01	-2.620e-01	4.230e-01	-5.340e-01	9.071e-01
1.520e+00	-3.554e-01	3.680e-01	-2.813e-01	4.103e-01	-5.760e-01	8.811e-01
1.522e+00	-3.627e-01	3.663e-01	-2.999e-01	3.968e-01	-6.168e-01	8.531e-01
1.524e+00	-3.700e-01	3.645e-01	-3.180e-01	3.825e-01	-6.565e-01	8.233e-01
1.527e+00	-3.772e-01	3.628e-01	-3.354e-01	3.674e-01	-6.948e-01	7.916e-01
1.529e+00	-3.843e-01	3.609e-01	-3.521e-01	3.514e-01	-7.318e-01	7.582e-01
1.531e+00	-3.915e-01	3.591e-01	-3.680e-01	3.347e-01	-7.673e-01	7.231e-01
1.533e+00	-3.986e-01	3.572e-01	-3.832e-01	3.173e-01	-8.013e-01	6.864e-01
1.536e+00	-4.056e-01	3.552e-01	-3.976e-01	2.992e-01	-8.337e-01	6.481e-01
1.538e+00	-4.126e-01	3.532e-01	-4.111e-01	2.805e-01	-8.644e-01	6.083e-01
1.540e+00	-4.196e-01	3.512e-01	-4.238e-01	2.611e-01	-8.933e-01	5.671e-01
1.543e+00	-4.265e-01	3.491e-01	-4.356e-01	2.412e-01	-9.205e-01	5.245e-01
1.545e+00	-4.334e-01	3.470e-01	-4.465e-01	2.207e-01	-9.457e-01	4.807e-01
1.547e+00	-4.403e-01	3.448e-01	-4.565e-01	1.997e-01	-9.691e-01	4.356e-01
1.550e+00	-4.471e-01	3.426e-01	-4.655e-01	1.783e-01	-9.904e-01	3.895e-01
1.552e+00	-4.538e-01	3.404e-01	-4.735e-01	1.564e-01	-1.010e+00	3.424e-01
1.554e+00	-4.606e-01	3.381e-01	-4.805e-01	1.342e-01	-1.027e+00	2.944e-01
1.557e+00	-4.672e-01	3.358e-01	-4.864e-01	1.116e-01	-1.042e+00	2.455e-01
1.559e+00	-4.739e-01	3.334e-01	-4.914e-01	8.874e-02	-1.055e+00	1.959e-01
1.561e+00	-4.805e-01	3.310e-01	-4.953e-01	6.565e-02	-1.065e+00	1.457e-01
1.563e+00	-4.870e-01	3.286e-01	-4.981e-01	4.236e-02	-1.074e+00	9.495e-02
1.566e+00	-4.935e-01	3.261e-01	-4.998e-01	1.893e-02	-1.080e+00	4.377e-02
1.568e+00	-5.000e-01	3.235e-01	-5.005e-01	-4.592e-03	-1.083e+00	-7.730e-03
1.570e+00	-5.064e-01	3.209e-01	-5.000e-01	-2.817e-02	-1.085e+00	-5.945e-02
1.573e+00	-5.128e-01	3.183e-01	-4.985e-01	-5.174e-02	-1.084e+00	-1.113e-01
1.575e+00	-5.191e-01	3.156e-01	-4.959e-01	-7.526e-02	-1.080e+00	-1.631e-01
1.577e+00	-5.253e-01	3.129e-01	-4.921e-01	-9.868e-02	-1.074e+00	-2.148e-01
1.580e+00	-5.316e-01	3.102e-01	-4.873e-01	-1.219e-01	-1.066e+00	-2.663e-01
1.582e+00	-5.377e-01	3.074e-01	-4.814e-01	-1.450e-01	-1.056e+00	-3.175e-01
1.584e+00	-5.439e-01	3.046e-01	-4.744e-01	-1.678e-01	-1.043e+00	-3.682e-01
1.587e+00	-5.499e-01	3.017e-01	-4.663e-01	-1.903e-01	-1.027e+00	-4.184e-01
1.589e+00	-5.560e-01	2.988e-01	-4.571e-01	-2.125e-01	-1.009e+00	-4.679e-01
1.591e+00	-5.619e-01	2.958e-01	-4.469e-01	-2.343e-01	-9.891e-01	-5.167e-01
1.593e+00	-5.679e-01	2.928e-01	-4.357e-01	-2.556e-01	-9.666e-01	-5.645e-01
1.596e+00	-5.737e-01	2.897e-01	-4.234e-01	-2.764e-01	-9.417e-01	-6.113e-01
1.598e+00	-5.796e-01	2.866e-01	-4.101e-01	-2.966e-01	-9.146e-01	-6.570e-01
1.600e+00	-5.853e-01	2.835e-01	-3.958e-01	-3.163e-01	-8.852e-01	-7.015e-01
1.603e+00	-5.910e-01	2.803e-01	-3.806e-01	-3.353e-01	-8.537e-01	-7.446e-01
1.605e+00	-5.967e-01	2.771e-01	-3.645e-01	-3.536e-01	-8.200e-01	-7.863e-01
1.607e+00	-6.023e-01	2.738e-01	-3.474e-01	-3.712e-01	-7.842e-01	-8.264e-01
1.610e+00	-6.078e-01	2.705e-01	-3.295e-01	-3.880e-01	-7.463e-01	-8.649e-01
1.612e+00	-6.133e-01	2.672e-01	-3.108e-01	-4.039e-01	-7.065e-01	-9.016e-01
1.614e+00	-6.187e-01	2.638e-01	-2.912e-01	-4.190e-01	-6.648e-01	-9.365e-01
1.617e+00	-6.240e-01	2.604e-01	-2.709e-01	-4.332e-01	-6.213e-01	-9.693e-01
1.619e+00	-6.293e-01	2.569e-01	-2.499e-01	-4.464e-01	-5.761e-01	-1.000e+00
1.621e+00	-6.345e-01	2.534e-01	-2.282e-01	-4.586e-01	-5.292e-01	-1.029e+00
1.624e+00	-6.397e-01	2.498e-01	-2.058e-01	-4.698e-01	-4.807e-01	-1.055e+00
1.626e+00	-6.448e-01	2.462e-01	-1.829e-01	-4.800e-01	-4.308e-01	-1.079e+00
1.628e+00	-6.498e-01	2.426e-01	-1.594e-01	-4.890e-01	-3.794e-01	-1.101e+00
1.630e+00	-6.548e-01	2.389e-01	-1.355e-01	-4.970e-01	-3.269e-01	-1.120e+00
1.633e+00	-6.597e-01	2.351e-01	-1.111e-01	-5.037e-01	-2.732e-01	-1.137e+00
1.635e+00	-6.645e-01	2.314e-01	-8.628e-02	-5.093e-01	-2.184e-01	-1.151e+00
1.637e+00	-6.693e-01	2.276e-01	-6.117e-02	-5.137e-01	-1.628e-01	-1.162e+00
1.640e+00	-6.739e-01	2.237e-01	-3.579e-02	-5.169e-01	-1.063e-01	-1.171e+00
1.642e+00	-6.785e-01	2.198e-01	-1.019e-02	-5.188e-01	-4.918e-02	-1.176e+00
1.644e+00	-6.831e-01	2.159e-01	1.555e-02	-5.195e-01	8.470e-03	-1.179e+00
1.647e+00	-6.875e-01	2.119e-01	4.139e-02	-5.189e-01	6.652e-02	-1.179e+00
1.649e+00	-6.919e-01	2.079e-01	6.726e-02	-5.170e-01	1.248e-01	-1.177e+00
1.651e+00	-6.962e-01	2.038e-01	9.309e-02	-5.138e-01	1.833e-01	-1.171e+00
1.654e+00	-7.004e-01	1.997e-01	1.188e-01	-5.093e-01	2.417e-01	-1.162e+00
1.656e+00	-7.045e-01	1.955e-01	1.444e-01	-5.035e-01	2.999e-01	-1.150e+00
1.658e+00	-7.086e-01	1.914e-01	1.697e-01	-4.964e-01	3.578e-01	-1.135e+00
1.660e+00	-7.125e-01	1.871e-01	1.948e-01	-4.881e-01	4.153e-01	-1.118e+00
1.663e+00	-7.164e-01	1.829e-01	2.195e-01	-4.784e-01	4.721e-01	-1.097e+00
1.665e+00	-7.202e-01	1.786e-01	2.437e-01	-4.675e-01	5.281e-01	-1.073e+00
1.667e+00	-7.239e-01	1.742e-01	2.675e-01	-4.553e-01	5.832e-01	-1.047e+00
1.670e+00	-7.275e-01	1.698e-01	2.907e-01	-4.419e-01	6.373e-01	-1.017e+00
1.672e+00	-7.310e-01	1.654e-01	3.133e-01	-4.273e-01	6.901e-01	-9.846e-01
1.674e+00	-7.344e-01	1.610e-01	3.351e-01	-4.115e-01	7.415e-01	-9.494e-01
1.677e+00	-7.377e-01	1.565e-01	3.563e-01	-3.945e-01	7.913e-01	-9.115e-01
1.679e+00	-7.409e-01	1.519e-01	3.766e-01	-3.764e-01	8.395e-01	-8.708e-01
1.681e+00	-7.440e-01	1.474e-01	3.960e-01	-3.572e-01	8.858e-01	-8.276e-01
1.684e+00	-7.471e-01	1.427e-01	4.144e-01	-3.370e-01	9.301e-01	-7.818e-01
1.686e+00	-7.500e-01	1.381e-01	4.319e-01	-3.158e-01	9.723e-01	-7.336e-01
1.688e+00	-7.528e-01	1.334e-01	4.483e-01	-2.936e-01	1.012e+00	-6.830e-01
1.690e+00	-7.555e-01	1.287e-01	4.636e-01	-2.705e-01	1.050e+00	-6.303e-01
1.693e+00	-7.580e-01	1.240e-01	4.778e-01	-2.466e-01	1.085e+00	-5.754e-01
1.695e+00	-7.605e-01	1.192e-01	4.907e-01	-2.219e-01	1.117e+00	-5.186e-01
1.697e+00	-7.629e-01	1.144e-01	5.023e-01	-1.964e-01	1.146e+00	-4.599e-01
1.700e+00	-7.651e-01	1.096e-01	5.127e-01	-1.703e-01	1.173e+00	-3.996e-01
1.702e+00	-7.673e-01	1.047e-01	5.217e-01	-1.436e-01	1.196e+00	-3.377e-01
1.704e+00	-7.693e-01	9.981e-02	5.293e-01	-1.164e-01	1.217e+00	-2.743e-01
1.707e+00	-7.712e-01	9.489e-02	5.355e-01	-8.868e-02	1.234e+00	-2.098e-01
1.709e+00	-7.729e-01	8.994e-02	5.402e-01	-6.061e-02	1.248e+00	-1.442e-01
1.711e+00	-7.746e-01	8.497e-02	5.434e-01	-3.223e-02	1.258e+00	-7.779e-02
1.714e+00	-7.761e-01	7.997e-02	5.452e-01	-3.624e-03	1.266e+00	-1.064e-02
1.716e+00	-7.775e-01	7.495e-02	5.454e-01	2.512e-02	1.269e+00	5.701e-02
1.718e+00	-7.788e-01	6.991e-02	5.441e-01	5.393e-02	1.269e+00	1.250e-01
1.721e+00	-7.799e-01	6.484e-02	5.412e-01	8.272e-02	1.265e+00	1.930e-01
1.723e+00	-7.809e-01	5.976e-02	5.368e-01	1.114e-01	1.258e+00	2.610e-01
1.725e+00	-7.818e-01	5.466e-02	5.309e-01	1.399e-01	1.247e+00	3.287e-01
1.727e+00	-7.825e-01	4.954e-02	5.234e-01	1.681e-01	1.233e+00	3.959e-01
1.730e+00	-7.831e-01	4.441e-02	5.144e-01	1.959e-01	1.215e+00	4.625e-01
1.732e+00	-7.836e-01	3.926e-02	5.039e-01	2.233e-01	1.193e+00	5.280e-01
1.734e+00	-7.839e-01	3.410e-02	4.918e-01	2.501e-01	1.168e+00	5.925e-01
1.737e+00	-7.841e-01	2.893e-02	4.784e-01	2.763e-01	1.139e+00	6.557e-01
1.739e+00	-7.841e-01	2.375e-02	4.634e-01	3.018e-01	1.106e+00	7.173e-01
1.741e+00	-7.840e-01	1.856e-02	4.471e-01	3.266e-01	1.071e+00	7.772e-01
1.744e+00	-7.838e-01	1.337e-02	4.294e-01	3.504e-01	1.032e+00	8.352e-01
1.746e+00	-7.834e-01	8.177e-03	4.105e-01	3.733e-01	9.892e-01	8.910e-01
1.748e+00	-7.829e-01	2.979e-03	3.902e-01	3.951e-01	9.437e-01	9.445e-01
1.751e+00	-7.822e-01	-2.218e-03	3.688e-01	4.159e-01	8.952e-01	9.955e-01
1.753e+00	-7.814e-01	-7.414e-03	3.462e-01	4.355e-01	8.438e-01	1.044e+00
1.755e+00	-7.804e-01	-1.261e-02	3.225e-01	4.539e-01	7.897e-01	1.089e+00
1.757e+00	-7.793e-01	-1.779e-02	2.979e-01	4.709e-01	7.330e-01	1.132e+00
1.760e+00	-7.780e-01	-2.297e-02	2.723e-01	4.866e-01	6.739e-01	1.171e+00
1.762e+00	-7.766e-01	-2.814e-02	2.459e-01	5.009e-01	6.125e-01	1.207e+00
1.764e+00	-7.750e-01	-3.330e-02	2.187e-01	5.137e-01	5.491e-01	1.240e+00
1.767e+00	-7.733e-01	-3.844e-02	1.908e-01	5.251e-01	4.838e-01	1.269e+00
1.769e+00	-7.715e-01	-4.357e-02	1.623e-01	5.348e-01	4.168e-01	1.294e+00
1.771e+00	-7.695e-01	-4.869e-02	1.333e-01	5.430e-01	3.483e-01	1.316e+00
1.774e+00	-7.673e-01	-5.378e-02	1.038e-01	5.496e-01	2.786e-01	1.333e+00
1.776e+00	-7.650e-01	-5.885e-02	7.410e-02	5.546e-01	2.078e-01	1.347e+00
1.778e+00	-7.626e-01	-6.389e-02	4.413e-02	5.579e-01	1.363e-01	1.357e+00
1.781e+00	-7.600e-01	-6.891e-02	1.403e-02	5.596e-01	6.412e-02	1.363e+00
1.783e+00	-7.573e-01	-7.390e-02	-1.611e-02	5.596e-01	-8.386e-03	1.365e+00
1.785e+00	-7.544e-01	-7.886e-02	-4.618e-02	5.579e-01	-8.102e-02	1.363e+00
1.787e+00	-7.514e-01	-8.379e-02	-7.610e-02	5.546e-01	-1.535e-01	1.356e+00
1.790e+00	-7.482e-01	-8.869e-02	-1.058e-01	5.497e-01	-2.257e-01	1.346e+00
1.792e+00	-7.449e-01	-9.355e-02	-1.351e-01	5.431e-01	-2.973e-01	1.332e+00
1.794e+00	-7.415e-01	-9.837e-02	-1.640e-01	5.349e-01	-3.681e-01	1.313e+00
1.797e+00	-7.379e-01	-1.031e-01	-1.923e-01	5.252e-01	-4.379e-01	1.291e+00
1.799e+00	-7.342e-01	-1.079e-01	-2.200e-01	5.140e-01	-5.064e-01	1.265e+00
1.801e+00	-7.304e-01	-1.126e-01	-2.470e-01	5.013e-01	-5.735e-01	1.236e+00
1.804e+00	-7.264e-01	-1.172e-01	-2.733e-01	4.871e-01	-6.388e-01	1.202e+00
1.806e+00	-7.224e-01	-1.218e-01	-2.986e-01	4.716e-01	-7.023e-01	1.165e+00
1.808e+00	-7.181e-01	-1.264e-01	-3.231e-01	4.547e-01	-7.637e-01	1.125e+00
1.811e+00	-7.138e-01	-1.309e-01	-3.465e-01	4.366e-01	-8.229e-01	1.082e+00
1.813e+00	-7.094e-01	-1.353e-01	-3.688e-01	4.173e-01	-8.795e-01	1.035e+00
1.815e+00	-7.048e-01	-1.397e-01	-3.899e-01	3.968e-01	-9.336e-01	9.860e-01
1.817e+00	-7.001e-01	-1.440e-01	-4.099e-01	3.753e-01	-9.850e-01	9.338e-01
1.820e+00	-6.953e-01	-1.483e-01	-4.286e-01	3.528e-01	-1.033e+00	8.791e-01
1.822e+00	-6.904e-01	-1.525e-01	-4.460e-01	3.294e-01	-1.079e+00	8.220e-01
1.824e+00	-6.854e-01	-1.567e-01	-4.621e-01	3.052e-01	-1.121e+00	7.627e-01
1.827e+00	-6.803e-01	-1.608e-01	-4.768e-01	2.803e-01	-1.160e+00	7.014e-01
1.829e+00	-6.751e-01	-1.648e-01	-4.900e-01	2.547e-01	-1.195e+00	6.384e-01
1.831e+00	-6.698e-01	-1.688e-01	-5.018e-01	2.286e-01	-1.228e+00	5.737e-01
1.834e+00	-6.644e-01	-1.727e-01	-5.122e-01	2.019e-01	-1.256e+00	5.077e-01
1.836e+00	-6.589e-01	-1.765e-01	-5.211e-01	1.749e-01	-1.281e+00	4.405e-01
1.838e+00	-6.533e-01	-1.803e-01	-5.285e-01	1.476e-01	-1.303e+00	3.724e-01
1.841e+00	-6.477e-01	-1.840e-01	-5.344e-01	1.200e-01	-1.320e+00	3.036e-01
1.843e+00	-6.419e-01	-1.877e-01	-5.388e-01	9.232e-02	-1.335e+00	2.342e-01
1.845e+00	-6.361e-01	-1.912e-01	-5.418e-01	6.458e-02	-1.345e+00	1.645e-01
1.848e+00	-6.303e-01	-1.947e-01	-5.433e-01	3.686e-02	-1.352e+00	9.478e-02
1.850e+00	-6.243e-01	-1.982e-01	-5.433e-01	9.253e-03	-1.355e+00	2.513e-02
1.852e+00	-6.183e-01	-2.015e-01	-5.419e-01	-1.817e-02	-1.355e+00	-4.421e-02
1.854e+00	-6.122e-01	-2.048e-01	-5.391e-01	-4.532e-02	-1.351e+00	-1.130e-01
1.857e+00	-6.061e-01	-2.080e-01	-5.349e-01	-7.213e-02	-1.343e+00	-1.812e-01
1.859e+00	-5.999e-01	-2.112e-01	-5.293e-01	-9.853e-02	-1.333e+00	-2.484e-01
1.861e+00	-5.937e-01	-2.142e-01	-5.225e-01	-1.245e-01	-1.318e+00	-3.146e-01
1.864e+00	-5.874e-01	-2.172e-01	-5.144e-01	-1.498e-01	-1.301e+00	-3.796e-01
1.866e+00	-5.811e-01	-2.202e-01	-5.051e-01	-1.746e-01	-1.280e+00	-4.432e-01
1.868e+00	-5.747e-01	-2.230e-01	-4.946e-01	-1.987e-01	-1.257e+00	-5.053e-01
1.871e+00	-5.683e-01	-2.258e-01	-4.829e-01	-2.221e-01	-1.230e+00	-5.656e-01
1.873e+00	-5.618e-01	-2.285e-01	-4.702e-01	-2.448e-01	-1.201e+00	-6.241e-01
1.875e+00	-5.554e-01	-2.312e-01	-4.565e-01	-2.666e-01	-1.169e+00	-6.807e-01
1.878e+00	-5.489e-01	-2.337e-01	-4.417e-01	-2.875e-01	-1.134e+00	-7.352e-01
1.880e+00	-5.423e-01	-2.362e-01	-4.261e-01	-3.076e-01	-1.097e+00	-7.875e-01
1.882e+00	-5.358e-01	-2.387e-01	-4.096e-01	-3.267e-01	-1.057e+00	-8.376e-01
1.884e+00	-5.292e-01	-2.410e-01	-3.924e-01	-3.449e-01	-1.016e+00	-8.853e-01
1.887e+00	-5.226e-01	-2.433e-01	-3.744e-01	-3.620e-01	-9.721e-01	-9.305e-01
1.889e+00	-5.160e-01	-2.456e-01	-3.557e-01	-3.782e-01	-9.266e-01	-9.732e-01
1.891e+00	-5.094e-01	-2.477e-01	-3.364e-01	-3.933e-01	-8.793e-01	-1.013e+00
1.894e+00	-5.028e-01	-2.498e-01	-3.165e-01	-4.074e-01	-8.304e-01	-1.051e+00
1.896e+00	-4.962e-01	-2.518e-01	-2.961e-01	-4.203e-01	-7.801e-01	-1.085e+00
1.898e+00	-4.895e-01	-2.538e-01	-2.753e-01	-4.322e-01	-7.285e-01	-1.118e+00
1.901e+00	-4.829e-01	-2.557e-01	-2.542e-01	-4.431e-01	-6.758e-01	-1.147e+00
1.903e+00	-4.762e-01	-2.575e-01	-2.327e-01	-4.528e-01	-6.220e-01	-1.173e+00
1.905e+00	-4.696e-01	-2.593e-01	-2.109e-01	-4.614e-01	-5.674e-01	-1.197e+00
1.908e+00	-4.630e-01	-2.610e-01	-1.889e-01	-4.690e-01	-5.121e-01	-1.218e+00
1.910e+00	-4.564e-01	-2.626e-01	-1.668e-01	-4.754e-01	-4.562e-01	-1.236e+00
1.912e+00	-4.497e-01	-2.642e-01	-1.446e-01	-4.808e-01	-3.999e-01	-1.251e+00
1.914e+00	-4.431e-01	-2.657e-01	-1.223e-01	-4.851e-01	-3.432e-01	-1.264e+00
1.917e+00	-4.365e-01	-2.672e-01	-1.001e-01	-4.883e-01	-2.864e-01	-1.274e+00
1.919e+00	-4.299e-01	-2.686e-01	-7.785e-02	-4.906e-01	-2.296e-01	-1.281e+00
1.921e+00	-4.234e-01	-2.699e-01	-5.575e-02	-4.917e-01	-1.728e-01	-1.286e+00
1.924e+00	-4.168e-01	-2.712e-01	-3.378e-02	-4.919e-01	-1.162e-01	-1.288e+00
1.926e+00	-4.103e-01	-2.724e-01	-1.201e-02	-4.911e-01	-5.999e-02	-1.287e+00
1.928e+00	-4.038e-01	-2.736e-01	9.527e-03	-4.894e-01	-4.182e-03	-1.284e+00
1.931e+00	-3.973e-01	-2.747e-01	3.079e-02	-4.867e-01	5.109e-02	-1.278e+00
1.933e+00	-3.908e-01	-2.758e-01	5.174e-02	-4.830e-01	1.057e-01	-1.270e+00
1.935e+00	-3.844e-01	-2.768e-01	7.235e-02	-4.785e-01	1.596e-01	-1.259e+00
1.938e+00	-3.779e-01	-2.778e-01	9.257e-02	-4.732e-01	2.126e-01	-1.246e+00
1.940e+00	-3.715e-01	-2.787e-01	1.124e-01	-4.670e-01	2.648e-01	-1.231e+00
1.942e+00	-3.652e-01	-2.795e-01	1.317e-01	-4.600e-01	3.159e-01	-1.214e+00
1.945e+00	-3.588e-01	-2.804e-01	1.506e-01	-4.522e-01	3.659e-01	-1.195e+00
1.947e+00	-3.525e-01	-2.811e-01	1.690e-01	-4.437e-01	4.147e-01	-1.174e+00
1.949e+00	-3.462e-01	-2.818e-01	1.869e-01	-4.344e-01	4.623e-01	-1.150e+00
1.951e+00	-3.399e-01	-2.825e-01	2.042e-01	-4.245e-01	5.086e-01	-1.125e+00
1.954e+00	-3.337e-01	-2.831e-01	2.209e-01	-4.140e-01	5.535e-01	-1.098e+00
1.956e+00	-3.275e-01	-2.837e-01	2.370e-01	-4.028e-01	5.970e-01	-1.070e+00
1.958e+00	-3.213e-01	-2.843e-01	2.526e-01	-3.911e-01	6.390e-01	-1.040e+00
1.961e+00	-3.152e-01	-2.847e-01	2.675e-01	-3.788e-01	6.794e-01	-1.008e+00
1.963e+00	-3.091e-01	-2.852e-01	2.817e-01	-3.660e-01	7.183e-01	-9.751e-01
1.965e+00	-3.030e-01	-2.856e-01	2.953e-01	-3.527e-01	7.556e-01	-9.407e-01
1.968e+00	-2.970e-01	-2.860e-01	3.083e-01	-3.390e-01	7.912e-01	-9.051e-01
1.970e+00	-2.910e-01	-2.863e-01	3.205e-01	-3.249e-01	8.251e-01	-8.682e-01
1.972e+00	-2.850e-01	-2.866e-01	3.321e-01	-3.103e-01	8.573e-01	-8.302e-01
1.975e+00	-2.790e-01	-2.869e-01	3.430e-01	-2.955e-01	8.877e-01	-7.913e-01
1.977e+00	-2.731e-01	-2.871e-01	3.532e-01	-2.803e-01	9.164e-01	-7.514e-01
1.979e+00	-2.672e-01	-2.872e-01	3.627e-01	-2.648e-01	9.433e-01	-7.106e-01
1.981e+00	-2.614e-01	-2.874e-01	3.715e-01	-2.490e-01	9.684e-01	-6.691e-01
1.984e+00	-2.556e-01	-2.875e-01	3.796e-01	-2.331e-01	9.917e-01	-6.269e-01
1.986e+00	-2.498e-01	-2.876e-01	3.870e-01	-2.169e-01	1.013e+00	-5.841e-01
1.988e+00	-2.441e-01	-2.876e-01	3.937e-01	-2.006e-01	1.033e+00	-5.408e-01
1.991e+00	-2.384e-01	-2.876e-01	3.997e-01	-1.841e-01	1.051e+00	-4.970e-01
1.993e+00	-2.327e-01	-2.876e-01	4.050e-01	-1.676e-01	1.067e+00	-4.528e-01
1.995e+00	-2.271e-01	-2.875e-01	4.096e-01	-1.509e-01	1.081e+00	-4.084e-01
1.998e+00	-2.215e-01	-2.874e-01	4.135e-01	-1.342e-01	1.093e+00	-3.637e-01
2.000e+00	-2.159e-01	-2.873e-01	4.167e-01	-1.175e-01	1.104e+00	-3.189e-01
2.002e+00	-2.104e-01	-2.872e-01	4.192e-01	-1.008e-01	1.113e+00	-2.740e-01
2.005e+00	-2.049e-01	-2.870e-01	4.211e-01	-8.412e-02	1.120e+00	-2.291e-01
2.007e+00	-1.995e-01	-2.868e-01	4.223e-01	-6.748e-02	1.125e+00	-1.843e-01
2.009e+00	-1.940e-01	-2.865e-01	4.229e-01	-5.092e-02	1.128e+00	-1.395e-01
2.011e+00	-1.886e-01	-2.862e-01	4.228e-01	-3.446e-02	1.130e+00	-9.499e-02
2.014e+00	-1.833e-01	-2.860e-01	4.221e-01	-1.811e-02	1.130e+00	-5.070e-02
2.016e+00	-1.780e-01	-2.856e-01	4.207e-01	-1.917e-03	1.129e+00	-6.722e-03
2.018e+00	-1.727e-01	-2.853e-01	4.188e-01	1.411e-02	1.125e+00	3.688e-02
2.021e+00	-1.674e-01	-2.849e-01	4.162e-01	2.996e-02	1.121e+00	8.006e-02
2.023e+00	-1.622e-01	-2.845e-01	4.131e-01	4.560e-02	1.114e+00	1.228e-01
2.025e+00	-1.570e-01	-2.841e-01	4.094e-01	6.101e-02	1.106e+00	1.649e-01
2.028e+00	-1.519e-01	-2.836e-01	4.051e-01	7.618e-02	1.096e+00	2.065e-01
2.030e+00	-1.468e-01	-2.831e-01	4.003e-01	9.109e-02	1.085e+00	2.474e-01
2.032e+00	-1.417e-01	-2.826e-01	3.950e-01	1.057e-01	1.073e+00	2.876e-01
2.035e+00	-1.366e-01	-2.821e-01	3.892e-01	1.201e-01	1.059e+00	3.271e-01
2.037e+00	-1.316e-01	-2.816e-01	3.828e-01	1.341e-01	1.043e+00	3.658e-01
2.039e+00	-1.266e-01	-2.810e-01	3.760e-01	1.478e-01	1.027e+00	4.037e-01
2.042e+00	-1.217e-01	-2.804e-01	3.687e-01	1.611e-01	1.009e+00	4.407e-01
2.044e+00	-1.167e-01	-2.798e-01	3.609e-01	1.741e-01	9.893e-01	4.768e-01
2.046e+00	-1.118e-01	-2.792e-01	3.527e-01	1.868e-01	9.687e-01	5.120e-01
2.048e+00	-1.070e-01	-2.785e-01	3.441e-01	1.990e-01	9.470e-01	5.462e-01
2.051e+00	-1.022e-01	-2.778e-01	3.351e-01	2.109e-01	9.240e-01	5.793e-01
2.053e+00	-9.736e-02	-2.771e-01	3.257e-01	2.224e-01	9.000e-01	6.114e-01
2.055e+00	-9.259e-02	-2.764e-01	3.160e-01	2.334e-01	8.749e-01	6.424e-01
2.058e+00	-8.785e-02	-2.757e-01	3.059e-01	2.440e-01	8.487e-01	6.724e-01
2.060e+00	-8.315e-02	-2.749e-01	2.954e-01	2.542e-01	8.216e-01	7.011e-01
2.062e+00	-7.847e-02	-2.741e-01	2.846e-01	2.640e-01	7.935e-01	7.287e-01
2.065e+00	-7.382e-02	-2.733e-01	2.736e-01	2.733e-01	7.646e-01	7.551e-01
2.067e+00	-6.921e-02	-2.725e-01	2.622e-01	2.822e-01	7.348e-01	7.803e-01
2.069e+00	-6.462e-02	-2.717e-01	2.506e-01	2.906e-01	7.041e-01	8.043e-01
2.072e+00	-6.006e-02	-2.708e-01	2.388e-01	2.985e-01	6.728e-01	8.270e-01
2.074e+00	-5.553e-02	-2.699e-01	2.267e-01	3.059e-01	6.407e-01	8.484e-01
2.076e+00	-5.103e-02	-2.690e-01	2.144e-01	3.129e-01	6.080e-01	8.686e-01
2.078e+00	-4.655e-02	-2.681e-01	2.019e-01	3.194e-01	5.746e-01	8.874e-01
2.081e+00	-4.211e-02	-2.672e-01	1.892e-01	3.254e-01	5.407e-01	9.049e-01
2.083e+00	-3.769e-02	-2.663e-01	1.764e-01	3.309e-01	5.063e-01	9.211e-01
2.085e+00	-3.330e-02	-2.653e-01	1.635e-01	3.360e-01	4.713e-01	9.359e-01
2.088e+00	-2.894e-02	-2.643e-01	1.504e-01	3.405e-01	4.360e-01	9.494e-01
2.090e+00	-2.460e-02	-2.633e-01	1.372e-01	3.445e-01	4.003e-01	9.615e-01
2.092e+00	-2.029e-02	-2.623e-01	1.239e-01	3.481e-01	3.642e-01	9.722e-01
2.095e+00	-1.601e-02	-2.613e-01	1.106e-01	3.511e-01	3.279e-01	9.816e-01
2.097e+00	-1.175e-02	-2.602e-01	9.717e-02	3.537e-01	2.913e-01	9.896e-01
2.099e+00	-7.522e-03	-2.592e-01	8.374e-02	3.557e-01	2.545e-01	9.962e-01
2.102e+00	-3.318e-03	-2.581e-01	7.028e-02	3.573e-01	2.176e-01	1.001e+00
2.104e+00	8.609e-04	-2.570e-01	5.683e-02	3.583e-01	1.806e-01	1.005e+00
2.106e+00	5.014e-03	-2.559e-01	4.339e-02	3.589e-01	1.436e-01	1.008e+00
2.108e+00	9.141e-03	-2.548e-01	2.999e-02	3.590e-01	1.065e-01	1.009e+00
2.111e+00	1.324e-02	-2.536e-01	1.663e-02	3.586e-01	6.951e-02	1.009e+00
2.113e+00	1.732e-02	-2.525e-01	3.344e-03	3.577e-01	3.258e-02	1.007e+00
2.115e+00	2.137e-02	-2.513e-01	-9.865e-03	3.564e-01	-4.206e-03	1.004e+00
2.118e+00	2.540e-02	-2.501e-01	-2.298e-02	3.545e-01	-4.082e-02	9.999e-01
2.120e+00	2.941e-02	-2.489e-01	-3.597e-02	3.522e-01	-7.720e-02	9.943e-01
2.122e+00	3.339e-02	-2.477e-01	-4.884e-02	3.495e-01	-1.133e-01	9.874e-01
2.125e+00	3.734e-02	-2.464e-01	-6.157e-02	3.462e-01	-1.491e-01	9.791e-01
2.127e+00	4.128e-02	-2.452e-01	-7.413e-02	3.426e-01	-1.846e-01	9.696e-01
2.129e+00	4.518e-02	-2.439e-01	-8.652e-02	3.385e-01	-2.196e-01	9.588e-01
2.132e+00	4.907e-02	-2.427e-01	-9.872e-02	3.339e-01	-2.542e-01	9.467e-01
2.134e+00	5.293e-02	-2.414e-01	-1.107e-01	3.289e-01	-2.883e-01	9.334e-01
2.136e+00	5.677e-02	-2.401e-01	-1.225e-01	3.235e-01	-3.219e-01	9.189e-01
2.139e+00	6.059e-02	-2.387e-01	-1.340e-01	3.177e-01	-3.549e-01	9.032e-01
2.141e+00	6.438e-02	-2.374e-01	-1.453e-01	3.115e-01	-3.873e-01	8.863e-01
2.143e+00	6.815e-02	-2.360e-01	-1.564e-01	3.049e-01	-4.191e-01	8.683e-01
2.145e+00	7.190e-02	-2.347e-01	-1.672e-01	2.979e-01	-4.502e-01	8.491e-01
2.148e+00	7.562e-02	-2.333e-01	-1.776e-01	2.905e-01	-4.805e-01	8.289e-01
2.150e+00	7.933e-02	-2.319e-01	-1.878e-01	2.828e-01	-5.101e-01	8.075e-01
2.152e+00	8.301e-02	-2.305e-01	-1.977e-01	2.747e-01	-5.389e-01	7.851e-01
2.155e+00	8.667e-02	-2.291e-01	-2.073e-01	2.662e-01	-5.668e-01	7.617e-01
2.157e+00	9.030e-02	-2.276e-01	-2.165e-01	2.575e-01	-5.939e-01	7.373e-01
2.159e+00	9.392e-02	-2.262e-01	-2.254e-01	2.484e-01	-6.201e-01	7.120e-01
2.162e+00	9.751e-02	-2.247e-01	-2.339e-01	2.390e-01	-6.453e-01	6.857e-01
2.164e+00	1.011e-01	-2.233e-01	-2.420e-01	2.293e-01	-6.695e-01	6.586e-01
2.166e+00	1.046e-01	-2.218e-01	-2.498e-01	2.194e-01	-6.928e-01	6.306e-01
2.169e+00	1.082e-01	-2.203e-01	-2.572e-01	2.091e-01	-7.150e-01	6.018e-01
2.171e+00	1.117e-01	-2.187e-01	-2.642e-01	1.987e-01	-7.362e-01	5.722e-01
2.173e+00	1.152e-01	-2.172e-01	-2.708e-01	1.879e-01	-7.562e-01	5.419e-01
2.175e+00	1.186e-01	-2.157e-01	-2.770e-01	1.770e-01	-7.752e-01	5.108e-01
2.178e+00	1.221e-01	-2.141e-01	-2.828e-01	1.658e-01	-7.929e-01	4.792e-01
2.180e+00	1.255e-01	-2.125e-01	-2.881e-01	1.545e-01	-8.096e-01	4.468e-01
2.182e+00	1.289e-01	-2.109e-01	-2.930e-01	1.430e-01	-8.250e-01	4.140e-01
2.185e+00	1.323e-01	-2.093e-01	-2.975e-01	1.313e-01	-8.392e-01	3.805e-01
2.187e+00	1.356e-01	-2.077e-01	-3.015e-01	1.194e-01	-8.521e-01	3.466e-01
2.189e+00	1.390e-01	-2.061e-01	-3.050e-01	1.074e-01	-8.639e-01	3.123e-01
2.192e+00	1.423e-01	-2.044e-01	-3.081e-01	9.534e-02	-8.743e-01	2.775e-01
2.194e+00	1.456e-01	-2.028e-01	-3.108e-01	8.315e-02	-8.834e-01	2.424e-01
2.196e+00	1.488e-01	-2.011e-01	-3.130e-01	7.087e-02	-8.912e-01	2.070e-01
2.199e+00	1.521e-01	-1.994e-01	-3.147e-01	5.852e-02	-8.977e-01	1.713e-01
2.201e+00	1.553e-01	-1.977e-01	-3.159e-01	4.612e-02	-9.029e-01	1.354e-01
2.203e+00	1.585e-01	-1.960e-01	-3.167e-01	3.369e-02	-9.067e-01	9.938e-02
2.205e+00	1.617e-01	-1.943e-01	-3.170e-01	2.124e-02	-9.091e-01	6.323e-02
2.208e+00	1.649e-01	-1.926e-01	-3.168e-01	8.793e-03	-9.102e-01	2.701e-02
2.210e+00	1.680e-01	-1.908e-01	-3.161e-01	-3.634e-03	-9.099e-01	-9.211e-03
2.212e+00	1.712e-01	-1.890e-01	-3.149e-01	-1.602e-02	-9.082e-01	-4.539e-02
2.215e+00	1.743e-01	-1.873e-01	-3.133e-01	-2.836e-02	-9.051e-01	-8.148e-02
2.217e+00	1.774e-01	-1.855e-01	-3.112e-01	-4.062e-02	-9.007e-01	-1.174e-01
2.219e+00	1.804e-01	-1.837e-01	-3.086e-01	-5.279e-02	-8.948e-01	-1.532e-01
2.222e+00	1.835e-01	-1.818e-01	-3.056e-01	-6.486e-02	-8.876e-01	-1.886e-01
2.224e+00	1.865e-01	-1.800e-01	-3.020e-01	-7.680e-02	-8.790e-01	-2.238e-01
2.226e+00	1.895e-01	-1.782e-01	-2.981e-01	-8.859e-02	-8.690e-01	-2.587e-01
2.229e+00	1.925e-01	-1.763e-01	-2.936e-01	-1.002e-01	-8.577e-01	-2.931e-01
2.231e+00	1.954e-01	-1.744e-01	-2.887e-01	-1.117e-01	-8.450e-01	-3.270e-01
2.233e+00	1.983e-01	-1.725e-01	-2.833e-01	-1.229e-01	-8.310e-01	-3.604e-01
2.236e+00	2.012e-01	-1.706e-01	-2.775e-01	-1.340e-01	-8.156e-01	-3.933e-01
2.238e+00	2.041e-01	-1.687e-01	-2.713e-01	-1.448e-01	-7.990e-01	-4.255e-01
2.240e+00	2.070e-01	-1.668e-01	-2.646e-01	-1.553e-01	-7.810e-01	-4.571e-01
2.242e+00	2.098e-01	-1.648e-01	-2.576e-01	-1.656e-01	-7.618e-01	-4.879e-01
2.245e+00	2.127e-01	-1.629e-01	-2.501e-01	-1.756e-01	-7.413e-01	-5.179e-01
2.247e+00	2.155e-01	-1.609e-01	-2.422e-01	-1.853e-01	-7.195e-01	-5.471e-01
2.249e+00	2.182e-01	-1.589e-01	-2.339e-01	-1.947e-01	-6.966e-01	-5.755e-01
2.252e+00	2.210e-01	-1.569e-01	-2.252e-01	-2.037e-01	-6.725e-01	-6.028e-01
2.254e+00	2.237e-01	-1.549e-01	-2.161e-01	-2.124e-01	-6.472e-01	-6.292e-01
2.256e+00	2.264e-01	-1.529e-01	-2.067e-01	-2.208e-01	-6.209e-01	-6.546e-01
2.259e+00	2.291e-01	-1.508e-01	-1.970e-01	-2.287e-01	-5.934e-01	-6.789e-01
2.261e+00	2.317e-01	-1.488e-01	-1.869e-01	-2.363e-01	-5.650e-01	-7.020e-01
2.263e+00	2.344e-01	-1.467e-01	-1.766e-01	-2.434e-01	-5.355e-01	-7.240e-01
2.266e+00	2.370e-01	-1.446e-01	-1.659e-01	-2.501e-01	-5.051e-01	-7.447e-01
2.268e+00	2.396e-01	-1.425e-01	-1.549e-01	-2.564e-01	-4.737e-01	-7.642e-01
2.270e+00	2.421e-01	-1.404e-01	-1.437e-01	-2.622e-01	-4.415e-01	-7.823e-01
2.272e+00	2.447e-01	-1.383e-01	-1.322e-01	-2.676e-01	-4.084e-01	-7.991e-01
2.275e+00	2.472e-01	-1.362e-01	-1.205e-01	-2.725e-01	-3.746e-01	-8.146e-01
2.277e+00	2.496e-01	-1.340e-01	-1.086e-01	-2.769e-01	-3.401e-01	-8.285e-01
2.279e+00	2.521e-01	-1.319e-01	-9.648e-02	-2.808e-01	-3.048e-01	-8.411e-01
2.282e+00	2.545e-01	-1.297e-01	-8.420e-02	-2.842e-01	-2.690e-01	-8.521e-01
2.284e+00	2.569e-01	-1.275e-01	-7.176e-02	-2.871e-01	-2.326e-01	-8.616e-01
2.286e+00	2.593e-01	-1.253e-01	-5.920e-02	-2.894e-01	-1.958e-01	-8.696e-01
2.289e+00	2.616e-01	-1.231e-01	-4.652e-02	-2.912e-01	-1.584e-01	-8.759e-01
2.291e+00	2.640e-01	-1.209e-01	-3.375e-02	-2.925e-01	-1.208e-01	-8.806e-01
2.293e+00	2.663e-01	-1.186e-01	-2.092e-02	-2.932e-01	-8.277e-02	-8.837e-01
2.296e+00	2.685e-01	-1.164e-01	-8.051e-03	-2.934e-01	-4.454e-02	-8.852e-01
2.298e+00	2.708e-01	-1.141e-01	4.843e-03	-2.930e-01	-6.143e-03	-8.850e-01
2.300e+00	2.730e-01	-1.118e-01	1.773e-02	-2.921e-01	3.236e-02	-8.830e-01
2.302e+00	2.751e-01	-1.095e-01	3.059e-02	-2.906e-01	7.089e-02	-8.794e-01
2.305e+00	2.773e-01	-1.072e-01	4.340e-02	-2.885e-01	1.094e-01	-8.741e-01
2.307e+00	2.794e-01	-1.049e-01	5.613e-02	-2.859e-01	1.478e-01	-8.670e-01
2.309e+00	2.815e-01	-1.026e-01	6.876e-02	-2.827e-01	1.859e-01	-8.582e-01
2.309e+00	2.815e-01	-1.026e-01	6.876e-02	-2.827e-01	1.859e-01	-8.582e-01
2.312e+00	2.835e-01	-1.002e-01	8.126e-02	-2.789e-01	2.240e-01	-8.476e-01
2.314e+00	2.856e-01	-9.789e-02	9.360e-02	-2.746e-01	2.617e-01	-8.353e-01
2.316e+00	2.876e-01	-9.553e-02	1.058e-01	-2.697e-01	2.990e-01	-8.213e-01
2.319e+00	2.895e-01	-9.315e-02	1.177e-01	-2.643e-01	3.358e-01	-8.056e-01
2.321e+00	2.914e-01	-9.076e-02	1.295e-01	-2.583e-01	3.720e-01	-7.881e-01
2.323e+00	2.933e-01	-8.836e-02	1.409e-01	-2.518e-01	4.076e-01	-7.690e-01
2.326e+00	2.952e-01	-8.594e-02	1.521e-01	-2.448e-01	4.424e-01	-7.483e-01
2.328e+00	2.970e-01	-8.352e-02	1.630e-01	-2.372e-01	4.764e-01	-7.259e-01
2.330e+00	2.988e-01	-8.108e-02	1.736e-01	-2.292e-01	5.095e-01	-7.020e-01
2.332e+00	3.006e-01	-7.864e-02	1.838e-01	-2.206e-01	5.417e-01	-6.764e-01
2.335e+00	3.023e-01	-7.618e-02	1.936e-01	-2.116e-01	5.728e-01	-6.494e-01
2.337e+00	3.040e-01	-7.371e-02	2.031e-01	-2.021e-01	6.028e-01	-6.208e-01
2.339e+00	3.056e-01	-7.123e-02	2.121e-01	-1.921e-01	6.315e-01	-5.908e-01
2.342e+00	3.072e-01	-6.874e-02	2.206e-01	-1.817e-01	6.590e-01	-5.595e-01
2.344e+00	3.088e-01	-6.624e-02	2.287e-01	-1.709e-01	6.852e-01	-5.268e-01
2.346e+00	3.103e-01	-6.373e-02	2.363e-01	-1.598e-01	7.099e-01	-4.928e-01
2.349e+00	3.118e-01	-6.121e-02	2.433e-01	-1.482e-01	7.331e-01	-4.575e-01
2.351e+00	3.133e-01	-5.868e-02	2.499e-01	-1.363e-01	7.548e-01	-4.212e-01
2.353e+00	3.147e-01	-5.614e-02	2.558e-01	-1.240e-01	7.748e-01	-3.837e-01
2.356e+00	3.161e-01	-5.359e-02	2.612e-01	-1.115e-01	7.931e-01	-3.452e-01
2.358e+00	3.174e-01	-5.104e-02	2.660e-01	-9.867e-02	8.097e-01	-3.058e-01
2.360e+00	3.187e-01	-4.847e-02	2.702e-01	-8.560e-02	8.244e-01	-2.655e-01
2.363e+00	3.200e-01	-4.590e-02	2.738e-01	-7.231e-02	8.373e-01	-2.244e-01
2.365e+00	3.212e-01	-4.332e-02	2.767e-01	-5.883e-02	8.483e-01	-1.827e-01
2.367e+00	3.223e-01	-4.073e-02	2.790e-01	-4.518e-02	8.573e-01	-1.404e-01
2.369e+00	3.235e-01	-3.814e-02	2.806e-01	-3.140e-02	8.643e-01	-9.752e-02
2.372e+00	3.245e-01	-3.553e-02	2.816e-01	-1.752e-02	8.692e-01	-5.426e-02
2.374e+00	3.256e-01	-3.292e-02	2.819e-01	-3.576e-03	8.720e-01	-1.071e-02
2.376e+00	3.265e-01	-3.031e-02	2.814e-01	1.040e-02	8.727e-01	3.305e-02
2.379e+00	3.275e-01	-2.769e-02	2.803e-01	2.438e-02	8.713e-01	7.690e-02
2.381e+00	3.284e-01	-2.506e-02	2.785e-01	3.833e-02	8.677e-01	1.207e-01
2.383e+00	3.292e-01	-2.243e-02	2.760e-01	5.220e-02	8.619e-01	1.645e-01
2.386e+00	3.300e-01	-1.979e-02	2.728e-01	6.597e-02	8.539e-01	2.079e-01
2.388e+00	3.308e-01	-1.715e-02	2.688e-01	7.960e-02	8.436e-01	2.511e-01
2.390e+00	3.315e-01	-1.451e-02	2.642e-01	9.305e-02	8.312e-01	2.937e-01
2.393e+00	3.321e-01	-1.186e-02	2.589e-01	1.063e-01	8.166e-01	3.358e-01
2.395e+00	3.327e-01	-9.211e-03	2.529e-01	1.193e-01	7.998e-01	3.772e-01
2.397e+00	3.332e-01	-6.558e-03	2.463e-01	1.320e-01	7.808e-01	4.178e-01
2.399e+00	3.337e-01	-3.904e-03	2.389e-01	1.443e-01	7.597e-01	4.574e-01
2.402e+00	3.342e-01	-1.247e-03	2.310e-01	1.563e-01	7.365e-01	4.960e-01
2.404e+00	3.345e-01	1.410e-03	2.223e-01	1.680e-01	7.112e-01	5.335e-01
2.406e+00	3.349e-01	4.067e-03	2.131e-01	1.791e-01	6.839e-01	5.696e-01
2.409e+00	3.351e-01	6.724e-03	2.033e-01	1.899e-01	6.546e-01	6.043e-01
2.411e+00	3.354e-01	9.381e-03	1.929e-01	2.001e-01	6.234e-01	6.376e-01
2.413e+00	3.355e-01	1.204e-02	1.819e-01	2.097e-01	5.903e-01	6.692e-01
2.416e+00	3.356e-01	1.469e-02	1.705e-01	2.189e-01	5.555e-01	6.991e-01
2.418e+00	3.357e-01	1.734e-02	1.585e-01	2.274e-01	5.189e-01	7.271e-01
2.420e+00	3.357e-01	1.999e-02	1.460e-01	2.353e-01	4.807e-01	7.532e-01
2.423e+00	3.356e-01	2.263e-02	1.332e-01	2.425e-01	4.410e-01	7.773e-01
2.425e+00	3.355e-01	2.527e-02	1.199e-01	2.491e-01	3.999e-01	7.992e-01
2.427e+00	3.353e-01	2.791e-02	1.062e-01	2.549e-01	3.575e-01	8.190e-01
2.429e+00	3.351e-01	3.054e-02	9.225e-02	2.600e-01	3.138e-01	8.364e-01
2.432e+00	3.347e-01	3.316e-02	7.797e-02	2.644e-01	2.690e-01	8.515e-01
2.434e+00	3.344e-01	3.577e-02	6.344e-02	2.680e-01	2.233e-01	8.641e-01
2.436e+00	3.339e-01	3.838e-02	4.871e-02	2.708e-01	1.767e-01	8.742e-01
2.439e+00	3.335e-01	4.098e-02	3.380e-02	2.728e-01	1.294e-01	8.817e-01
2.441e+00	3.329e-01	4.357e-02	1.877e-02	2.740e-01	8.156e-02	8.866e-01
2.443e+00	3.323e-01	4.615e-02	3.658e-03	2.744e-01	3.326e-02	8.889e-01
2.446e+00	3.316e-01	4.872e-02	-1.148e-02	2.739e-01	-1.533e-02	8.884e-01
2.448e+00	3.309e-01	5.128e-02	-2.661e-02	2.726e-01	-6.407e-02	8.853e-01
2.450e+00	3.301e-01	5.383e-02	-4.168e-02	2.705e-01	-1.128e-01	8.794e-01
2.453e+00	3.292e-01	5.636e-02	-5.663e-02	2.675e-01	-1.613e-01	8.707e-01
2.455e+00	3.282e-01	5.888e-02	-7.143e-02	2.637e-01	-2.096e-01	8.593e-01
2.457e+00	3.272e-01	6.139e-02	-8.602e-02	2.590e-01	-2.573e-01	8.452e-01
2.460e+00	3.262e-01	6.388e-02	-1.004e-01	2.535e-01	-3.044e-01	8.283e-01
2.462e+00	3.250e-01	6.636e-02	-1.144e-01	2.472e-01	-3.507e-01	8.087e-01
2.464e+00	3.238e-01	6.881e-02	-1.281e-01	2.402e-01	-3.961e-01	7.865e-01
2.466e+00	3.226e-01	7.126e-02	-1.413e-01	2.323e-01	-4.403e-01	7.617e-01
2.469e+00	3.212e-01	7.368e-02	-1.542e-01	2.237e-01	-4.833e-01	7.343e-01
2.471e+00	3.198e-01	7.608e-02	-1.665e-01	2.143e-01	-5.248e-01	7.045e-01
2.473e+00	3.184e-01	7.846e-02	-1.783e-01	2.043e-01	-5.648e-01	6.723e-01
2.476e+00	3.168e-01	8.083e-02	-1.896e-01	1.935e-01	-6.030e-01	6.377e-01
2.478e+00	3.152e-01	8.317e-02	-2.002e-01	1.822e-01	-6.394e-01	6.010e-01
2.480e+00	3.136e-01	8.549e-02	-2.101e-01	1.702e-01	-6.737e-01	5.621e-01
2.483e+00	3.118e-01	8.778e-02	-2.194e-01	1.576e-01	-7.059e-01	5.212e-01
2.485e+00	3.100e-01	9.005e-02	-2.279e-01	1.445e-01	-7.358e-01	4.785e-01
2.487e+00	3.082e-01	9.230e-02	-2.356e-01	1.310e-01	-7.634e-01	4.341e-01
2.490e+00	3.063e-01	9.452e-02	-2.426e-01	1.169e-01	-7.884e-01	3.880e-01
2.492e+00	3.043e-01	9.671e-02	-2.487e-01	1.025e-01	-8.108e-01	3.406e-01
2.494e+00	3.022e-01	9.888e-02	-2.540e-01	8.778e-02	-8.305e-01	2.918e-01
2.496e+00	3.001e-01	1.010e-01	-2.585e-01	7.272e-02	-8.474e-01	2.420e-01
2.499e+00	2.979e-01	1.031e-01	-2.620e-01	5.742e-02	-8.615e-01	1.911e-01
2.501e+00	2.956e-01	1.052e-01	-2.646e-01	4.192e-02	-8.725e-01	1.396e-01
2.503e+00	2.933e-01	1.073e-01	-2.663e-01	2.629e-02	-8.806e-01	8.737e-02
2.506e+00	2.909e-01	1.093e-01	-2.671e-01	1.058e-02	-8.857e-01	3.478e-02
2.508e+00	2.885e-01	1.113e-01	-2.670e-01	-5.154e-03	-8.877e-01	-1.803e-02
2.510e+00	2.859e-01	1.132e-01	-2.659e-01	-2.086e-02	-8.865e-01	-7.087e-02
2.513e+00	2.834e-01	1.151e-01	-2.639e-01	-3.647e-02	-8.823e-01	-1.236e-01
2.515e+00	2.807e-01	1.170e-01	-2.609e-01	-5.195e-02	-8.749e-01	-1.759e-01
2.517e+00	2.780e-01	1.189e-01	-2.571e-01	-6.721e-02	-8.645e-01	-2.277e-01
2.520e+00	2.753e-01	1.207e-01	-2.523e-01	-8.223e-02	-8.509e-01	-2.787e-01
2.522e+00	2.725e-01	1.225e-01	-2.467e-01	-9.692e-02	-8.344e-01	-3.289e-01
2.524e+00	2.696e-01	1.242e-01	-2.402e-01	-1.113e-01	-8.148e-01	-3.779e-01
2.526e+00	2.667e-01	1.259e-01	-2.328e-01	-1.252e-01	-7.923e-01	-4.256e-01
2.529e+00	2.637e-01	1.276e-01	-2.246e-01	-1.386e-01	-7.670e-01	-4.718e-01
2.531e+00	2.606e-01	1.292e-01	-2.156e-01	-1.515e-01	-7.389e-01	-5.164e-01
2.533e+00	2.575e-01	1.308e-01	-2.059e-01	-1.639e-01	-7.081e-01	-5.592e-01
2.536e+00	2.544e-01	1.324e-01	-1.955e-01	-1.756e-01	-6.748e-01	-6.000e-01
2.538e+00	2.512e-01	1.339e-01	-1.844e-01	-1.867e-01	-6.390e-01	-6.386e-01
2.540e+00	2.479e-01	1.354e-01	-1.726e-01	-1.970e-01	-6.009e-01	-6.750e-01
2.543e+00	2.446e-01	1.368e-01	-1.602e-01	-2.067e-01	-5.607e-01	-7.089e-01
2.545e+00	2.412e-01	1.382e-01	-1.473e-01	-2.156e-01	-5.184e-01	-7.403e-01
2.547e+00	2.378e-01	1.395e-01	-1.340e-01	-2.236e-01	-4.742e-01	-7.689e-01
2.550e+00	2.344e-01	1.409e-01	-1.201e-01	-2.309e-01	-4.283e-01	-7.948e-01
2.552e+00	2.309e-01	1.421e-01	-1.059e-01	-2.372e-01	-3.809e-01	-8.179e-01
2.554e+00	2.273e-01	1.433e-01	-9.132e-02	-2.427e-01	-3.322e-01	-8.379e-01
2.557e+00	2.237e-01	1.445e-01	-7.647e-02	-2.473e-01	-2.823e-01	-8.549e-01
2.559e+00	2.201e-01	1.457e-01	-6.139e-02	-2.510e-01	-2.313e-01	-8.688e-01
2.561e+00	2.164e-01	1.468e-01	-4.614e-02	-2.538e-01	-1.796e-01	-8.795e-01
2.563e+00	2.127e-01	1.478e-01	-3.079e-02	-2.556e-01	-1.273e-01	-8.871e-01
2.566e+00	2.089e-01	1.488e-01	-1.538e-02	-2.566e-01	-7.459e-02	-8.914e-01
2.568e+00	2.052e-01	1.498e-01	2.974e-05	-2.565e-01	-2.166e-02	-8.926e-01
2.570e+00	2.013e-01	1.507e-01	1.537e-02	-2.556e-01	3.128e-02	-8.904e-01
2.573e+00	1.975e-01	1.516e-01	3.060e-02	-2.537e-01	8.402e-02	-8.851e-01
2.575e+00	1.936e-01	1.524e-01	4.565e-02	-2.510e-01	1.364e-01	-8.766e-01
2.577e+00	1.897e-01	1.532e-01	6.047e-02	-2.473e-01	1.882e-01	-8.650e-01
2.580e+00	1.857e-01	1.539e-01	7.501e-02	-2.428e-01	2.392e-01	-8.503e-01
2.582e+00	1.817e-01	1.546e-01	8.921e-02	-2.374e-01	2.892e-01	-8.325e-01
2.584e+00	1.777e-01	1.553e-01	1.030e-01	-2.312e-01	3.382e-01	-8.119e-01
2.587e+00	1.737e-01	1.559e-01	1.164e-01	-2.242e-01	3.858e-01	-7.883e-01
2.589e+00	1.697e-01	1.565e-01	1.293e-01	-2.165e-01	4.319e-01	-7.620e-01
2.591e+00	1.656e-01	1.570e-01	1.417e-01	-2.080e-01	4.764e-01	-7.331e-01
2.593e+00	1.615e-01	1.575e-01	1.535e-01	-1.988e-01	5.191e-01	-7.016e-01
2.596e+00	1.574e-01	1.580e-01	1.647e-01	-1.890e-01	5.598e-01	-6.678e-01
2.598e+00	1.532e-01	1.584e-01	1.753e-01	-1.785e-01	5.985e-01	-6.317e-01
2.600e+00	1.491e-01	1.587e-01	1.852e-01	-1.675e-01	6.349e-01	-5.934e-01
2.603e+00	1.449e-01	1.590e-01	1.943e-01	-1.560e-01	6.690e-01	-5.532e-01
2.605e+00	1.408e-01	1.593e-01	2.028e-01	-1.440e-01	7.007e-01	-5.112e-01
2.607e+00	1.366e-01	1.595e-01	2.105e-01	-1.315e-01	7.298e-01	-4.675e-01
2.610e+00	1.324e-01	1.597e-01	2.174e-01	-1.187e-01	7.563e-01	-4.224e-01
2.612e+00	1.282e-01	1.599e-01	2.236e-01	-1.055e-01	7.801e-01	-3.759e-01
2.614e+00	1.240e-01	1.600e-01	2.289e-01	-9.207e-02	8.012e-01	-3.283e-01
2.617e+00	1.197e-01	1.601e-01	2.334e-01	-7.838e-02	8.194e-01	-2.798e-01
2.619e+00	1.155e-01	1.601e-01	2.371e-01	-6.452e-02	8.347e-01	-2.305e-01
2.621e+00	1.113e-01	1.601e-01	2.399e-01	-5.052e-02	8.472e-01	-1.805e-01
2.623e+00	1.071e-01	1.600e-01	2.419e-01	-3.645e-02	8.567e-01	-1.302e-01
2.626e+00	1.028e-01	1.600e-01	2.431e-01	-2.234e-02	8.633e-01	-7.959e-02
2.628e+00	9.861e-02	1.598e-01	2.435e-01	-8.251e-03	8.670e-01	-2.894e-02
2.630e+00	9.439e-02	1.597e-01	2.431e-01	5.772e-03	8.678e-01	2.160e-02
2.633e+00	9.017e-02	1.595e-01	2.418e-01	1.968e-02	8.657e-01	7.186e-02
2.635e+00	8.596e-02	1.593e-01	2.398e-01	3.343e-02	8.608e-01	1.217e-01
2.637e+00	8.175e-02	1.590e-01	2.370e-01	4.697e-02	8.530e-01	1.709e-01
2.640e+00	7.754e-02	1.587e-01	2.334e-01	6.027e-02	8.425e-01	2.193e-01
2.642e+00	7.335e-02	1.584e-01	2.291e-01	7.328e-02	8.293e-01	2.668e-01
2.644e+00	6.917e-02	1.580e-01	2.241e-01	8.596e-02	8.134e-01	3.132e-01
2.647e+00	6.499e-02	1.576e-01	2.184e-01	9.827e-02	7.950e-01	3.584e-01
2.649e+00	6.083e-02	1.572e-01	2.120e-01	1.102e-01	7.742e-01	4.022e-01
2.651e+00	5.668e-02	1.567e-01	2.050e-01	1.216e-01	7.510e-01	4.446e-01
2.654e+00	5.255e-02	1.562e-01	1.975e-01	1.326e-01	7.255e-01	4.853e-01
2.656e+00	4.843e-02	1.557e-01	1.893e-01	1.432e-01	6.979e-01	5.243e-01
2.658e+00	4.432e-02	1.552e-01	1.806e-01	1.531e-01	6.682e-01	5.615e-01
2.660e+00	4.024e-02	1.546e-01	1.715e-01	1.626e-01	6.366e-01	5.968e-01
2.663e+00	3.617e-02	1.540e-01	1.618e-01	1.714e-01	6.032e-01	6.300e-01
2.665e+00	3.211e-02	1.533e-01	1.518e-01	1.797e-01	5.681e-01	6.612e-01
2.667e+00	2.808e-02	1.527e-01	1.413e-01	1.873e-01	5.315e-01	6.902e-01
2.670e+00	2.407e-02	1.520e-01	1.305e-01	1.944e-01	4.934e-01	7.169e-01
2.672e+00	2.008e-02	1.513e-01	1.194e-01	2.008e-01	4.541e-01	7.413e-01
2.674e+00	1.611e-02	1.505e-01	1.080e-01	2.065e-01	4.135e-01	7.634e-01
2.677e+00	1.216e-02	1.498e-01	9.642e-02	2.116e-01	3.720e-01	7.832e-01
2.679e+00	8.233e-03	1.490e-01	8.462e-02	2.160e-01	3.296e-01	8.005e-01
2.681e+00	4.331e-03	1.482e-01	7.265e-02	2.198e-01	2.865e-01	8.153e-01
2.684e+00	4.540e-04	1.473e-01	6.057e-02	2.229e-01	2.428e-01	8.278e-01
2.686e+00	-3.398e-03	1.465e-01	4.841e-02	2.253e-01	1.985e-01	8.378e-01
2.688e+00	-7.225e-03	1.456e-01	3.620e-02	2.271e-01	1.540e-01	8.453e-01
2.690e+00	-1.103e-02	1.447e-01	2.398e-02	2.282e-01	1.093e-01	8.504e-01
2.693e+00	-1.480e-02	1.438e-01	1.179e-02	2.286e-01	6.445e-02	8.530e-01
2.695e+00	-1.855e-02	1.428e-01	-3.330e-04	2.284e-01	1.971e-02	8.533e-01
2.697e+00	-2.227e-02	1.419e-01	-1.237e-02	2.276e-01	-2.485e-02	8.511e-01
2.700e+00	-2.596e-02	1.409e-01	-2.427e-02	2.261e-01	-6.910e-02	8.467e-01
2.702e+00	-2.962e-02	1.399e-01	-3.602e-02	2.241e-01	-1.129e-01	8.399e-01
2.704e+00	-3.326e-02	1.389e-01	-4.758e-02	2.214e-01	-1.562e-01	8.309e-01
2.707e+00	-3.687e-02	1.379e-01	-5.891e-02	2.182e-01	-1.988e-01	8.197e-01
2.709e+00	-4.044e-02	1.368e-01	-7.001e-02	2.144e-01	-2.407e-01	8.063e-01
2.711e+00	-4.399e-02	1.358e-01	-8.083e-02	2.101e-01	-2.817e-01	7.909e-01
2.714e+00	-4.751e-02	1.347e-01	-9.136e-02	2.052e-01	-3.217e-01	7.735e-01
2.716e+00	-5.099e-02	1.336e-01	-1.016e-01	1.998e-01	-3.606e-01	7.541e-01
2.718e+00	-5.445e-02	1.325e-01	-1.114e-01	1.940e-01	-3.985e-01	7.329e-01
2.720e+00	-5.788e-02	1.314e-01	-1.209e-01	1.877e-01	-4.351e-01	7.100e-01
2.723e+00	-6.127e-02	1.302e-01	-1.300e-01	1.810e-01	-4.703e-01	6.853e-01
2.725e+00	-6.463e-02	1.291e-01	-1.388e-01	1.739e-01	-5.042e-01	6.590e-01
2.727e+00	-6.797e-02	1.279e-01	-1.471e-01	1.664e-01	-5.367e-01	6.312e-01
2.730e+00	-7.127e-02	1.268e-01	-1.549e-01	1.585e-01	-5.676e-01	6.020e-01
2.732e+00	-7.454e-02	1.256e-01	-1.624e-01	1.503e-01	-5.970e-01	5.714e-01
2.734e+00	-7.777e-02	1.244e-01	-1.693e-01	1.418e-01	-6.247e-01	5.396e-01
2.737e+00	-8.098e-02	1.232e-01	-1.759e-01	1.330e-01	-6.508e-01	5.067e-01
2.739e+00	-8.415e-02	1.220e-01	-1.819e-01	1.240e-01	-6.751e-01	4.727e-01
2.741e+00	-8.729e-02	1.207e-01	-1.874e-01	1.147e-01	-6.977e-01	4.377e-01
2.744e+00	-9.040e-02	1.195e-01	-1.925e-01	1.052e-01	-7.185e-01	4.019e-01
2.746e+00	-9.348e-02	1.183e-01	-1.971e-01	9.553e-02	-7.376e-01	3.653e-01
2.748e+00	-9.653e-02	1.170e-01	-2.012e-01	8.572e-02	-7.548e-01	3.280e-01
2.750e+00	-9.954e-02	1.158e-01	-2.048e-01	7.577e-02	-7.701e-01	2.902e-01
2.753e+00	-1.025e-01	1.145e-01	-2.078e-01	6.573e-02	-7.836e-01	2.519e-01
2.755e+00	-1.055e-01	1.132e-01	-2.104e-01	5.560e-02	-7.953e-01	2.132e-01
2.757e+00	-1.084e-01	1.120e-01	-2.125e-01	4.542e-02	-8.051e-01	1.743e-01
2.760e+00	-1.113e-01	1.107e-01	-2.141e-01	3.522e-02	-8.130e-01	1.351e-01
2.762e+00	-1.141e-01	1.094e-01	-2.152e-01	2.500e-02	-8.191e-01	9.579e-02
2.764e+00	-1.169e-01	1.081e-01	-2.159e-01	1.480e-02	-8.233e-01	5.648e-02
2.767e+00	-1.197e-01	1.068e-01	-2.160e-01	4.639e-03	-8.257e-01	1.724e-02
2.769e+00	-1.225e-01	1.055e-01	-2.157e-01	-5.463e-03	-8.263e-01	-2.185e-02
2.771e+00	-1.252e-01	1.042e-01	-2.149e-01	-1.548e-02	-8.251e-01	-6.071e-02
2.774e+00	-1.279e-01	1.029e-01	-2.137e-01	-2.540e-02	-8.222e-01	-9.926e-02
2.776e+00	-1.306e-01	1.015e-01	-2.120e-01	-3.520e-02	-8.175e-01	-1.374e-01
2.778e+00	-1.332e-01	1.002e-01	-2.099e-01	-4.487e-02	-8.111e-01	-1.751e-01
2.781e+00	-1.358e-01	9.888e-02	-2.073e-01	-5.437e-02	-8.031e-01	-2.123e-01
2.783e+00	-1.384e-01	9.755e-02	-2.044e-01	-6.370e-02	-7.934e-01	-2.488e-01
2.785e+00	-1.409e-01	9.621e-02	-2.010e-01	-7.284e-02	-7.821e-01	-2.847e-01
2.787e+00	-1.434e-01	9.488e-02	-1.973e-01	-8.177e-02	-7.693e-01	-3.198e-01
2.790e+00	-1.459e-01	9.354e-02	-1.932e-01	-9.048e-02	-7.550e-01	-3.542e-01
2.792e+00	-1.484e-01	9.219e-02	-1.887e-01	-9.895e-02	-7.392e-01	-3.877e-01
2.794e+00	-1.508e-01	9.085e-02	-1.838e-01	-1.072e-01	-7.220e-01	-4.202e-01
2.797e+00	-1.532e-01	8.950e-02	-1.787e-01	-1.151e-01	-7.035e-01	-4.518e-01
2.799e+00	-1.555e-01	8.815e-02	-1.732e-01	-1.228e-01	-6.837e-01	-4.824e-01
2.801e+00	-1.578e-01	8.680e-02	-1.674e-01	-1.302e-01	-6.626e-01	-5.119e-01
2.804e+00	-1.601e-01	8.545e-02	-1.613e-01	-1.373e-01	-6.403e-01	-5.404e-01
2.806e+00	-1.624e-01	8.409e-02	-1.550e-01	-1.441e-01	-6.169e-01	-5.676e-01
2.808e+00	-1.646e-01	8.274e-02	-1.484e-01	-1.506e-01	-5.924e-01	-5.937e-01
2.811e+00	-1.668e-01	8.138e-02	-1.415e-01	-1.568e-01	-5.669e-01	-6.186e-01
2.813e+00	-1.690e-01	8.002e-02	-1.344e-01	-1.626e-01	-5.404e-01	-6.423e-01
2.815e+00	-1.712e-01	7.867e-02	-1.272e-01	-1.681e-01	-5.130e-01	-6.646e-01
2.817e+00	-1.733e-01	7.731e-02	-1.197e-01	-1.733e-01	-4.848e-01	-6.857e-01
2.820e+00	-1.754e-01	7.595e-02	-1.120e-01	-1.781e-01	-4.558e-01	-7.054e-01
2.822e+00	-1.775e-01	7.459e-02	-1.042e-01	-1.826e-01	-4.260e-01	-7.238e-01
2.824e+00	-1.795e-01	7.323e-02	-9.624e-02	-1.867e-01	-3.956e-01	-7.408e-01
2.827e+00	-1.815e-01	7.187e-02	-8.815e-02	-1.905e-01	-3.646e-01	-7.564e-01
2.829e+00	-1.835e-01	7.052e-02	-7.994e-02	-1.939e-01	-3.330e-01	-7.707e-01
2.831e+00	-1.854e-01	6.916e-02	-7.164e-02	-1.970e-01	-3.010e-01	-7.835e-01
2.834e+00	-1.874e-01	6.780e-02	-6.324e-02	-1.997e-01	-2.685e-01	-7.950e-01
2.836e+00	-1.893e-01	6.644e-02	-5.479e-02	-2.020e-01	-2.357e-01	-8.050e-01
2.838e+00	-1.912e-01	6.509e-02	-4.627e-02	-2.040e-01	-2.025e-01	-8.137e-01
2.841e+00	-1.930e-01	6.373e-02	-3.772e-02	-2.056e-01	-1.691e-01	-8.209e-01
2.843e+00	-1.948e-01	6.238e-02	-2.915e-02	-2.069e-01	-1.355e-01	-8.267e-01
2.845e+00	-1.966e-01	6.103e-02	-2.056e-02	-2.078e-01	-1.018e-01	-8.311e-01
2.847e+00	-1.984e-01	5.967e-02	-1.198e-02	-2.084e-01	-6.802e-02	-8.341e-01
2.850e+00	-2.001e-01	5.832e-02	-3.417e-03	-2.086e-01	-3.419e-02	-8.357e-01
2.852e+00	-2.018e-01	5.697e-02	5.115e-03	-2.085e-01	-3.915e-04	-8.360e-01
2.854e+00	-2.035e-01	5.563e-02	1.360e-02	-2.080e-01	3.333e-02	-8.349e-01
2.857e+00	-2.052e-01	5.428e-02	2.203e-02	-2.073e-01	6.691e-02	-8.324e-01
2.859e+00	-2.069e-01	5.293e-02	3.040e-02	-2.061e-01	1.003e-01	-8.286e-01
2.861e+00	-2.085e-01	5.159e-02	3.868e-02	-2.047e-01	1.335e-01	-8.235e-01
2.864e+00	-2.101e-01	5.025e-02	4.686e-02	-2.029e-01	1.664e-01	-8.172e-01
2.866e+00	-2.116e-01	4.891e-02	5.495e-02	-2.009e-01	1.989e-01	-8.095e-01
2.868e+00	-2.132e-01	4.757e-02	6.291e-02	-1.985e-01	2.311e-01	-8.006e-01
2.871e+00	-2.147e-01	4.623e-02	7.075e-02	-1.958e-01	2.629e-01	-7.905e-01
2.873e+00	-2.162e-01	4.490e-02	7.846e-02	-1.928e-01	2.942e-01	-7.791e-01
2.875e+00	-2.177e-01	4.357e-02	8.602e-02	-1.896e-01	3.250e-01	-7.666e-01
2.878e+00	-2.191e-01	4.224e-02	9.342e-02	-1.861e-01	3.552e-01	-7.530e-01
2.880e+00	-2.206e-01	4.091e-02	1.007e-01	-1.823e-01	3.849e-01	-7.382e-01
2.882e+00	-2.220e-01	3.958e-02	1.077e-01	-1.782e-01	4.140e-01	-7.224e-01
2.884e+00	-2.233e-01	3.826e-02	1.146e-01	-1.739e-01	4.424e-01	-7.055e-01
2.887e+00	-2.247e-01	3.693e-02	1.213e-01	-1.694e-01	4.701e-01	-6.876e-01
2.889e+00	-2.260e-01	3.561e-02	1.278e-01	-1.646e-01	4.971e-01	-6.688e-01
2.891e+00	-2.273e-01	3.429e-02	1.341e-01	-1.596e-01	5.233e-01	-6.489e-01
2.894e+00	-2.286e-01	3.298e-02	1.402e-01	-1.543e-01	5.488e-01	-6.282e-01
2.896e+00	-2.299e-01	3.166e-02	1.460e-01	-1.489e-01	5.734e-01	-6.065e-01
2.898e+00	-2.312e-01	3.035e-02	1.517e-01	-1.433e-01	5.972e-01	-5.841e-01
2.901e+00	-2.324e-01	2.904e-02	1.571e-01	-1.375e-01	6.202e-01	-5.608e-01
2.903e+00	-2.336e-01	2.774e-02	1.623e-01	-1.315e-01	6.422e-01	-5.367e-01
2.905e+00	-2.348e-01	2.643e-02	1.672e-01	-1.253e-01	6.634e-01	-5.119e-01
2.908e+00	-2.359e-01	2.513e-02	1.719e-01	-1.190e-01	6.836e-01	-4.864e-01
2.910e+00	-2.371e-01	2.383e-02	1.764e-01	-1.125e-01	7.028e-01	-4.603e-01
2.912e+00	-2.382e-01	2.253e-02	1.806e-01	-1.059e-01	7.211e-01	-4.335e-01
2.914e+00	-2.393e-01	2.124e-02	1.845e-01	-9.911e-02	7.384e-01	-4.062e-01
2.917e+00	-2.404e-01	1.994e-02	1.882e-01	-9.224e-02	7.547e-01	-3.783e-01
2.919e+00	-2.414e-01	1.865e-02	1.917e-01	-8.526e-02	7.700e-01	-3.499e-01
2.921e+00	-2.425e-01	1.736e-02	1.948e-01	-7.817e-02	7.842e-01	-3.210e-01
2.924e+00	-2.435e-01	1.608e-02	1.977e-01	-7.100e-02	7.974e-01	-2.917e-01
2.926e+00	-2.445e-01	1.479e-02	2.004e-01	-6.374e-02	8.096e-01	-2.620e-01
2.928e+00	-2.455e-01	1.351e-02	2.028e-01	-5.640e-02	8.207e-01	-2.320e-01
2.931e+00	-2.464e-01	1.223e-02	2.049e-01	-4.901e-02	8.307e-01	-2.016e-01
2.933e+00	-2.474e-01	1.095e-02	2.067e-01	-4.155e-02	8.396e-01	-1.710e-01
2.935e+00	-2.483e-01	9.679e-03	2.083e-01	-3.406e-02	8.475e-01	-1.401e-01
2.938e+00	-2.492e-01	8.406e-03	2.096e-01	-2.652e-02	8.543e-01	-1.091e-01
2.940e+00	-2.501e-01	7.136e-03	2.106e-01	-1.896e-02	8.600e-01	-7.786e-02
2.942e+00	-2.510e-01	5.868e-03	2.114e-01	-1.139e-02	8.646e-01	-4.652e-02
2.944e+00	-2.518e-01	4.602e-03	2.119e-01	-3.802e-03	8.681e-01	-1.510e-02
2.947e+00	-2.526e-01	3.339e-03	2.122e-01	3.784e-03	8.706e-01	1.636e-02
2.949e+00	-2.534e-01	2.077e-03	2.121e-01	1.136e-02	8.719e-01	4.784e-02
2.951e+00	-2.542e-01	8.180e-04	2.118e-01	1.892e-02	8.722e-01	7.930e-02
2.954e+00	-2.550e-01	-4.390e-04	2.113e-01	2.645e-02	8.714e-01	1.107e-01
2.956e+00	-2.558e-01	-1.694e-03	2.105e-01	3.395e-02	8.696e-01	1.420e-01
2.958e+00	-2.565e-01	-2.947e-03	2.094e-01	4.140e-02	8.666e-01	1.731e-01
2.961e+00	-2.572e-01	-4.197e-03	2.081e-01	4.881e-02	8.626e-01	2.041e-01
2.963e+00	-2.579e-01	-5.446e-03	2.066e-01	5.615e-02	8.576e-01	2.349e-01
2.965e+00	-2.586e-01	-6.692e-03	2.047e-01	6.343e-02	8.515e-01	2.655e-01
2.968e+00	-2.593e-01	-7.936e-03	2.027e-01	7.063e-02	8.444e-01	2.958e-01
2.970e+00	-2.599e-01	-9.179e-03	2.004e-01	7.775e-02	8.363e-01	3.258e-01
2.972e+00	-2.605e-01	-1.042e-02	1.978e-01	8.478e-02	8.272e-01	3.555e-01
2.975e+00	-2.611e-01	-1.166e-02	1.951e-01	9.172e-02	8.171e-01	3.848e-01
2.977e+00	-2.617e-01	-1.289e-02	1.921e-01	9.855e-02	8.060e-01	4.137e-01
2.979e+00	-2.623e-01	-1.413e-02	1.889e-01	1.053e-01	7.939e-01	4.422e-01
2.981e+00	-2.629e-01	-1.536e-02	1.854e-01	1.119e-01	7.809e-01	4.703e-01
2.984e+00	-2.634e-01	-1.659e-02	1.818e-01	1.184e-01	7.670e-01	4.978e-01
2.986e+00	-2.639e-01	-1.782e-02	1.779e-01	1.247e-01	7.521e-01	5.249e-01
2.988e+00	-2.644e-01	-1.905e-02	1.738e-01	1.309e-01	7.364e-01	5.514e-01
2.991e+00	-2.649e-01	-2.027e-02	1.695e-01	1.370e-01	7.197e-01	5.774e-01
2.993e+00	-2.654e-01	-2.150e-02	1.650e-01	1.429e-01	7.023e-01	6.028e-01
2.995e+00	-2.659e-01	-2.272e-02	1.604e-01	1.487e-01	6.839e-01	6.275e-01
2.998e+00	-2.663e-01	-2.394e-02	1.555e-01	1.543e-01	6.648e-01	6.516e-01
3.000e+00	-2.667e-01	-2.516e-02	1.505e-01	1.597e-01	6.448e-01	6.751e-01
3.002e+00	-2.671e-01	-2.637e-02	1.453e-01	1.650e-01	6.241e-01	6.979e-01
3.005e+00	-2.675e-01	-2.759e-02	1.399e-01	1.701e-01	6.026e-01	7.200e-01
3.007e+00	-2.679e-01	-2.880e-02	1.344e-01	1.750e-01	5.803e-01	7.413e-01
3.009e+00	-2.683e-01	-3.001e-02	1.287e-01	1.798e-01	5.574e-01	7.619e-01
3.011e+00	-2.686e-01	-3.122e-02	1.228e-01	1.843e-01	5.338e-01	7.817e-01
3.014e+00	-2.689e-01	-3.243e-02	1.168e-01	1.887e-01	5.095e-01	8.008e-01
3.016e+00	-2.692e-01	-3.364e-02	1.107e-01	1.928e-01	4.845e-01	8.190e-01
3.018e+00	-2.695e-01	-3.485e-02	1.044e-01	1.968e-01	4.590e-01	8.364e-01
3.021e+00	-2.698e-01	-3.605e-02	9.801e-02	2.005e-01	4.329e-01	8.530e-01
3.023e+00	-2.700e-01	-3.726e-02	9.149e-02	2.041e-01	4.061e-01	8.687e-01
3.025e+00	-2.703e-01	-3.846e-02	8.486e-02	2.074e-01	3.789e-01	8.835e-01
3.028e+00	-2.705e-01	-3.966e-02	7.813e-02	2.106e-01	3.511e-01	8.974e-01
3.030e+00	-2.707e-01	-4.086e-02	7.129e-02	2.135e-01	3.229e-01	9.105e-01
3.032e+00	-2.709e-01	-4.206e-02	6.437e-02	2.162e-01	2.942e-01	9.226e-01
3.035e+00	-2.711e-01	-4.325e-02	5.735e-02	2.186e-01	2.651e-01	9.338e-01
3.037e+00	-2.712e-01	-4.445e-02	5.026e-02	2.209e-01	2.355e-01	9.440e-01
3.039e+00	-2.714e-01	-4.564e-02	4.309e-02	2.229e-01	2.056e-01	9.533e-01
3.041e+00	-2.715e-01	-4.684e-02	3.586e-02	2.247e-01	1.754e-01	9.616e-01
3.044e+00	-2.716e-01	-4.803e-02	2.856e-02	2.262e-01	1.448e-01	9.690e-01
3.046e+00	-2.717e-01	-4.922e-02	2.122e-02	2.276e-01	1.139e-01	9.754e-01
3.048e+00	-2.718e-01	-5.041e-02	1.383e-02	2.287e-01	8.281e-02	9.807e-01
3.051e+00	-2.718e-01	-5.160e-02	6.401e-03	2.295e-01	5.145e-02	9.851e-01
3.053e+00	-2.719e-01	-5.279e-02	-1.058e-03	2.302e-01	1.989e-02	9.885e-01
3.055e+00	-2.719e-01	-5.397e-02	-8.542e-03	2.306e-01	-1.184e-02	9.909e-01
3.058e+00	-2.719e-01	-5.516e-02	-1.604e-02	2.307e-01	-4.372e-02	9.922e-01
3.060e+00	-2.719e-01	-5.634e-02	-2.355e-02	2.306e-01	-7.571e-02	9.926e-01
3.062e+00	-2.719e-01	-5.753e-02	-3.107e-02	2.303e-01	-1.078e-01	9.919e-01
3.065e+00	-2.718e-01	-5.871e-02	-3.858e-02	2.298e-01	-1.399e-01	9.902e-01
3.067e+00	-2.718e-01	-5.989e-02	-4.607e-02	2.290e-01	-1.721e-01	9.874e-01
3.069e+00	-2.717e-01	-6.108e-02	-5.355e-02	2.279e-01	-2.042e-01	9.837e-01
3.072e+00	-2.716e-01	-6.226e-02	-6.101e-02	2.267e-01	-2.363e-01	9.789e-01
3.074e+00	-2.715e-01	-6.344e-02	-6.843e-02	2.252e-01	-2.683e-01	9.731e-01
3.076e+00	-2.714e-01	-6.462e-02	-7.581e-02	2.234e-01	-3.003e-01	9.662e-01
3.078e+00	-2.713e-01	-6.579e-02	-8.315e-02	2.215e-01	-3.321e-01	9.584e-01
3.081e+00	-2.711e-01	-6.697e-02	-9.043e-02	2.193e-01	-3.637e-01	9.495e-01
3.083e+00	-2.709e-01	-6.815e-02	-9.765e-02	2.168e-01	-3.952e-01	9.396e-01
3.085e+00	-2.707e-01	-6.932e-02	-1.048e-01	2.142e-01	-4.264e-01	9.287e-01
3.088e+00	-2.705e-01	-7.050e-02	-1.119e-01	2.113e-01	-4.574e-01	9.168e-01
3.090e+00	-2.703e-01	-7.167e-02	-1.189e-01	2.082e-01	-4.881e-01	9.039e-01
3.092e+00	-2.700e-01	-7.285e-02	-1.258e-01	2.049e-01	-5.185e-01	8.900e-01
3.095e+00	-2.698e-01	-7.402e-02	-1.326e-01	2.013e-01	-5.486e-01	8.751e-01
3.097e+00	-2.695e-01	-7.519e-02	-1.393e-01	1.975e-01	-5.782e-01	8.593e-01
3.099e+00	-2.692e-01	-7.636e-02	-1.459e-01	1.935e-01	-6.075e-01	8.424e-01
3.102e+00	-2.689e-01	-7.753e-02	-1.524e-01	1.893e-01	-6.363e-01	8.247e-01
3.104e+00	-2.685e-01	-7.870e-02	-1.588e-01	1.849e-01	-6.647e-01	8.060e-01
3.106e+00	-2.682e-01	-7.987e-02	-1.650e-01	1.803e-01	-6.926e-01	7.863e-01
3.108e+00	-2.678e-01	-8.104e-02	-1.711e-01	1.755e-01	-7.200e-01	7.657e-01
3.111e+00	-2.674e-01	-8.220e-02	-1.771e-01	1.704e-01	-7.468e-01	7.443e-01
3.113e+00	-2.670e-01	-8.337e-02	-1.829e-01	1.652e-01	-7.730e-01	7.219e-01
3.115e+00	-2.666e-01	-8.454e-02	-1.886e-01	1.598e-01	-7.986e-01	6.987e-01
3.118e+00	-2.662e-01	-8.570e-02	-1.941e-01	1.542e-01	-8.236e-01	6.746e-01
3.120e+00	-2.657e-01	-8.686e-02	-1.994e-01	1.484e-01	-8.479e-01	6.497e-01
3.122e+00	-2.652e-01	-8.803e-02	-2.045e-01	1.424e-01	-8.715e-01	6.239e-01
3.125e+00	-2.647e-01	-8.919e-02	-2.095e-01	1.363e-01	-8.944e-01	5.974e-01
3.127e+00	-2.642e-01	-9.035e-02	-2.143e-01	1.300e-01	-9.166e-01	5.701e-01
3.129e+00	-2.637e-01	-9.151e-02	-2.189e-01	1.235e-01	-9.379e-01	5.420e-01
3.132e+00	-2.631e-01	-9.267e-02	-2.233e-01	1.169e-01	-9.585e-01	5.132e-01
3.134e+00	-2.625e-01	-9.382e-02	-2.275e-01	1.101e-01	-9.782e-01	4.836e-01
3.136e+00	-2.620e-01	-9.498e-02	-2.315e-01	1.032e-01	-9.971e-01	4.534e-01
3.138e+00	-2.613e-01	-9.613e-02	-2.353e-01	9.612e-02	-1.015e+00	4.225e-01
3.141e+00	-2.607e-01	-9.729e-02	-2.389e-01	8.891e-02	-1.032e+00	3.910e-01
3.143e+00	-2.601e-01	-9.844e-02	-2.422e-01	8.158e-02	-1.048e+00	3.588e-01
3.145e+00	-2.594e-01	-9.959e-02	-2.454e-01	7.412e-02	-1.063e+00	3.261e-01
3.148e+00	-2.587e-01	-1.007e-01	-2.482e-01	6.654e-02	-1.078e+00	2.928e-01
3.150e+00	-2.580e-01	-1.019e-01	-2.509e-01	5.886e-02	-1.091e+00	2.589e-01
3.152e+00	-2.572e-01	-1.030e-01	-2.533e-01	5.107e-02	-1.103e+00	2.246e-01
3.155e+00	-2.565e-01	-1.042e-01	-2.555e-01	4.319e-02	-1.114e+00	1.898e-01
3.157e+00	-2.557e-01	-1.053e-01	-2.574e-01	3.522e-02	-1.124e+00	1.545e-01
3.159e+00	-2.549e-01	-1.065e-01	-2.590e-01	2.717e-02	-1.133e+00	1.189e-01
3.162e+00	-2.541e-01	-1.076e-01	-2.604e-01	1.905e-02	-1.141e+00	8.284e-02
3.164e+00	-2.533e-01	-1.087e-01	-2.616e-01	1.086e-02	-1.148e+00	4.647e-02
3.166e+00	-2.524e-01	-1.099e-01	-2.625e-01	2.615e-03	-1.153e+00	9.804e-03
3.168e+00	-2.515e-01	-1.110e-01	-2.631e-01	-5.676e-03	-1.158e+00	-2.713e-02
3.171e+00	-2.507e-01	-1.121e-01	-2.634e-01	-1.401e-02	-1.161e+00	-6.430e-02
3.173e+00	-2.497e-01	-1.133e-01	-2.635e-01	-2.237e-02	-1.163e+00	-1.017e-01
3.175e+00	-2.488e-01	-1.144e-01	-2.633e-01	-3.076e-02	-1.164e+00	-1.392e-01
3.178e+00	-2.478e-01	-1.155e-01	-2.628e-01	-3.916e-02	-1.163e+00	-1.768e-01
3.180e+00	-2.468e-01	-1.166e-01	-2.620e-01	-4.756e-02	-1.162e+00	-2.145e-01
3.182e+00	-2.458e-01	-1.178e-01	-2.610e-01	-5.596e-02	-1.159e+00	-2.523e-01
3.185e+00	-2.448e-01	-1.189e-01	-2.597e-01	-6.435e-02	-1.155e+00	-2.900e-01
3.187e+00	-2.438e-01	-1.200e-01	-2.581e-01	-7.271e-02	-1.150e+00	-3.277e-01
3.189e+00	-2.427e-01	-1.211e-01	-2.562e-01	-8.104e-02	-1.143e+00	-3.653e-01
3.192e+00	-2.416e-01	-1.222e-01	-2.540e-01	-8.933e-02	-1.135e+00	-4.028e-01
3.194e+00	-2.405e-01	-1.233e-01	-2.515e-01	-9.757e-02	-1.126e+00	-4.401e-01
3.196e+00	-2.394e-01	-1.244e-01	-2.488e-01	-1.057e-01	-1.115e+00	-4.771e-01
3.199e+00	-2.382e-01	-1.255e-01	-2.458e-01	-1.138e-01	-1.104e+00	-5.139e-01
3.201e+00	-2.370e-01	-1.266e-01	-2.424e-01	-1.219e-01	-1.091e+00	-5.504e-01
3.203e+00	-2.358e-01	-1.277e-01	-2.389e-01	-1.298e-01	-1.076e+00	-5.865e-01
3.205e+00	-2.346e-01	-1.287e-01	-2.350e-01	-1.376e-01	-1.061e+00	-6.223e-01
3.208e+00	-2.333e-01	-1.298e-01	-2.308e-01	-1.453e-01	-1.044e+00	-6.575e-01
3.210e+00	-2.321e-01	-1.309e-01	-2.264e-01	-1.529e-01	-1.026e+00	-6.923e-01
3.212e+00	-2.308e-01	-1.319e-01	-2.217e-01	-1.604e-01	-1.006e+00	-7.265e-01
3.215e+00	-2.294e-01	-1.330e-01	-2.168e-01	-1.677e-01	-9.859e-01	-7.602e-01
3.217e+00	-2.281e-01	-1.341e-01	-2.115e-01	-1.749e-01	-9.640e-01	-7.932e-01
3.219e+00	-2.267e-01	-1.351e-01	-2.060e-01	-1.819e-01	-9.409e-01	-8.255e-01
3.222e+00	-2.254e-01	-1.361e-01	-2.003e-01	-1.887e-01	-9.167e-01	-8.570e-01
3.224e+00	-2.240e-01	-1.372e-01	-1.943e-01	-1.954e-01	-8.912e-01	-8.878e-01
3.226e+00	-2.225e-01	-1.382e-01	-1.880e-01	-2.018e-01	-8.646e-01	-9.178e-01
3.229e+00	-2.211e-01	-1.392e-01	-1.816e-01	-2.081e-01	-8.368e-01	-9.469e-01
3.231e+00	-2.196e-01	-1.403e-01	-1.748e-01	-2.141e-01	-8.079e-01	-9.751e-01
3.233e+00	-2.181e-01	-1.413e-01	-1.679e-01	-2.199e-01	-7.779e-01	-1.002e+00
3.235e+00	-2.166e-01	-1.423e-01	-1.607e-01	-2.255e-01	-7.468e-01	-1.028e+00
3.238e+00	-2.150e-01	-1.433e-01	-1.533e-01	-2.309e-01	-7.147e-01	-1.054e+00
3.240e+00	-2.135e-01	-1.442e-01	-1.457e-01	-2.360e-01	-6.815e-01	-1.078e+00
3.242e+00	-2.119e-01	-1.452e-01	-1.379e-01	-2.408e-01	-6.474e-01	-1.101e+00
3.245e+00	-2.103e-01	-1.462e-01	-1.299e-01	-2.454e-01	-6.124e-01	-1.122e+00
3.247e+00	-2.087e-01	-1.471e-01	-1.217e-01	-2.497e-01	-5.764e-01	-1.143e+00
3.249e+00	-2.070e-01	-1.481e-01	-1.134e-01	-2.537e-01	-5.395e-01	-1.162e+00
3.252e+00	-2.053e-01	-1.490e-01	-1.049e-01	-2.574e-01	-5.019e-01	-1.180e+00
3.254e+00	-2.036e-01	-1.500e-01	-9.621e-02	-2.608e-01	-4.634e-01	-1.197e+00
3.256e+00	-2.019e-01	-1.509e-01	-8.740e-02	-2.640e-01	-4.242e-01	-1.212e+00
3.259e+00	-2.002e-01	-1.518e-01	-7.846e-02	-2.668e-01	-3.843e-01	-1.226e+00
3.261e+00	-1.984e-01	-1.527e-01	-6.940e-02	-2.692e-01	-3.438e-01	-1.238e+00
3.263e+00	-1.967e-01	-1.536e-01	-6.023e-02	-2.714e-01	-3.027e-01	-1.249e+00
3.265e+00	-1.949e-01	-1.545e-01	-5.096e-02	-2.732e-01	-2.610e-01	-1.258e+00
3.268e+00	-1.930e-01	-1.553e-01	-4.161e-02	-2.747e-01	-2.188e-01	-1.266e+00
3.270e+00	-1.912e-01	-1.562e-01	-3.219e-02	-2.759e-01	-1.762e-01	-1.272e+00
3.272e+00	-1.893e-01	-1.570e-01	-2.271e-02	-2.767e-01	-1.332e-01	-1.277e+00
3.275e+00	-1.875e-01	-1.579e-01	-1.318e-02	-2.772e-01	-8.994e-02	-1.280e+00
3.277e+00	-1.856e-01	-1.587e-01	-3.614e-03	-2.773e-01	-4.638e-02	-1.282e+00
3.279e+00	-1.837e-01	-1.595e-01	5.969e-03	-2.771e-01	-2.620e-03	-1.282e+00
3.282e+00	-1.817e-01	-1.603e-01	1.556e-02	-2.765e-01	4.128e-02	-1.280e+00
3.284e+00	-1.798e-01	-1.611e-01	2.514e-02	-2.755e-01	8.526e-02	-1.277e+00
3.286e+00	-1.778e-01	-1.619e-01	3.470e-02	-2.742e-01	1.292e-01	-1.272e+00
3.289e+00	-1.758e-01	-1.626e-01	4.422e-02	-2.726e-01	1.732e-01	-1.265e+00
3.291e+00	-1.738e-01	-1.634e-01	5.370e-02	-2.705e-01	2.170e-01	-1.256e+00
3.293e+00	-1.718e-01	-1.641e-01	6.310e-02	-2.682e-01	2.606e-01	-1.246e+00
3.296e+00	-1.698e-01	-1.648e-01	7.243e-02	-2.654e-01	3.040e-01	-1.235e+00
3.298e+00	-1.677e-01	-1.655e-01	8.167e-02	-2.624e-01	3.471e-01	-1.221e+00
3.300e+00	-1.656e-01	-1.662e-01	9.080e-02	-2.589e-01	3.898e-01	-1.206e+00
3.302e+00	-1.636e-01	-1.668e-01	9.981e-02	-2.552e-01	4.320e-01	-1.190e+00
3.305e+00	-1.615e-01	-1.675e-01	1.087e-01	-2.511e-01	4.737e-01	-1.172e+00
3.307e+00	-1.594e-01	-1.681e-01	1.174e-01	-2.466e-01	5.149e-01	-1.152e+00
3.309e+00	-1.572e-01	-1.687e-01	1.260e-01	-2.418e-01	5.554e-01	-1.130e+00
3.312e+00	-1.551e-01	-1.694e-01	1.343e-01	-2.367e-01	5.951e-01	-1.107e+00
3.314e+00	-1.530e-01	-1.699e-01	1.425e-01	-2.313e-01	6.341e-01	-1.083e+00
3.316e+00	-1.508e-01	-1.705e-01	1.505e-01	-2.256e-01	6.723e-01	-1.057e+00
3.319e+00	-1.486e-01	-1.711e-01	1.583e-01	-2.195e-01	7.096e-01	-1.029e+00
3.321e+00	-1.465e-01	-1.716e-01	1.658e-01	-2.132e-01	7.458e-01	-1.001e+00
3.323e+00	-1.443e-01	-1.721e-01	1.731e-01	-2.066e-01	7.811e-01	-9.703e-01
3.326e+00	-1.421e-01	-1.726e-01	1.802e-01	-1.997e-01	8.153e-01	-9.387e-01
3.328e+00	-1.399e-01	-1.731e-01	1.870e-01	-1.926e-01	8.483e-01	-9.058e-01
3.330e+00	-1.376e-01	-1.736e-01	1.935e-01	-1.852e-01	8.801e-01	-8.716e-01
3.332e+00	-1.354e-01	-1.740e-01	1.997e-01	-1.775e-01	9.107e-01	-8.363e-01
3.335e+00	-1.332e-01	-1.745e-01	2.056e-01	-1.696e-01	9.400e-01	-7.997e-01
3.337e+00	-1.309e-01	-1.749e-01	2.112e-01	-1.615e-01	9.679e-01	-7.621e-01
3.339e+00	-1.287e-01	-1.753e-01	2.165e-01	-1.532e-01	9.945e-01	-7.235e-01
3.342e+00	-1.264e-01	-1.757e-01	2.215e-01	-1.447e-01	1.020e+00	-6.839e-01
3.344e+00	-1.242e-01	-1.760e-01	2.262e-01	-1.360e-01	1.043e+00	-6.433e-01
3.346e+00	-1.219e-01	-1.764e-01	2.305e-01	-1.272e-01	1.065e+00	-6.019e-01
3.349e+00	-1.197e-01	-1.767e-01	2.344e-01	-1.182e-01	1.086e+00	-5.597e-01
3.351e+00	-1.174e-01	-1.770e-01	2.381e-01	-1.091e-01	1.105e+00	-5.168e-01
3.353e+00	-1.151e-01	-1.773e-01	2.413e-01	-9.980e-02	1.122e+00	-4.732e-01
3.356e+00	-1.128e-01	-1.775e-01	2.442e-01	-9.043e-02	1.138e+00	-4.290e-01
3.358e+00	-1.106e-01	-1.778e-01	2.467e-01	-8.096e-02	1.151e+00	-3.843e-01
3.360e+00	-1.083e-01	-1.780e-01	2.489e-01	-7.142e-02	1.164e+00	-3.392e-01
3.362e+00	-1.060e-01	-1.782e-01	2.507e-01	-6.181e-02	1.174e+00	-2.936e-01
3.365e+00	-1.037e-01	-1.784e-01	2.521e-01	-5.216e-02	1.183e+00	-2.478e-01
3.367e+00	-1.014e-01	-1.786e-01	2.531e-01	-4.247e-02	1.190e+00	-2.017e-01
3.369e+00	-9.914e-02	-1.788e-01	2.538e-01	-3.277e-02	1.195e+00	-1.555e-01
3.372e+00	-9.686e-02	-1.789e-01	2.541e-01	-2.306e-02	1.199e+00	-1.092e-01
3.374e+00	-9.458e-02	-1.790e-01	2.540e-01	-1.337e-02	1.200e+00	-6.283e-02
3.376e+00	-9.230e-02	-1.791e-01	2.535e-01	-3.709e-03	1.200e+00	-1.656e-02
3.379e+00	-9.003e-02	-1.792e-01	2.527e-01	5.909e-03	1.198e+00	2.958e-02
3.381e+00	-8.775e-02	-1.793e-01	2.514e-01	1.547e-02	1.195e+00	7.551e-02
3.383e+00	-8.548e-02	-1.793e-01	2.499e-01	2.495e-02	1.189e+00	1.212e-01
3.386e+00	-8.321e-02	-1.794e-01	2.479e-01	3.434e-02	1.182e+00	1.665e-01
3.388e+00	-8.095e-02	-1.794e-01	2.456e-01	4.363e-02	1.173e+00	2.113e-01
3.390e+00	-7.869e-02	-1.794e-01	2.430e-01	5.280e-02	1.163e+00	2.557e-01
3.393e+00	-7.644e-02	-1.793e-01	2.400e-01	6.184e-02	1.151e+00	2.995e-01
3.395e+00	-7.419e-02	-1.793e-01	2.366e-01	7.073e-02	1.137e+00	3.427e-01
3.397e+00	-7.195e-02	-1.792e-01	2.329e-01	7.946e-02	1.121e+00	3.852e-01
3.399e+00	-6.971e-02	-1.792e-01	2.289e-01	8.802e-02	1.104e+00	4.269e-01
3.402e+00	-6.748e-02	-1.791e-01	2.246e-01	9.640e-02	1.085e+00	4.678e-01
3.404e+00	-6.526e-02	-1.790e-01	2.199e-01	1.046e-01	1.065e+00	5.078e-01
3.406e+00	-6.304e-02	-1.788e-01	2.150e-01	1.125e-01	1.043e+00	5.469e-01
3.409e+00	-6.083e-02	-1.787e-01	2.098e-01	1.203e-01	1.020e+00	5.850e-01
3.411e+00	-5.863e-02	-1.785e-01	2.042e-01	1.278e-01	9.950e-01	6.220e-01
3.413e+00	-5.644e-02	-1.783e-01	1.984e-01	1.351e-01	9.688e-01	6.578e-01
3.416e+00	-5.425e-02	-1.781e-01	1.924e-01	1.421e-01	9.414e-01	6.925e-01
3.418e+00	-5.208e-02	-1.779e-01	1.861e-01	1.488e-01	9.126e-01	7.260e-01
3.420e+00	-4.991e-02	-1.777e-01	1.795e-01	1.553e-01	8.826e-01	7.583e-01
3.423e+00	-4.775e-02	-1.774e-01	1.727e-01	1.615e-01	8.515e-01	7.892e-01
3.425e+00	-4.560e-02	-1.772e-01	1.658e-01	1.674e-01	8.192e-01	8.187e-01
3.427e+00	-4.346e-02	-1.769e-01	1.586e-01	1.730e-01	7.858e-01	8.469e-01
3.429e+00	-4.133e-02	-1.766e-01	1.512e-01	1.784e-01	7.514e-01	8.736e-01
3.432e+00	-3.921e-02	-1.763e-01	1.436e-01	1.834e-01	7.160e-01	8.989e-01
3.434e+00	-3.710e-02	-1.759e-01	1.359e-01	1.881e-01	6.797e-01	9.226e-01
3.436e+00	-3.500e-02	-1.756e-01	1.280e-01	1.924e-01	6.426e-01	9.448e-01
3.439e+00	-3.292e-02	-1.752e-01	1.199e-01	1.965e-01	6.046e-01	9.655e-01
3.441e+00	-3.084e-02	-1.749e-01	1.118e-01	2.002e-01	5.660e-01	9.846e-01
3.443e+00	-2.877e-02	-1.745e-01	1.035e-01	2.036e-01	5.267e-01	1.002e+00
3.446e+00	-2.672e-02	-1.741e-01	9.513e-02	2.066e-01	4.868e-01	1.018e+00
3.448e+00	-2.468e-02	-1.736e-01	8.667e-02	2.093e-01	4.464e-01	1.032e+00
3.450e+00	-2.264e-02	-1.732e-01	7.814e-02	2.117e-01	4.055e-01	1.045e+00
3.453e+00	-2.062e-02	-1.727e-01	6.955e-02	2.137e-01	3.642e-01	1.056e+00
3.455e+00	-1.862e-02	-1.723e-01	6.092e-02	2.154e-01	3.226e-01	1.065e+00
3.457e+00	-1.662e-02	-1.718e-01	5.225e-02	2.167e-01	2.807e-01	1.072e+00
3.459e+00	-1.464e-02	-1.713e-01	4.356e-02	2.177e-01	2.386e-01	1.078e+00
3.462e+00	-1.266e-02	-1.708e-01	3.487e-02	2.184e-01	1.964e-01	1.082e+00
3.464e+00	-1.070e-02	-1.703e-01	2.619e-02	2.187e-01	1.541e-01	1.085e+00
3.464e+00	-1.070e-02	-1.703e-01	2.619e-02	2.187e-01	1.541e-01	1.085e+00
3.466e+00	-8.758e-03	-1.697e-01	1.753e-02	2.186e-01	1.118e-01	1.085e+00
3.469e+00	-6.823e-03	-1.692e-01	8.904e-03	2.183e-01	6.950e-02	1.085e+00
3.471e+00	-4.901e-03	-1.686e-01	3.258e-04	2.176e-01	2.736e-02	1.082e+00
3.473e+00	-2.992e-03	-1.681e-01	-8.192e-03	2.165e-01	-1.460e-02	1.078e+00
3.476e+00	-1.096e-03	-1.675e-01	-1.664e-02	2.152e-01	-5.631e-02	1.072e+00
3.478e+00	7.881e-04	-1.669e-01	-2.500e-02	2.135e-01	-9.772e-02	1.064e+00
3.480e+00	2.659e-03	-1.663e-01	-3.326e-02	2.115e-01	-1.388e-01	1.055e+00
3.483e+00	4.517e-03	-1.656e-01	-4.141e-02	2.092e-01	-1.794e-01	1.045e+00
3.485e+00	6.362e-03	-1.650e-01	-4.944e-02	2.065e-01	-2.195e-01	1.032e+00
3.487e+00	8.194e-03	-1.643e-01	-5.734e-02	2.036e-01	-2.590e-01	1.019e+00
3.490e+00	1.001e-02	-1.637e-01	-6.509e-02	2.004e-01	-2.980e-01	1.003e+00
3.492e+00	1.182e-02	-1.630e-01	-7.270e-02	1.969e-01	-3.363e-01	9.866e-01
3.494e+00	1.361e-02	-1.623e-01	-8.013e-02	1.931e-01	-3.739e-01	9.684e-01
3.496e+00	1.539e-02	-1.616e-01	-8.739e-02	1.890e-01	-4.107e-01	9.488e-01
3.499e+00	1.716e-02	-1.609e-01	-9.447e-02	1.846e-01	-4.467e-01	9.278e-01
3.501e+00	1.891e-02	-1.602e-01	-1.013e-01	1.800e-01	-4.818e-01	9.054e-01
3.503e+00	2.065e-02	-1.594e-01	-1.080e-01	1.752e-01	-5.160e-01	8.818e-01
3.506e+00	2.238e-02	-1.587e-01	-1.145e-01	1.701e-01	-5.492e-01	8.569e-01
3.508e+00	2.409e-02	-1.579e-01	-1.207e-01	1.648e-01	-5.815e-01	8.308e-01
3.510e+00	2.579e-02	-1.572e-01	-1.267e-01	1.592e-01	-6.126e-01	8.035e-01
3.513e+00	2.748e-02	-1.564e-01	-1.325e-01	1.535e-01	-6.426e-01	7.751e-01
3.515e+00	2.915e-02	-1.556e-01	-1.380e-01	1.475e-01	-6.715e-01	7.456e-01
3.517e+00	3.081e-02	-1.548e-01	-1.433e-01	1.413e-01	-6.993e-01	7.151e-01
3.520e+00	3.246e-02	-1.540e-01	-1.483e-01	1.350e-01	-7.257e-01	6.836e-01
3.522e+00	3.409e-02	-1.531e-01	-1.531e-01	1.285e-01	-7.510e-01	6.511e-01
3.524e+00	3.572e-02	-1.523e-01	-1.576e-01	1.218e-01	-7.749e-01	6.178e-01
3.526e+00	3.732e-02	-1.514e-01	-1.618e-01	1.150e-01	-7.975e-01	5.837e-01
3.529e+00	3.892e-02	-1.506e-01	-1.657e-01	1.080e-01	-8.188e-01	5.487e-01
3.531e+00	4.050e-02	-1.497e-01	-1.693e-01	1.009e-01	-8.387e-01	5.131e-01
3.533e+00	4.207e-02	-1.488e-01	-1.727e-01	9.370e-02	-8.572e-01	4.768e-01
3.536e+00	4.362e-02	-1.480e-01	-1.758e-01	8.637e-02	-8.742e-01	4.399e-01
3.538e+00	4.516e-02	-1.471e-01	-1.785e-01	7.896e-02	-8.898e-01	4.024e-01
3.540e+00	4.669e-02	-1.461e-01	-1.810e-01	7.146e-02	-9.039e-01	3.645e-01
3.543e+00	4.821e-02	-1.452e-01	-1.831e-01	6.388e-02	-9.166e-01	3.261e-01
3.545e+00	4.971e-02	-1.443e-01	-1.850e-01	5.625e-02	-9.277e-01	2.873e-01
3.547e+00	5.120e-02	-1.434e-01	-1.865e-01	4.857e-02	-9.373e-01	2.483e-01
3.550e+00	5.268e-02	-1.424e-01	-1.878e-01	4.085e-02	-9.453e-01	2.089e-01
3.552e+00	5.414e-02	-1.415e-01	-1.887e-01	3.311e-02	-9.519e-01	1.694e-01
3.554e+00	5.559e-02	-1.405e-01	-1.894e-01	2.536e-02	-9.569e-01	1.298e-01
3.556e+00	5.703e-02	-1.395e-01	-1.897e-01	1.761e-02	-9.603e-01	9.004e-02
3.559e+00	5.845e-02	-1.385e-01	-1.897e-01	9.865e-03	-9.622e-01	5.030e-02
3.561e+00	5.986e-02	-1.375e-01	-1.894e-01	2.146e-03	-9.625e-01	1.061e-02
3.563e+00	6.126e-02	-1.365e-01	-1.888e-01	-5.538e-03	-9.613e-01	-2.897e-02
3.566e+00	6.265e-02	-1.355e-01	-1.879e-01	-1.318e-02	-9.585e-01	-6.838e-02
3.568e+00	6.402e-02	-1.345e-01	-1.867e-01	-2.076e-02	-9.542e-01	-1.076e-01
3.570e+00	6.538e-02	-1.334e-01	-1.852e-01	-2.827e-02	-9.483e-01	-1.465e-01
3.573e+00	6.673e-02	-1.324e-01	-1.834e-01	-3.570e-02	-9.409e-01	-1.850e-01
3.575e+00	6.806e-02	-1.313e-01	-1.813e-01	-4.304e-02	-9.320e-01	-2.231e-01
3.577e+00	6.938e-02	-1.303e-01	-1.789e-01	-5.027e-02	-9.216e-01	-2.608e-01
3.580e+00	7.069e-02	-1.292e-01	-1.763e-01	-5.739e-02	-9.097e-01	-2.980e-01
3.582e+00	7.199e-02	-1.281e-01	-1.734e-01	-6.439e-02	-8.964e-01	-3.345e-01
3.584e+00	7.327e-02	-1.270e-01	-1.702e-01	-7.125e-02	-8.816e-01	-3.705e-01
3.586e+00	7.454e-02	-1.259e-01	-1.667e-01	-7.797e-02	-8.654e-01	-4.057e-01
3.589e+00	7.580e-02	-1.248e-01	-1.629e-01	-8.453e-02	-8.478e-01	-4.402e-01
3.591e+00	7.704e-02	-1.237e-01	-1.589e-01	-9.092e-02	-8.288e-01	-4.739e-01
3.593e+00	7.827e-02	-1.226e-01	-1.547e-01	-9.714e-02	-8.085e-01	-5.067e-01
3.596e+00	7.949e-02	-1.214e-01	-1.502e-01	-1.032e-01	-7.869e-01	-5.387e-01
3.598e+00	8.070e-02	-1.203e-01	-1.455e-01	-1.090e-01	-7.640e-01	-5.696e-01
3.600e+00	8.189e-02	-1.191e-01	-1.406e-01	-1.146e-01	-7.399e-01	-5.996e-01
3.603e+00	8.308e-02	-1.180e-01	-1.354e-01	-1.201e-01	-7.146e-01	-6.285e-01
3.605e+00	8.424e-02	-1.168e-01	-1.300e-01	-1.253e-01	-6.881e-01	-6.563e-01
3.607e+00	8.540e-02	-1.156e-01	-1.244e-01	-1.302e-01	-6.604e-01	-6.830e-01
3.610e+00	8.654e-02	-1.144e-01	-1.187e-01	-1.350e-01	-6.317e-01	-7.084e-01
3.612e+00	8.767e-02	-1.132e-01	-1.127e-01	-1.395e-01	-6.020e-01	-7.326e-01
3.614e+00	8.879e-02	-1.120e-01	-1.066e-01	-1.437e-01	-5.713e-01	-7.556e-01
3.617e+00	8.989e-02	-1.108e-01	-1.003e-01	-1.477e-01	-5.396e-01	-7.772e-01
3.619e+00	9.099e-02	-1.096e-01	-9.384e-02	-1.514e-01	-5.070e-01	-7.975e-01
3.621e+00	9.207e-02	-1.083e-01	-8.725e-02	-1.549e-01	-4.736e-01	-8.164e-01
3.623e+00	9.313e-02	-1.071e-01	-8.052e-02	-1.580e-01	-4.394e-01	-8.339e-01
3.626e+00	9.419e-02	-1.058e-01	-7.367e-02	-1.609e-01	-4.044e-01	-8.499e-01
3.628e+00	9.523e-02	-1.046e-01	-6.670e-02	-1.635e-01	-3.688e-01	-8.644e-01
3.630e+00	9.626e-02	-1.033e-01	-5.964e-02	-1.658e-01	-3.325e-01	-8.774e-01
3.633e+00	9.727e-02	-1.020e-01	-5.249e-02	-1.678e-01	-2.957e-01	-8.889e-01
3.635e+00	9.827e-02	-1.007e-01	-4.526e-02	-1.696e-01	-2.583e-01	-8.988e-01
3.637e+00	9.926e-02	-9.942e-02	-3.796e-02	-1.710e-01	-2.205e-01	-9.071e-01
3.640e+00	1.002e-01	-9.811e-02	-3.061e-02	-1.721e-01	-1.823e-01	-9.138e-01
3.642e+00	1.012e-01	-9.679e-02	-2.322e-02	-1.729e-01	-1.438e-01	-9.189e-01
3.644e+00	1.022e-01	-9.547e-02	-1.580e-02	-1.734e-01	-1.050e-01	-9.223e-01
3.647e+00	1.031e-01	-9.413e-02	-8.361e-03	-1.735e-01	-6.600e-02	-9.241e-01
3.649e+00	1.040e-01	-9.279e-02	-9.195e-04	-1.734e-01	-2.687e-02	-9.242e-01
3.651e+00	1.049e-01	-9.143e-02	6.514e-03	-1.729e-01	1.233e-02	-9.227e-01
3.653e+00	1.058e-01	-9.007e-02	1.393e-02	-1.722e-01	5.153e-02	-9.194e-01
3.656e+00	1.067e-01	-8.870e-02	2.130e-02	-1.711e-01	9.066e-02	-9.145e-01
3.658e+00	1.076e-01	-8.732e-02	2.863e-02	-1.697e-01	1.297e-01	-9.080e-01
3.660e+00	1.084e-01	-8.593e-02	3.591e-02	-1.680e-01	1.685e-01	-8.997e-01
3.663e+00	1.093e-01	-8.453e-02	4.311e-02	-1.660e-01	2.070e-01	-8.898e-01
3.665e+00	1.101e-01	-8.313e-02	5.022e-02	-1.637e-01	2.452e-01	-8.782e-01
3.667e+00	1.109e-01	-8.171e-02	5.724e-02	-1.611e-01	2.830e-01	-8.649e-01
3.670e+00	1.118e-01	-8.028e-02	6.414e-02	-1.581e-01	3.203e-01	-8.500e-01
3.672e+00	1.125e-01	-7.885e-02	7.092e-02	-1.549e-01	3.571e-01	-8.335e-01
3.674e+00	1.133e-01	-7.740e-02	7.757e-02	-1.514e-01	3.932e-01	-8.154e-01
3.677e+00	1.141e-01	-7.595e-02	8.407e-02	-1.476e-01	4.287e-01	-7.957e-01
3.679e+00	1.148e-01	-7.449e-02	9.040e-02	-1.435e-01	4.634e-01	-7.745e-01
3.681e+00	1.156e-01	-7.302e-02	9.657e-02	-1.392e-01	4.973e-01	-7.517e-01
3.683e+00	1.163e-01	-7.153e-02	1.025e-01	-1.345e-01	5.303e-01	-7.274e-01
3.686e+00	1.170e-01	-7.004e-02	1.083e-01	-1.297e-01	5.623e-01	-7.016e-01
3.688e+00	1.177e-01	-6.854e-02	1.139e-01	-1.245e-01	5.934e-01	-6.745e-01
3.690e+00	1.184e-01	-6.703e-02	1.192e-01	-1.191e-01	6.233e-01	-6.459e-01
3.693e+00	1.191e-01	-6.551e-02	1.244e-01	-1.135e-01	6.521e-01	-6.160e-01
3.695e+00	1.197e-01	-6.398e-02	1.292e-01	-1.076e-01	6.797e-01	-5.848e-01
3.697e+00	1.204e-01	-6.245e-02	1.339e-01	-1.016e-01	7.059e-01	-5.523e-01
3.700e+00	1.210e-01	-6.090e-02	1.382e-01	-9.528e-02	7.309e-01	-5.186e-01
3.702e+00	1.216e-01	-5.934e-02	1.423e-01	-8.880e-02	7.544e-01	-4.838e-01
3.704e+00	1.222e-01	-5.777e-02	1.461e-01	-8.213e-02	7.765e-01	-4.479e-01
3.707e+00	1.228e-01	-5.620e-02	1.496e-01	-7.529e-02	7.971e-01	-4.109e-01
3.709e+00	1.233e-01	-5.461e-02	1.528e-01	-6.828e-02	8.161e-01	-3.730e-01
3.711e+00	1.239e-01	-5.301e-02	1.557e-01	-6.112e-02	8.335e-01	-3.342e-01
3.714e+00	1.244e-01	-5.141e-02	1.583e-01	-5.382e-02	8.493e-01	-2.946e-01
3.716e+00	1.249e-01	-4.979e-02	1.605e-01	-4.639e-02	8.633e-01	-2.542e-01
3.718e+00	1.254e-01	-4.817e-02	1.624e-01	-3.886e-02	8.755e-01	-2.131e-01
3.720e+00	1.259e-01	-4.653e-02	1.640e-01	-3.123e-02	8.860e-01	-1.713e-01
3.723e+00	1.264e-01	-4.489e-02	1.652e-01	-2.352e-02	8.946e-01	-1.291e-01
3.725e+00	1.269e-01	-4.323e-02	1.661e-01	-1.574e-02	9.013e-01	-8.638e-02
3.727e+00	1.273e-01	-4.157e-02	1.666e-01	-7.908e-03	9.061e-01	-4.331e-02
3.730e+00	1.277e-01	-3.990e-02	1.668e-01	-4.162e-05	9.089e-01	5.040e-05
3.732e+00	1.281e-01	-3.821e-02	1.666e-01	7.844e-03	9.098e-01	4.361e-02
3.734e+00	1.285e-01	-3.652e-02	1.660e-01	1.573e-02	9.087e-01	8.727e-02
3.737e+00	1.289e-01	-3.481e-02	1.651e-01	2.361e-02	9.055e-01	1.310e-01
3.739e+00	1.293e-01	-3.310e-02	1.638e-01	3.145e-02	9.003e-01	1.746e-01
3.741e+00	1.296e-01	-3.137e-02	1.621e-01	3.925e-02	8.931e-01	2.180e-01
3.744e+00	1.299e-01	-2.964e-02	1.601e-01	4.698e-02	8.838e-01	2.611e-01
3.746e+00	1.302e-01	-2.790e-02	1.576e-01	5.463e-02	8.724e-01	3.039e-01
3.748e+00	1.305e-01	-2.614e-02	1.548e-01	6.218e-02	8.590e-01	3.463e-01
3.750e+00	1.308e-01	-2.438e-02	1.517e-01	6.960e-02	8.435e-01	3.880e-01
3.753e+00	1.310e-01	-2.260e-02	1.481e-01	7.690e-02	8.260e-01	4.291e-01
3.755e+00	1.313e-01	-2.082e-02	1.443e-01	8.404e-02	8.064e-01	4.694e-01
3.757e+00	1.315e-01	-1.902e-02	1.400e-01	9.100e-02	7.848e-01	5.088e-01
3.760e+00	1.317e-01	-1.722e-02	1.354e-01	9.778e-02	7.611e-01	5.473e-01
3.762e+00	1.319e-01	-1.540e-02	1.305e-01	1.043e-01	7.355e-01	5.847e-01
3.764e+00	1.320e-01	-1.358e-02	1.252e-01	1.107e-01	7.080e-01	6.208e-01
3.767e+00	1.322e-01	-1.174e-02	1.196e-01	1.168e-01	6.786e-01	6.557e-01
3.769e+00	1.323e-01	-9.900e-03	1.137e-01	1.226e-01	6.472e-01	6.892e-01
3.771e+00	1.324e-01	-8.045e-03	1.075e-01	1.282e-01	6.141e-01	7.213e-01
3.774e+00	1.325e-01	-6.180e-03	1.010e-01	1.334e-01	5.792e-01	7.517e-01
3.776e+00	1.325e-01	-4.305e-03	9.415e-02	1.384e-01	5.427e-01	7.804e-01
3.778e+00	1.326e-01	-2.420e-03	8.708e-02	1.430e-01	5.044e-01	8.074e-01
3.780e+00	1.326e-01	-5.253e-04	7.975e-02	1.473e-01	4.646e-01	8.324e-01
3.783e+00	1.326e-01	1.379e-03	7.217e-02	1.512e-01	4.234e-01	8.555e-01
3.785e+00	1.326e-01	3.294e-03	6.437e-02	1.547e-01	3.807e-01	8.765e-01
3.787e+00	1.325e-01	5.219e-03	5.636e-02	1.579e-01	3.367e-01	8.954e-01
3.790e+00	1.325e-01	7.153e-03	4.816e-02	1.606e-01	2.914e-01	9.120e-01
3.792e+00	1.324e-01	9.097e-03	3.978e-02	1.630e-01	2.451e-01	9.263e-01
3.794e+00	1.323e-01	1.105e-02	3.126e-02	1.649e-01	1.977e-01	9.382e-01
3.797e+00	1.321e-01	1.301e-02	2.260e-02	1.663e-01	1.494e-01	9.476e-01
3.799e+00	1.320e-01	1.499e-02	1.382e-02	1.673e-01	1.003e-01	9.545e-01
3.801e+00	1.318e-01	1.697e-02	4.964e-03	1.679e-01	5.049e-02	9.588e-01
3.804e+00	1.316e-01	1.896e-02	-3.962e-03	1.680e-01	1.549e-04	9.605e-01
3.806e+00	1.313e-01	2.096e-02	-1.293e-02	1.676e-01	-5.060e-02	9.594e-01
3.808e+00	1.311e-01	2.297e-02	-2.192e-02	1.667e-01	-1.016e-01	9.556e-01
3.811e+00	1.308e-01	2.499e-02	-3.090e-02	1.654e-01	-1.528e-01	9.489e-01
3.813e+00	1.305e-01	2.702e-02	-3.984e-02	1.635e-01	-2.040e-01	9.395e-01
3.815e+00	1.302e-01	2.905e-02	-4.873e-02	1.612e-01	-2.551e-01	9.272e-01
3.817e+00	1.298e-01	3.110e-02	-5.752e-02	1.584e-01	-3.058e-01	9.120e-01
3.820e+00	1.294e-01	3.315e-02	-6.621e-02	1.551e-01	-3.561e-01	8.940e-01
3.822e+00	1.290e-01	3.521e-02	-7.475e-02	1.512e-01	-4.058e-01	8.730e-01
3.824e+00	1.286e-01	3.728e-02	-8.312e-02	1.469e-01	-4.546e-01	8.492e-01
3.827e+00	1.281e-01	3.936e-02	-9.129e-02	1.422e-01	-5.026e-01	8.226e-01
3.829e+00	1.276e-01	4.145e-02	-9.924e-02	1.369e-01	-5.494e-01	7.931e-01
3.831e+00	1.271e-01	4.354e-02	-1.069e-01	1.312e-01	-5.949e-01	7.609e-01
3.834e+00	1.266e-01	4.564e-02	-1.143e-01	1.250e-01	-6.390e-01	7.258e-01
3.836e+00	1.260e-01	4.775e-02	-1.214e-01	1.183e-01	-6.814e-01	6.882e-01
3.838e+00	1.254e-01	4.986e-02	-1.282e-01	1.113e-01	-7.221e-01	6.478e-01
3.841e+00	1.247e-01	5.198e-02	-1.345e-01	1.038e-01	-7.608e-01	6.050e-01
3.843e+00	1.241e-01	5.411e-02	-1.405e-01	9.588e-02	-7.973e-01	5.597e-01
3.845e+00	1.234e-01	5.624e-02	-1.461e-01	8.761e-02	-8.316e-01	5.120e-01
3.847e+00	1.227e-01	5.838e-02	-1.512e-01	7.898e-02	-8.633e-01	4.622e-01
3.850e+00	1.219e-01	6.053e-02	-1.558e-01	7.001e-02	-8.924e-01	4.102e-01
3.852e+00	1.211e-01	6.267e-02	-1.599e-01	6.072e-02	-9.188e-01	3.562e-01
3.854e+00	1.203e-01	6.483e-02	-1.635e-01	5.115e-02	-9.422e-01	3.004e-01
3.857e+00	1.194e-01	6.699e-02	-1.665e-01	4.132e-02	-9.625e-01	2.430e-01
3.859e+00	1.185e-01	6.915e-02	-1.690e-01	3.127e-02	-9.795e-01	1.840e-01
3.861e+00	1.176e-01	7.131e-02	-1.709e-01	2.101e-02	-9.932e-01	1.238e-01
3.864e+00	1.167e-01	7.348e-02	-1.722e-01	1.060e-02	-1.003e+00	6.240e-02
3.866e+00	1.157e-01	7.565e-02	-1.728e-01	6.227e-05	-1.010e+00	1.169e-04
3.868e+00	1.146e-01	7.782e-02	-1.728e-01	-1.057e-02	-1.013e+00	-6.286e-02
3.871e+00	1.136e-01	7.999e-02	-1.722e-01	-2.124e-02	-1.012e+00	-1.263e-01
3.873e+00	1.125e-01	8.216e-02	-1.708e-01	-3.193e-02	-1.007e+00	-1.900e-01
3.875e+00	1.113e-01	8.434e-02	-1.689e-01	-4.258e-02	-9.983e-01	-2.536e-01
3.877e+00	1.102e-01	8.651e-02	-1.662e-01	-5.316e-02	-9.854e-01	-3.170e-01
3.880e+00	1.090e-01	8.868e-02	-1.628e-01	-6.362e-02	-9.685e-01	-3.799e-01
3.882e+00	1.077e-01	9.085e-02	-1.588e-01	-7.391e-02	-9.476e-01	-4.419e-01
3.884e+00	1.065e-01	9.302e-02	-1.541e-01	-8.400e-02	-9.225e-01	-5.029e-01
3.887e+00	1.051e-01	9.518e-02	-1.487e-01	-9.383e-02	-8.933e-01	-5.626e-01
3.889e+00	1.038e-01	9.735e-02	-1.427e-01	-1.034e-01	-8.601e-01	-6.205e-01
3.891e+00	1.024e-01	9.950e-02	-1.360e-01	-1.125e-01	-8.229e-01	-6.766e-01
3.894e+00	1.010e-01	1.017e-01	-1.287e-01	-1.213e-01	-7.818e-01	-7.304e-01
3.896e+00	9.949e-02	1.038e-01	-1.207e-01	-1.296e-01	-7.368e-01	-7.817e-01
3.898e+00	9.798e-02	1.059e-01	-1.122e-01	-1.375e-01	-6.880e-01	-8.303e-01
3.901e+00	9.643e-02	1.081e-01	-1.031e-01	-1.448e-01	-6.357e-01	-8.757e-01
3.903e+00	9.484e-02	1.102e-01	-9.341e-02	-1.515e-01	-5.799e-01	-9.178e-01
3.905e+00	9.322e-02	1.123e-01	-8.326e-02	-1.576e-01	-5.208e-01	-9.562e-01
3.908e+00	9.155e-02	1.144e-01	-7.264e-02	-1.631e-01	-4.586e-01	-9.908e-01
3.910e+00	8.984e-02	1.165e-01	-6.159e-02	-1.678e-01	-3.936e-01	-1.021e+00
3.912e+00	8.809e-02	1.185e-01	-5.016e-02	-1.719e-01	-3.260e-01	-1.047e+00
3.914e+00	8.630e-02	1.206e-01	-3.840e-02	-1.751e-01	-2.560e-01	-1.068e+00
3.917e+00	8.448e-02	1.226e-01	-2.634e-02	-1.775e-01	-1.840e-01	-1.085e+00
3.919e+00	8.261e-02	1.247e-01	-1.406e-02	-1.791e-01	-1.102e-01	-1.096e+00
3.921e+00	8.070e-02	1.267e-01	-1.603e-03	-1.798e-01	-3.507e-02	-1.103e+00
3.924e+00	7.875e-02	1.287e-01	1.097e-02	-1.797e-01	4.116e-02	-1.104e+00
3.926e+00	7.676e-02	1.306e-01	2.359e-02	-1.787e-01	1.181e-01	-1.099e+00
3.928e+00	7.473e-02	1.326e-01	3.621e-02	-1.767e-01	1.953e-01	-1.089e+00
3.931e+00	7.267e-02	1.345e-01	4.874e-02	-1.739e-01	2.724e-01	-1.073e+00
3.933e+00	7.056e-02	1.364e-01	6.113e-02	-1.701e-01	3.490e-01	-1.051e+00
3.935e+00	6.841e-02	1.383e-01	7.330e-02	-1.654e-01	4.247e-01	-1.024e+00
3.938e+00	6.623e-02	1.401e-01	8.518e-02	-1.598e-01	4.990e-01	-9.907e-01
3.940e+00	6.401e-02	1.419e-01	9.671e-02	-1.533e-01	5.715e-01	-9.519e-01
3.942e+00	6.175e-02	1.437e-01	1.078e-01	-1.459e-01	6.417e-01	-9.076e-01
3.944e+00	5.945e-02	1.455e-01	1.184e-01	-1.377e-01	7.091e-01	-8.579e-01
3.947e+00	5.712e-02	1.472e-01	1.284e-01	-1.287e-01	7.735e-01	-8.030e-01
3.949e+00	5.475e-02	1.489e-01	1.378e-01	-1.188e-01	8.342e-01	-7.429e-01
3.951e+00	5.235e-02	1.505e-01	1.465e-01	-1.083e-01	8.909e-01	-6.781e-01
3.954e+00	4.991e-02	1.521e-01	1.545e-01	-9.704e-02	9.432e-01	-6.087e-01
3.956e+00	4.744e-02	1.537e-01	1.616e-01	-8.517e-02	9.906e-01	-5.352e-01
3.958e+00	4.494e-02	1.552e-01	1.678e-01	-7.273e-02	1.033e+00	-4.578e-01
3.961e+00	4.240e-02	1.567e-01	1.731e-01	-5.979e-02	1.069e+00	-3.769e-01
3.963e+00	3.984e-02	1.581e-01	1.774e-01	-4.641e-02	1.100e+00	-2.931e-01
3.965e+00	3.725e-02	1.595e-01	1.807e-01	-3.268e-02	1.125e+00	-2.067e-01
3.968e+00	3.463e-02	1.608e-01	1.829e-01	-1.867e-02	1.143e+00	-1.183e-01
3.970e+00	3.198e-02	1.621e-01	1.840e-01	-4.470e-03	1.154e+00	-2.833e-02
3.972e+00	2.931e-02	1.634e-01	1.841e-01	9.833e-03	1.158e+00	6.260e-02
3.974e+00	2.662e-02	1.646e-01	1.830e-01	2.415e-02	1.155e+00	1.539e-01
3.977e+00	2.391e-02	1.657e-01	1.808e-01	3.839e-02	1.146e+00	2.451e-01
3.979e+00	2.118e-02	1.668e-01	1.775e-01	5.246e-02	1.129e+00	3.355e-01
3.981e+00	1.843e-02	1.678e-01	1.730e-01	6.625e-02	1.104e+00	4.245e-01
3.984e+00	1.566e-02	1.688e-01	1.674e-01	7.969e-02	1.073e+00	5.115e-01
3.986e+00	1.288e-02	1.697e-01	1.608e-01	9.268e-02	1.035e+00	5.959e-01
3.988e+00	1.009e-02	1.705e-01	1.531e-01	1.051e-01	9.895e-01	6.771e-01
3.991e+00	7.282e-03	1.713e-01	1.444e-01	1.169e-01	9.376e-01	7.545e-01
3.993e+00	4.471e-03	1.720e-01	1.348e-01	1.280e-01	8.794e-01	8.276e-01
3.995e+00	1.653e-03	1.726e-01	1.242e-01	1.383e-01	8.151e-01	8.957e-01
3.998e+00	-1.168e-03	1.732e-01	1.129e-01	1.477e-01	7.452e-01	9.584e-01
4.000e+00	-3.990e-03	1.737e-01	1.008e-01	1.562e-01	6.700e-01	1.015e+00
4.002e+00	-6.812e-03	1.742e-01	8.799e-02	1.636e-01	5.901e-01	1.066e+00
4.005e+00	-9.631e-03	1.746e-01	7.461e-02	1.700e-01	5.059e-01	1.109e+00
4.007e+00	-1.244e-02	1.749e-01	6.074e-02	1.753e-01	4.181e-01	1.146e+00
4.009e+00	-1.525e-02	1.751e-01	4.647e-02	1.794e-01	3.271e-01	1.175e+00
4.011e+00	-1.805e-02	1.753e-01	3.189e-02	1.823e-01	2.336e-01	1.196e+00
4.014e+00	-2.083e-02	1.754e-01	1.711e-02	1.840e-01	1.384e-01	1.210e+00
4.016e+00	-2.360e-02	1.754e-01	2.234e-03	1.845e-01	4.191e-02	1.215e+00
4.018e+00	-2.635e-02	1.754e-01	-1.264e-02	1.838e-01	-5.505e-02	1.212e+00
4.021e+00	-2.909e-02	1.753e-01	-2.740e-02	1.818e-01	-1.518e-01	1.202e+00
4.023e+00	-3.180e-02	1.751e-01	-4.194e-02	1.787e-01	-2.477e-01	1.183e+00
4.025e+00	-3.449e-02	1.749e-01	-5.617e-02	1.743e-01	-3.421e-01	1.157e+00
4.028e+00	-3.715e-02	1.745e-01	-6.998e-02	1.688e-01	-4.342e-01	1.122e+00
4.030e+00	-3.978e-02	1.742e-01	-8.327e-02	1.623e-01	-5.234e-01	1.080e+00
4.032e+00	-4.238e-02	1.737e-01	-9.596e-02	1.546e-01	-6.092e-01	1.031e+00
4.035e+00	-4.496e-02	1.732e-01	-1.080e-01	1.460e-01	-6.909e-01	9.757e-01
4.037e+00	-4.749e-02	1.726e-01	-1.192e-01	1.364e-01	-7.679e-01	9.135e-01
4.039e+00	-4.999e-02	1.719e-01	-1.296e-01	1.260e-01	-8.397e-01	8.454e-01
4.041e+00	-5.246e-02	1.712e-01	-1.391e-01	1.148e-01	-9.059e-01	7.719e-01
4.044e+00	-5.488e-02	1.704e-01	-1.476e-01	1.030e-01	-9.661e-01	6.935e-01
4.046e+00	-5.726e-02	1.696e-01	-1.551e-01	9.051e-02	-1.020e+00	6.107e-01
4.048e+00	-5.960e-02	1.687e-01	-1.615e-01	7.754e-02	-1.067e+00	5.243e-01
4.051e+00	-6.189e-02	1.677e-01	-1.669e-01	6.417e-02	-1.106e+00	4.347e-01
4.053e+00	-6.414e-02	1.667e-01	-1.711e-01	5.048e-02	-1.139e+00	3.427e-01
4.055e+00	-6.634e-02	1.656e-01	-1.743e-01	3.658e-02	-1.164e+00	2.489e-01
4.058e+00	-6.849e-02	1.645e-01	-1.763e-01	2.256e-02	-1.182e+00	1.539e-01
4.060e+00	-7.059e-02	1.633e-01	-1.771e-01	8.510e-03	-1.192e+00	5.846e-02
4.062e+00	-7.264e-02	1.620e-01	-1.768e-01	-5.463e-03	-1.194e+00	-3.686e-02
4.065e+00	-7.464e-02	1.607e-01	-1.755e-01	-1.927e-02	-1.189e+00	-1.314e-01
4.067e+00	-7.659e-02	1.594e-01	-1.731e-01	-3.283e-02	-1.177e+00	-2.246e-01
4.069e+00	-7.848e-02	1.580e-01	-1.696e-01	-4.606e-02	-1.158e+00	-3.158e-01
4.071e+00	-8.032e-02	1.566e-01	-1.651e-01	-5.886e-02	-1.131e+00	-4.044e-01
4.074e+00	-8.211e-02	1.551e-01	-1.597e-01	-7.118e-02	-1.098e+00	-4.900e-01
4.076e+00	-8.384e-02	1.536e-01	-1.534e-01	-8.294e-02	-1.059e+00	-5.721e-01
4.078e+00	-8.551e-02	1.520e-01	-1.462e-01	-9.408e-02	-1.014e+00	-6.501e-01
4.081e+00	-8.714e-02	1.504e-01	-1.383e-01	-1.045e-01	-9.628e-01	-7.236e-01
4.083e+00	-8.870e-02	1.488e-01	-1.297e-01	-1.143e-01	-9.067e-01	-7.924e-01
4.085e+00	-9.022e-02	1.471e-01	-1.204e-01	-1.232e-01	-8.459e-01	-8.560e-01
4.088e+00	-9.167e-02	1.454e-01	-1.105e-01	-1.314e-01	-7.807e-01	-9.142e-01
4.090e+00	-9.307e-02	1.437e-01	-1.002e-01	-1.386e-01	-7.118e-01	-9.666e-01
4.092e+00	-9.442e-02	1.419e-01	-8.939e-02	-1.451e-01	-6.395e-01	-1.013e+00
4.095e+00	-9.571e-02	1.402e-01	-7.825e-02	-1.506e-01	-5.644e-01	-1.054e+00
4.097e+00	-9.695e-02	1.384e-01	-6.682e-02	-1.553e-01	-4.869e-01	-1.088e+00
4.099e+00	-9.814e-02	1.365e-01	-5.518e-02	-1.590e-01	-4.075e-01	-1.116e+00
4.101e+00	-9.927e-02	1.347e-01	-4.340e-02	-1.619e-01	-3.268e-01	-1.138e+00
4.104e+00	-1.003e-01	1.328e-01	-3.155e-02	-1.638e-01	-2.452e-01	-1.154e+00
4.106e+00	-1.014e-01	1.309e-01	-1.971e-02	-1.649e-01	-1.631e-01	-1.163e+00
4.108e+00	-1.024e-01	1.290e-01	-7.918e-03	-1.651e-01	-8.109e-02	-1.167e+00
4.111e+00	-1.033e-01	1.271e-01	3.745e-03	-1.645e-01	4.692e-04	-1.164e+00
4.113e+00	-1.042e-01	1.252e-01	1.522e-02	-1.630e-01	8.114e-02	-1.156e+00
4.115e+00	-1.050e-01	1.233e-01	2.647e-02	-1.607e-01	1.605e-01	-1.142e+00
4.118e+00	-1.058e-01	1.213e-01	3.742e-02	-1.577e-01	2.382e-01	-1.122e+00
4.120e+00	-1.065e-01	1.193e-01	4.803e-02	-1.540e-01	3.139e-01	-1.097e+00
4.122e+00	-1.072e-01	1.174e-01	5.825e-02	-1.496e-01	3.872e-01	-1.068e+00
4.125e+00	-1.078e-01	1.154e-01	6.805e-02	-1.445e-01	4.578e-01	-1.033e+00
4.127e+00	-1.084e-01	1.134e-01	7.739e-02	-1.389e-01	5.255e-01	-9.944e-01
4.129e+00	-1.089e-01	1.115e-01	8.624e-02	-1.326e-01	5.899e-01	-9.514e-01
4.132e+00	-1.095e-01	1.095e-01	9.457e-02	-1.259e-01	6.509e-01	-9.046e-01
4.134e+00	-1.099e-01	1.075e-01	1.023e-01	-1.187e-01	7.083e-01	-8.542e-01
4.136e+00	-1.103e-01	1.055e-01	1.095e-01	-1.111e-01	7.619e-01	-8.007e-01
4.138e+00	-1.107e-01	1.035e-01	1.162e-01	-1.031e-01	8.115e-01	-7.444e-01
4.141e+00	-1.111e-01	1.015e-01	1.222e-01	-9.480e-02	8.570e-01	-6.854e-01
4.143e+00	-1.114e-01	9.956e-02	1.276e-01	-8.620e-02	8.983e-01	-6.243e-01
4.145e+00	-1.116e-01	9.758e-02	1.324e-01	-7.736e-02	9.353e-01	-5.613e-01
4.148e+00	-1.119e-01	9.561e-02	1.366e-01	-6.834e-02	9.680e-01	-4.967e-01
4.150e+00	-1.120e-01	9.364e-02	1.401e-01	-5.917e-02	9.964e-01	-4.308e-01
4.152e+00	-1.122e-01	9.168e-02	1.430e-01	-4.990e-02	1.020e+00	-3.640e-01
4.155e+00	-1.123e-01	8.972e-02	1.454e-01	-4.057e-02	1.040e+00	-2.966e-01
4.157e+00	-1.124e-01	8.777e-02	1.471e-01	-3.121e-02	1.055e+00	-2.288e-01
4.159e+00	-1.125e-01	8.583e-02	1.482e-01	-2.188e-02	1.066e+00	-1.609e-01
4.162e+00	-1.125e-01	8.389e-02	1.487e-01	-1.259e-02	1.073e+00	-9.323e-02
4.164e+00	-1.125e-01	8.196e-02	1.487e-01	-3.396e-03	1.076e+00	-2.601e-02
4.166e+00	-1.125e-01	8.005e-02	1.481e-01	5.677e-03	1.074e+00	4.051e-02
4.168e+00	-1.124e-01	7.814e-02	1.469e-01	1.460e-02	1.069e+00	1.061e-01
4.171e+00	-1.123e-01	7.624e-02	1.453e-01	2.333e-02	1.060e+00	1.705e-01
4.173e+00	-1.122e-01	7.435e-02	1.431e-01	3.186e-02	1.047e+00	2.335e-01
4.175e+00	-1.120e-01	7.247e-02	1.405e-01	4.015e-02	1.031e+00	2.950e-01
4.178e+00	-1.119e-01	7.060e-02	1.374e-01	4.818e-02	1.011e+00	3.547e-01
4.180e+00	-1.117e-01	6.874e-02	1.339e-01	5.592e-02	9.877e-01	4.125e-01
4.182e+00	-1.114e-01	6.690e-02	1.300e-01	6.337e-02	9.614e-01	4.682e-01
4.185e+00	-1.112e-01	6.506e-02	1.257e-01	7.049e-02	9.323e-01	5.216e-01
4.187e+00	-1.109e-01	6.324e-02	1.210e-01	7.728e-02	9.004e-01	5.727e-01
4.189e+00	-1.106e-01	6.143e-02	1.160e-01	8.372e-02	8.658e-01	6.214e-01
4.192e+00	-1.103e-01	5.963e-02	1.107e-01	8.980e-02	8.289e-01	6.675e-01
4.194e+00	-1.100e-01	5.784e-02	1.051e-01	9.551e-02	7.897e-01	7.109e-01
4.196e+00	-1.096e-01	5.607e-02	9.925e-02	1.008e-01	7.484e-01	7.515e-01
4.198e+00	-1.093e-01	5.431e-02	9.317e-02	1.058e-01	7.053e-01	7.894e-01
4.201e+00	-1.089e-01	5.256e-02	8.689e-02	1.103e-01	6.604e-01	8.244e-01
4.203e+00	-1.085e-01	5.082e-02	8.042e-02	1.144e-01	6.140e-01	8.564e-01
4.205e+00	-1.080e-01	4.910e-02	7.379e-02	1.182e-01	5.662e-01	8.856e-01
4.208e+00	-1.076e-01	4.739e-02	6.703e-02	1.215e-01	5.173e-01	9.117e-01
4.210e+00	-1.071e-01	4.570e-02	6.016e-02	1.244e-01	4.673e-01	9.349e-01
4.212e+00	-1.067e-01	4.401e-02	5.320e-02	1.269e-01	4.166e-01	9.551e-01
4.215e+00	-1.062e-01	4.234e-02	4.618e-02	1.291e-01	3.651e-01	9.723e-01
4.217e+00	-1.057e-01	4.069e-02	3.911e-02	1.308e-01	3.131e-01	9.865e-01
4.219e+00	-1.051e-01	3.904e-02	3.203e-02	1.321e-01	2.608e-01	9.978e-01
4.222e+00	-1.046e-01	3.741e-02	2.494e-02	1.331e-01	2.082e-01	1.006e+00
4.224e+00	-1.040e-01	3.580e-02	1.787e-02	1.336e-01	1.557e-01	1.012e+00
4.226e+00	-1.035e-01	3.419e-02	1.084e-02	1.338e-01	1.032e-01	1.014e+00
4.229e+00	-1.029e-01	3.260e-02	3.862e-03	1.336e-01	5.093e-02	1.014e+00
4.231e+00	-1.023e-01	3.102e-02	-3.039e-03	1.331e-01	-9.440e-04	1.011e+00
4.233e+00	-1.017e-01	2.946e-02	-9.850e-03	1.322e-01	-5.231e-02	1.006e+00
4.235e+00	-1.011e-01	2.791e-02	-1.655e-02	1.309e-01	-1.031e-01	9.975e-01
4.238e+00	-1.004e-01	2.637e-02	-2.313e-02	1.294e-01	-1.530e-01	9.868e-01
4.240e+00	-9.981e-02	2.484e-02	-2.958e-02	1.275e-01	-2.022e-01	9.737e-01
4.242e+00	-9.916e-02	2.333e-02	-3.587e-02	1.253e-01	-2.503e-01	9.581e-01
4.245e+00	-9.850e-02	2.183e-02	-4.201e-02	1.228e-01	-2.974e-01	9.403e-01
4.247e+00	-9.783e-02	2.035e-02	-4.796e-02	1.201e-01	-3.433e-01	9.202e-01
4.249e+00	-9.714e-02	1.887e-02	-5.373e-02	1.170e-01	-3.879e-01	8.981e-01
4.252e+00	-9.645e-02	1.741e-02	-5.931e-02	1.137e-01	-4.312e-01	8.738e-01
4.254e+00	-9.575e-02	1.596e-02	-6.467e-02	1.102e-01	-4.731e-01	8.477e-01
4.256e+00	-9.504e-02	1.453e-02	-6.982e-02	1.064e-01	-5.134e-01	8.197e-01
4.259e+00	-9.432e-02	1.310e-02	-7.475e-02	1.024e-01	-5.522e-01	7.899e-01
4.261e+00	-9.360e-02	1.169e-02	-7.945e-02	9.823e-02	-5.893e-01	7.585e-01
4.263e+00	-9.286e-02	1.029e-02	-8.391e-02	9.385e-02	-6.247e-01	7.256e-01
4.265e+00	-9.212e-02	8.905e-03	-8.812e-02	8.928e-02	-6.583e-01	6.911e-01
4.268e+00	-9.136e-02	7.530e-03	-9.209e-02	8.456e-02	-6.902e-01	6.554e-01
4.270e+00	-9.060e-02	6.167e-03	-9.580e-02	7.968e-02	-7.201e-01	6.184e-01
4.272e+00	-8.984e-02	4.816e-03	-9.925e-02	7.467e-02	-7.482e-01	5.802e-01
4.275e+00	-8.906e-02	3.477e-03	-1.024e-01	6.953e-02	-7.744e-01	5.410e-01
4.277e+00	-8.828e-02	2.149e-03	-1.054e-01	6.428e-02	-7.986e-01	5.009e-01
4.279e+00	-8.749e-02	8.332e-04	-1.080e-01	5.894e-02	-8.208e-01	4.599e-01
4.282e+00	-8.670e-02	-4.714e-04	-1.104e-01	5.351e-02	-8.410e-01	4.182e-01
4.284e+00	-8.590e-02	-1.765e-03	-1.125e-01	4.802e-02	-8.591e-01	3.758e-01
4.286e+00	-8.509e-02	-3.046e-03	-1.144e-01	4.246e-02	-8.753e-01	3.329e-01
4.289e+00	-8.427e-02	-4.317e-03	-1.160e-01	3.686e-02	-8.894e-01	2.896e-01
4.291e+00	-8.345e-02	-5.577e-03	-1.173e-01	3.123e-02	-9.014e-01	2.459e-01
4.293e+00	-8.263e-02	-6.825e-03	-1.183e-01	2.558e-02	-9.114e-01	2.019e-01
4.295e+00	-8.179e-02	-8.063e-03	-1.191e-01	1.993e-02	-9.194e-01	1.578e-01
4.298e+00	-8.096e-02	-9.289e-03	-1.196e-01	1.427e-02	-9.253e-01	1.137e-01
4.300e+00	-8.011e-02	-1.051e-02	-1.199e-01	8.636e-03	-9.292e-01	6.955e-02
4.302e+00	-7.926e-02	-1.171e-02	-1.199e-01	3.026e-03	-9.311e-01	2.553e-02
4.305e+00	-7.841e-02	-1.291e-02	-1.196e-01	-2.546e-03	-9.310e-01	-1.827e-02
4.307e+00	-7.755e-02	-1.409e-02	-1.191e-01	-8.068e-03	-9.290e-01	-6.178e-02
4.309e+00	-7.669e-02	-1.526e-02	-1.184e-01	-1.353e-02	-9.250e-01	-1.049e-01
4.312e+00	-7.582e-02	-1.643e-02	-1.174e-01	-1.892e-02	-9.190e-01	-1.476e-01
4.314e+00	-7.494e-02	-1.758e-02	-1.161e-01	-2.424e-02	-9.112e-01	-1.897e-01
4.316e+00	-7.407e-02	-1.872e-02	-1.147e-01	-2.946e-02	-9.015e-01	-2.312e-01
4.319e+00	-7.318e-02	-1.986e-02	-1.130e-01	-3.458e-02	-8.901e-01	-2.720e-01
4.321e+00	-7.230e-02	-2.098e-02	-1.111e-01	-3.960e-02	-8.768e-01	-3.121e-01
4.323e+00	-7.140e-02	-2.210e-02	-1.089e-01	-4.450e-02	-8.618e-01	-3.513e-01
4.326e+00	-7.051e-02	-2.320e-02	-1.066e-01	-4.927e-02	-8.451e-01	-3.896e-01
4.328e+00	-6.961e-02	-2.429e-02	-1.040e-01	-5.392e-02	-8.268e-01	-4.269e-01
4.330e+00	-6.870e-02	-2.538e-02	-1.013e-01	-5.842e-02	-8.068e-01	-4.632e-01
4.332e+00	-6.779e-02	-2.645e-02	-9.839e-02	-6.277e-02	-7.854e-01	-4.984e-01
4.335e+00	-6.688e-02	-2.752e-02	-9.528e-02	-6.697e-02	-7.624e-01	-5.324e-01
4.337e+00	-6.596e-02	-2.857e-02	-9.200e-02	-7.101e-02	-7.379e-01	-5.652e-01
4.339e+00	-6.504e-02	-2.962e-02	-8.856e-02	-7.487e-02	-7.121e-01	-5.967e-01
4.342e+00	-6.412e-02	-3.066e-02	-8.496e-02	-7.857e-02	-6.850e-01	-6.269e-01
4.344e+00	-6.319e-02	-3.169e-02	-8.121e-02	-8.209e-02	-6.566e-01	-6.557e-01
4.346e+00	-6.225e-02	-3.271e-02	-7.731e-02	-8.542e-02	-6.270e-01	-6.831e-01
4.349e+00	-6.132e-02	-3.372e-02	-7.329e-02	-8.856e-02	-5.962e-01	-7.091e-01
4.351e+00	-6.038e-02	-3.472e-02	-6.914e-02	-9.151e-02	-5.644e-01	-7.335e-01
4.353e+00	-5.943e-02	-3.571e-02	-6.488e-02	-9.426e-02	-5.316e-01	-7.564e-01
4.356e+00	-5.849e-02	-3.669e-02	-6.051e-02	-9.681e-02	-4.978e-01	-7.777e-01
4.358e+00	-5.754e-02	-3.767e-02	-5.604e-02	-9.915e-02	-4.631e-01	-7.975e-01
4.360e+00	-5.658e-02	-3.863e-02	-5.149e-02	-1.013e-01	-4.276e-01	-8.155e-01
4.362e+00	-5.562e-02	-3.959e-02	-4.685e-02	-1.032e-01	-3.914e-01	-8.319e-01
4.365e+00	-5.466e-02	-4.054e-02	-4.215e-02	-1.049e-01	-3.545e-01	-8.466e-01
4.367e+00	-5.370e-02	-4.148e-02	-3.738e-02	-1.064e-01	-3.169e-01	-8.596e-01
4.369e+00	-5.273e-02	-4.241e-02	-3.256e-02	-1.077e-01	-2.789e-01	-8.709e-01
4.372e+00	-5.176e-02	-4.333e-02	-2.769e-02	-1.087e-01	-2.404e-01	-8.804e-01
4.374e+00	-5.079e-02	-4.425e-02	-2.280e-02	-1.096e-01	-2.015e-01	-8.882e-01
4.376e+00	-4.981e-02	-4.515e-02	-1.788e-02	-1.102e-01	-1.623e-01	-8.941e-01
4.379e+00	-4.883e-02	-4.605e-02	-1.294e-02	-1.106e-01	-1.229e-01	-8.983e-01
4.381e+00	-4.785e-02	-4.694e-02	-7.997e-03	-1.108e-01	-8.327e-02	-9.008e-01
4.383e+00	-4.686e-02	-4.782e-02	-3.057e-03	-1.107e-01	-4.357e-02	-9.014e-01
4.386e+00	-4.587e-02	-4.869e-02	1.870e-03	-1.105e-01	-3.852e-03	-9.002e-01
4.388e+00	-4.488e-02	-4.955e-02	6.776e-03	-1.100e-01	3.581e-02	-8.973e-01
4.390e+00	-4.388e-02	-5.041e-02	1.165e-02	-1.093e-01	7.534e-02	-8.926e-01
4.392e+00	-4.288e-02	-5.126e-02	1.649e-02	-1.084e-01	1.147e-01	-8.861e-01
4.395e+00	-4.188e-02	-5.210e-02	2.128e-02	-1.072e-01	1.537e-01	-8.779e-01
4.397e+00	-4.088e-02	-5.293e-02	2.601e-02	-1.059e-01	1.924e-01	-8.679e-01
4.399e+00	-3.987e-02	-5.375e-02	3.067e-02	-1.044e-01	2.307e-01	-8.563e-01
4.402e+00	-3.886e-02	-5.456e-02	3.526e-02	-1.026e-01	2.685e-01	-8.429e-01
4.404e+00	-3.784e-02	-5.537e-02	3.977e-02	-1.007e-01	3.057e-01	-8.278e-01
4.406e+00	-3.683e-02	-5.617e-02	4.418e-02	-9.854e-02	3.423e-01	-8.111e-01
4.409e+00	-3.581e-02	-5.696e-02	4.850e-02	-9.620e-02	3.782e-01	-7.928e-01
4.411e+00	-3.479e-02	-5.774e-02	5.270e-02	-9.368e-02	4.133e-01	-7.729e-01
4.413e+00	-3.376e-02	-5.851e-02	5.679e-02	-9.098e-02	4.475e-01	-7.515e-01
4.416e+00	-3.273e-02	-5.928e-02	6.076e-02	-8.809e-02	4.808e-01	-7.285e-01
4.418e+00	-3.170e-02	-6.004e-02	6.460e-02	-8.504e-02	5.132e-01	-7.040e-01
4.420e+00	-3.067e-02	-6.079e-02	6.829e-02	-8.181e-02	5.445e-01	-6.782e-01
4.423e+00	-2.963e-02	-6.153e-02	7.184e-02	-7.843e-02	5.748e-01	-6.509e-01
4.425e+00	-2.860e-02	-6.226e-02	7.524e-02	-7.489e-02	6.038e-01	-6.223e-01
4.427e+00	-2.756e-02	-6.298e-02	7.848e-02	-7.121e-02	6.316e-01	-5.925e-01
4.429e+00	-2.651e-02	-6.370e-02	8.155e-02	-6.738e-02	6.582e-01	-5.614e-01
4.432e+00	-2.547e-02	-6.441e-02	8.445e-02	-6.342e-02	6.834e-01	-5.291e-01
4.434e+00	-2.442e-02	-6.511e-02	8.717e-02	-5.934e-02	7.072e-01	-4.957e-01
4.436e+00	-2.337e-02	-6.580e-02	8.971e-02	-5.513e-02	7.295e-01	-4.612e-01
4.439e+00	-2.231e-02	-6.648e-02	9.206e-02	-5.082e-02	7.504e-01	-4.258e-01
4.441e+00	-2.126e-02	-6.716e-02	9.421e-02	-4.640e-02	7.697e-01	-3.894e-01
4.443e+00	-2.020e-02	-6.782e-02	9.616e-02	-4.189e-02	7.874e-01	-3.522e-01
4.446e+00	-1.914e-02	-6.848e-02	9.791e-02	-3.730e-02	8.035e-01	-3.142e-01
4.448e+00	-1.807e-02	-6.913e-02	9.944e-02	-3.263e-02	8.179e-01	-2.754e-01
4.450e+00	-1.701e-02	-6.977e-02	1.008e-01	-2.789e-02	8.305e-01	-2.361e-01
4.453e+00	-1.594e-02	-7.041e-02	1.019e-01	-2.310e-02	8.414e-01	-1.961e-01
4.455e+00	-1.487e-02	-7.103e-02	1.028e-01	-1.826e-02	8.506e-01	-1.557e-01
4.457e+00	-1.380e-02	-7.164e-02	1.034e-01	-1.338e-02	8.579e-01	-1.149e-01
4.459e+00	-1.273e-02	-7.225e-02	1.039e-01	-8.476e-03	8.633e-01	-7.370e-02
4.462e+00	-1.165e-02	-7.285e-02	1.041e-01	-3.551e-03	8.669e-01	-3.230e-02
4.464e+00	-1.057e-02	-7.344e-02	1.041e-01	1.380e-03	8.686e-01	9.251e-03
4.466e+00	-9.491e-03	-7.402e-02	1.039e-01	6.310e-03	8.684e-01	5.087e-02
4.469e+00	-8.409e-03	-7.459e-02	1.034e-01	1.123e-02	8.663e-01	9.248e-02
4.471e+00	-7.325e-03	-7.515e-02	1.027e-01	1.612e-02	8.622e-01	1.340e-01
4.473e+00	-6.239e-03	-7.570e-02	1.018e-01	2.098e-02	8.562e-01	1.753e-01
4.476e+00	-5.151e-03	-7.625e-02	1.006e-01	2.579e-02	8.483e-01	2.163e-01
4.478e+00	-4.062e-03	-7.678e-02	9.923e-02	3.054e-02	8.384e-01	2.569e-01
4.480e+00	-2.971e-03	-7.731e-02	9.762e-02	3.523e-02	8.266e-01	2.971e-01
4.483e+00	-1.878e-03	-7.782e-02	9.579e-02	3.985e-02	8.128e-01	3.366e-01
4.485e+00	-7.840e-04	-7.833e-02	9.373e-02	4.437e-02	7.972e-01	3.756e-01
4.487e+00	3.115e-04	-7.883e-02	9.146e-02	4.880e-02	7.796e-01	4.137e-01
4.489e+00	1.408e-03	-7.931e-02	8.897e-02	5.311e-02	7.602e-01	4.511e-01
4.492e+00	2.506e-03	-7.979e-02	8.627e-02	5.731e-02	7.389e-01	4.875e-01
4.494e+00	3.606e-03	-8.026e-02	8.336e-02	6.137e-02	7.158e-01	5.228e-01
4.496e+00	4.706e-03	-8.071e-02	8.025e-02	6.530e-02	6.910e-01	5.571e-01
4.499e+00	5.807e-03	-8.116e-02	7.695e-02	6.907e-02	6.644e-01	5.901e-01
4.501e+00	6.909e-03	-8.160e-02	7.345e-02	7.268e-02	6.361e-01	6.218e-01
4.503e+00	8.012e-03	-8.202e-02	6.977e-02	7.612e-02	6.061e-01	6.521e-01
4.506e+00	9.116e-03	-8.244e-02	6.592e-02	7.938e-02	5.746e-01	6.810e-01
4.508e+00	1.022e-02	-8.285e-02	6.190e-02	8.245e-02	5.415e-01	7.082e-01
4.510e+00	1.133e-02	-8.324e-02	5.772e-02	8.532e-02	5.069e-01	7.339e-01
4.513e+00	1.243e-02	-8.362e-02	5.339e-02	8.799e-02	4.710e-01	7.578e-01
4.515e+00	1.354e-02	-8.400e-02	4.891e-02	9.043e-02	4.337e-01	7.798e-01
4.517e+00	1.464e-02	-8.436e-02	4.431e-02	9.266e-02	3.952e-01	8.001e-01
4.519e+00	1.575e-02	-8.471e-02	3.958e-02	9.465e-02	3.555e-01	8.183e-01
4.522e+00	1.685e-02	-8.505e-02	3.474e-02	9.640e-02	3.147e-01	8.345e-01
4.524e+00	1.796e-02	-8.538e-02	2.980e-02	9.790e-02	2.729e-01	8.487e-01
4.526e+00	1.906e-02	-8.569e-02	2.477e-02	9.915e-02	2.302e-01	8.606e-01
4.529e+00	2.016e-02	-8.600e-02	1.967e-02	1.001e-01	1.867e-01	8.704e-01
4.531e+00	2.127e-02	-8.629e-02	1.450e-02	1.009e-01	1.425e-01	8.779e-01
4.533e+00	2.237e-02	-8.657e-02	9.281e-03	1.013e-01	9.777e-02	8.831e-01
4.536e+00	2.347e-02	-8.684e-02	4.025e-03	1.015e-01	5.253e-02	8.859e-01
4.538e+00	2.457e-02	-8.709e-02	-1.255e-03	1.015e-01	6.922e-03	8.864e-01
4.540e+00	2.567e-02	-8.733e-02	-6.545e-03	1.011e-01	-3.892e-02	8.844e-01
4.543e+00	2.676e-02	-8.756e-02	-1.183e-02	1.004e-01	-8.489e-02	8.800e-01
4.545e+00	2.786e-02	-8.778e-02	-1.710e-02	9.952e-02	-1.308e-01	8.731e-01
4.547e+00	2.895e-02	-8.799e-02	-2.233e-02	9.832e-02	-1.767e-01	8.637e-01
4.550e+00	3.004e-02	-8.818e-02	-2.751e-02	9.683e-02	-2.222e-01	8.518e-01
4.552e+00	3.113e-02	-8.835e-02	-3.263e-02	9.507e-02	-2.674e-01	8.374e-01
4.554e+00	3.221e-02	-8.852e-02	-3.767e-02	9.302e-02	-3.120e-01	8.206e-01
4.556e+00	3.330e-02	-8.867e-02	-4.262e-02	9.070e-02	-3.560e-01	8.012e-01
4.559e+00	3.438e-02	-8.880e-02	-4.745e-02	8.811e-02	-3.991e-01	7.795e-01
4.561e+00	3.545e-02	-8.892e-02	-5.216e-02	8.525e-02	-4.413e-01	7.553e-01
4.563e+00	3.652e-02	-8.903e-02	-5.673e-02	8.213e-02	-4.825e-01	7.287e-01
4.566e+00	3.759e-02	-8.912e-02	-6.114e-02	7.875e-02	-5.224e-01	6.998e-01
4.568e+00	3.865e-02	-8.920e-02	-6.538e-02	7.512e-02	-5.609e-01	6.686e-01
4.570e+00	3.971e-02	-8.926e-02	-6.944e-02	7.125e-02	-5.979e-01	6.352e-01
4.573e+00	4.077e-02	-8.931e-02	-7.329e-02	6.715e-02	-6.333e-01	5.996e-01
4.575e+00	4.182e-02	-8.934e-02	-7.693e-02	6.283e-02	-6.670e-01	5.620e-01
4.577e+00	4.286e-02	-8.936e-02	-8.034e-02	5.830e-02	-6.987e-01	5.224e-01
4.580e+00	4.390e-02	-8.936e-02	-8.350e-02	5.357e-02	-7.284e-01	4.809e-01
4.582e+00	4.493e-02	-8.935e-02	-8.641e-02	4.865e-02	-7.560e-01	4.377e-01
4.584e+00	4.596e-02	-8.932e-02	-8.906e-02	4.357e-02	-7.812e-01	3.928e-01
4.586e+00	4.697e-02	-8.927e-02	-9.142e-02	3.832e-02	-8.041e-01	3.463e-01
4.589e+00	4.799e-02	-8.921e-02	-9.349e-02	3.293e-02	-8.245e-01	2.985e-01
4.591e+00	4.899e-02	-8.913e-02	-9.525e-02	2.742e-02	-8.423e-01	2.494e-01
4.593e+00	4.999e-02	-8.903e-02	-9.671e-02	2.179e-02	-8.573e-01	1.992e-01
4.596e+00	5.098e-02	-8.891e-02	-9.785e-02	1.608e-02	-8.696e-01	1.480e-01
4.598e+00	5.196e-02	-8.878e-02	-9.865e-02	1.029e-02	-8.790e-01	9.598e-02
4.600e+00	5.293e-02	-8.863e-02	-9.913e-02	4.447e-03	-8.854e-01	4.337e-02
4.603e+00	5.389e-02	-8.847e-02	-9.926e-02	-1.429e-03	-8.888e-01	-9.703e-03
4.605e+00	5.484e-02	-8.828e-02	-9.905e-02	-7.318e-03	-8.891e-01	-6.305e-02
4.607e+00	5.579e-02	-8.808e-02	-9.849e-02	-1.320e-02	-8.863e-01	-1.165e-01
4.610e+00	5.672e-02	-8.786e-02	-9.758e-02	-1.905e-02	-8.804e-01	-1.698e-01
4.612e+00	5.764e-02	-8.762e-02	-9.632e-02	-2.486e-02	-8.713e-01	-2.228e-01
4.614e+00	5.855e-02	-8.737e-02	-9.471e-02	-3.059e-02	-8.589e-01	-2.754e-01
4.616e+00	5.945e-02	-8.709e-02	-9.275e-02	-3.622e-02	-8.434e-01	-3.272e-01
4.619e+00	6.033e-02	-8.680e-02	-9.045e-02	-4.175e-02	-8.247e-01	-3.781e-01
4.619e+00	6.033e-02	-8.680e-02	-9.045e-02	-4.175e-02	-8.247e-01	-3.781e-01
4.621e+00	6.121e-02	-8.649e-02	-8.780e-02	-4.713e-02	-8.028e-01	-4.279e-01
4.623e+00	6.207e-02	-8.615e-02	-8.482e-02	-5.235e-02	-7.778e-01	-4.764e-01
4.626e+00	6.292e-02	-8.580e-02	-8.152e-02	-5.738e-02	-7.497e-01	-5.233e-01
4.628e+00	6.375e-02	-8.543e-02	-7.789e-02	-6.222e-02	-7.186e-01	-5.686e-01
4.630e+00	6.457e-02	-8.504e-02	-7.396e-02	-6.683e-02	-6.846e-01	-6.119e-01
4.633e+00	6.537e-02	-8.463e-02	-6.974e-02	-7.119e-02	-6.478e-01	-6.530e-01
4.635e+00	6.616e-02	-8.421e-02	-6.523e-02	-7.529e-02	-6.083e-01	-6.919e-01
4.637e+00	6.694e-02	-8.376e-02	-6.045e-02	-7.910e-02	-5.661e-01	-7.282e-01
4.640e+00	6.769e-02	-8.329e-02	-5.543e-02	-8.261e-02	-5.215e-01	-7.619e-01
4.642e+00	6.843e-02	-8.280e-02	-5.018e-02	-8.580e-02	-4.746e-01	-7.927e-01
4.644e+00	6.916e-02	-8.230e-02	-4.471e-02	-8.866e-02	-4.256e-01	-8.205e-01
4.647e+00	6.986e-02	-8.177e-02	-3.905e-02	-9.116e-02	-3.745e-01	-8.451e-01
4.649e+00	7.055e-02	-8.122e-02	-3.322e-02	-9.329e-02	-3.217e-01	-8.663e-01
4.651e+00	7.122e-02	-8.066e-02	-2.724e-02	-9.505e-02	-2.674e-01	-8.842e-01
4.653e+00	7.187e-02	-8.007e-02	-2.114e-02	-9.642e-02	-2.116e-01	-8.984e-01
4.656e+00	7.250e-02	-7.946e-02	-1.494e-02	-9.738e-02	-1.548e-01	-9.090e-01
4.658e+00	7.311e-02	-7.884e-02	-8.667e-03	-9.794e-02	-9.696e-02	-9.158e-01
4.660e+00	7.370e-02	-7.819e-02	-2.349e-03	-9.809e-02	-3.850e-02	-9.188e-01
4.663e+00	7.427e-02	-7.752e-02	3.988e-03	-9.782e-02	2.038e-02	-9.178e-01
4.665e+00	7.482e-02	-7.684e-02	1.032e-02	-9.713e-02	7.942e-02	-9.130e-01
4.667e+00	7.534e-02	-7.613e-02	1.661e-02	-9.603e-02	1.384e-01	-9.041e-01
4.670e+00	7.585e-02	-7.541e-02	2.283e-02	-9.450e-02	1.969e-01	-8.914e-01
4.672e+00	7.633e-02	-7.467e-02	2.897e-02	-9.256e-02	2.549e-01	-8.746e-01
4.674e+00	7.679e-02	-7.390e-02	3.497e-02	-9.021e-02	3.119e-01	-8.540e-01
4.677e+00	7.723e-02	-7.312e-02	4.083e-02	-8.747e-02	3.678e-01	-8.295e-01
4.679e+00	7.764e-02	-7.232e-02	4.651e-02	-8.433e-02	4.222e-01	-8.013e-01
4.681e+00	7.803e-02	-7.150e-02	5.199e-02	-8.081e-02	4.750e-01	-7.693e-01
4.683e+00	7.839e-02	-7.066e-02	5.723e-02	-7.693e-02	5.257e-01	-7.339e-01
4.686e+00	7.873e-02	-6.981e-02	6.222e-02	-7.271e-02	5.743e-01	-6.949e-01
4.688e+00	7.904e-02	-6.893e-02	6.692e-02	-6.815e-02	6.204e-01	-6.528e-01
4.690e+00	7.933e-02	-6.804e-02	7.131e-02	-6.329e-02	6.637e-01	-6.075e-01
4.693e+00	7.959e-02	-6.713e-02	7.538e-02	-5.813e-02	7.042e-01	-5.593e-01
4.695e+00	7.983e-02	-6.621e-02	7.910e-02	-5.271e-02	7.415e-01	-5.084e-01
4.697e+00	8.004e-02	-6.526e-02	8.245e-02	-4.706e-02	7.754e-01	-4.551e-01
4.700e+00	8.023e-02	-6.430e-02	8.541e-02	-4.119e-02	8.059e-01	-3.995e-01
4.702e+00	8.039e-02	-6.333e-02	8.797e-02	-3.513e-02	8.326e-01	-3.420e-01
4.704e+00	8.052e-02	-6.234e-02	9.012e-02	-2.892e-02	8.554e-01	-2.828e-01
4.707e+00	8.062e-02	-6.133e-02	9.184e-02	-2.258e-02	8.743e-01	-2.221e-01
4.709e+00	8.070e-02	-6.031e-02	9.313e-02	-1.615e-02	8.891e-01	-1.603e-01
4.711e+00	8.075e-02	-5.928e-02	9.398e-02	-9.647e-03	8.997e-01	-9.772e-02
4.713e+00	8.078e-02	-5.823e-02	9.438e-02	-3.117e-03	9.061e-01	-3.458e-02
4.716e+00	8.077e-02	-5.716e-02	9.433e-02	3.413e-03	9.082e-01	2.877e-02
4.718e+00	8.074e-02	-5.609e-02	9.383e-02	9.910e-03	9.059e-01	9.203e-02
4.720e+00	8.068e-02	-5.500e-02	9.288e-02	1.634e-02	8.993e-01	1.549e-01
4.723e+00	8.060e-02	-5.390e-02	9.150e-02	2.268e-02	8.884e-01	2.170e-01
4.725e+00	8.049e-02	-5.279e-02	8.968e-02	2.889e-02	8.732e-01	2.781e-01
4.727e+00	8.035e-02	-5.166e-02	8.744e-02	3.494e-02	8.539e-01	3.378e-01
4.730e+00	8.018e-02	-5.053e-02	8.479e-02	4.079e-02	8.304e-01	3.959e-01
4.732e+00	7.999e-02	-4.939e-02	8.173e-02	4.644e-02	8.030e-01	4.520e-01
4.734e+00	7.977e-02	-4.823e-02	7.830e-02	5.183e-02	7.717e-01	5.059e-01
4.737e+00	7.952e-02	-4.707e-02	7.451e-02	5.696e-02	7.368e-01	5.574e-01
4.739e+00	7.925e-02	-4.590e-02	7.037e-02	6.178e-02	6.983e-01	6.061e-01
4.741e+00	7.895e-02	-4.472e-02	6.591e-02	6.629e-02	6.565e-01	6.517e-01
4.744e+00	7.862e-02	-4.354e-02	6.116e-02	7.046e-02	6.117e-01	6.942e-01
4.746e+00	7.827e-02	-4.234e-02	5.614e-02	7.426e-02	5.639e-01	7.333e-01
4.748e+00	7.790e-02	-4.115e-02	5.087e-02	7.769e-02	5.135e-01	7.687e-01
4.750e+00	7.749e-02	-3.994e-02	4.539e-02	8.073e-02	4.608e-01	8.004e-01
4.753e+00	7.707e-02	-3.874e-02	3.972e-02	8.336e-02	4.060e-01	8.281e-01
4.755e+00	7.662e-02	-3.752e-02	3.389e-02	8.558e-02	3.494e-01	8.518e-01
4.757e+00	7.614e-02	-3.631e-02	2.793e-02	8.737e-02	2.912e-01	8.714e-01
4.760e+00	7.565e-02	-3.509e-02	2.187e-02	8.873e-02	2.319e-01	8.867e-01
4.762e+00	7.513e-02	-3.387e-02	1.575e-02	8.966e-02	1.716e-01	8.977e-01
4.764e+00	7.458e-02	-3.265e-02	9.599e-03	9.016e-02	1.107e-01	9.044e-01
4.767e+00	7.402e-02	-3.142e-02	3.440e-03	9.022e-02	4.951e-02	9.068e-01
4.769e+00	7.343e-02	-3.020e-02	-2.694e-03	8.986e-02	-1.170e-02	9.049e-01
4.771e+00	7.282e-02	-2.897e-02	-8.772e-03	8.907e-02	-7.261e-02	8.987e-01
4.774e+00	7.219e-02	-2.775e-02	-1.476e-02	8.787e-02	-1.329e-01	8.883e-01
4.776e+00	7.155e-02	-2.652e-02	-2.064e-02	8.626e-02	-1.924e-01	8.737e-01
4.778e+00	7.088e-02	-2.530e-02	-2.638e-02	8.426e-02	-2.506e-01	8.551e-01
4.780e+00	7.019e-02	-2.408e-02	-3.195e-02	8.189e-02	-3.075e-01	8.327e-01
4.783e+00	6.948e-02	-2.287e-02	-3.733e-02	7.915e-02	-3.626e-01	8.064e-01
4.785e+00	6.876e-02	-2.165e-02	-4.249e-02	7.606e-02	-4.157e-01	7.766e-01
4.787e+00	6.802e-02	-2.044e-02	-4.742e-02	7.265e-02	-4.667e-01	7.433e-01
4.790e+00	6.726e-02	-1.924e-02	-5.208e-02	6.894e-02	-5.153e-01	7.068e-01
4.792e+00	6.648e-02	-1.803e-02	-5.647e-02	6.494e-02	-5.612e-01	6.673e-01
4.794e+00	6.569e-02	-1.684e-02	-6.056e-02	6.068e-02	-6.044e-01	6.250e-01
4.797e+00	6.489e-02	-1.565e-02	-6.435e-02	5.618e-02	-6.446e-01	5.801e-01
4.799e+00	6.407e-02	-1.446e-02	-6.781e-02	5.147e-02	-6.816e-01	5.328e-01
4.801e+00	6.324e-02	-1.328e-02	-7.094e-02	4.657e-02	-7.153e-01	4.834e-01
4.804e+00	6.239e-02	-1.211e-02	-7.372e-02	4.151e-02	-7.457e-01	4.322e-01
4.806e+00	6.153e-02	-1.095e-02	-7.615e-02	3.632e-02	-7.726e-01	3.794e-01
4.808e+00	6.066e-02	-9.789e-03	-7.822e-02	3.101e-02	-7.959e-01	3.253e-01
4.810e+00	5.977e-02	-8.639e-03	-7.994e-02	2.562e-02	-8.156e-01	2.701e-01
4.813e+00	5.888e-02	-7.498e-03	-8.129e-02	2.016e-02	-8.316e-01	2.141e-01
4.815e+00	5.798e-02	-6.366e-03	-8.227e-02	1.468e-02	-8.439e-01	1.576e-01
4.817e+00	5.706e-02	-5.242e-03	-8.290e-02	9.181e-03	-8.525e-01	1.008e-01
4.820e+00	5.614e-02	-4.128e-03	-8.316e-02	3.702e-03	-8.574e-01	4.397e-02
4.822e+00	5.521e-02	-3.023e-03	-8.307e-02	-1.739e-03	-8.587e-01	-1.265e-02
4.824e+00	5.427e-02	-1.928e-03	-8.264e-02	-7.117e-03	-8.563e-01	-6.880e-02
4.827e+00	5.332e-02	-8.431e-04	-8.186e-02	-1.241e-02	-8.504e-01	-1.243e-01
4.829e+00	5.237e-02	2.316e-04	-8.076e-02	-1.760e-02	-8.411e-01	-1.788e-01
4.831e+00	5.141e-02	1.296e-03	-7.933e-02	-2.266e-02	-8.283e-01	-2.322e-01
4.834e+00	5.044e-02	2.349e-03	-7.760e-02	-2.758e-02	-8.123e-01	-2.842e-01
4.836e+00	4.947e-02	3.392e-03	-7.557e-02	-3.233e-02	-7.931e-01	-3.347e-01
4.838e+00	4.849e-02	4.423e-03	-7.326e-02	-3.690e-02	-7.709e-01	-3.834e-01
4.841e+00	4.751e-02	5.444e-03	-7.068e-02	-4.128e-02	-7.458e-01	-4.303e-01
4.843e+00	4.652e-02	6.453e-03	-6.786e-02	-4.544e-02	-7.179e-01	-4.751e-01
4.845e+00	4.554e-02	7.450e-03	-6.479e-02	-4.939e-02	-6.875e-01	-5.176e-01
4.847e+00	4.454e-02	8.435e-03	-6.151e-02	-5.310e-02	-6.546e-01	-5.578e-01
4.850e+00	4.355e-02	9.409e-03	-5.803e-02	-5.656e-02	-6.195e-01	-5.955e-01
4.852e+00	4.255e-02	1.037e-02	-5.436e-02	-5.977e-02	-5.823e-01	-6.307e-01
4.854e+00	4.156e-02	1.132e-02	-5.053e-02	-6.272e-02	-5.431e-01	-6.632e-01
4.857e+00	4.056e-02	1.226e-02	-4.655e-02	-6.540e-02	-5.023e-01	-6.929e-01
4.859e+00	3.956e-02	1.318e-02	-4.245e-02	-6.781e-02	-4.600e-01	-7.198e-01
4.861e+00	3.856e-02	1.410e-02	-3.823e-02	-6.993e-02	-4.163e-01	-7.438e-01
4.864e+00	3.756e-02	1.500e-02	-3.391e-02	-7.178e-02	-3.714e-01	-7.649e-01
4.866e+00	3.656e-02	1.589e-02	-2.953e-02	-7.335e-02	-3.256e-01	-7.830e-01
4.868e+00	3.556e-02	1.676e-02	-2.508e-02	-7.464e-02	-2.790e-01	-7.982e-01
4.871e+00	3.456e-02	1.763e-02	-2.060e-02	-7.565e-02	-2.317e-01	-8.104e-01
4.873e+00	3.356e-02	1.848e-02	-1.609e-02	-7.638e-02	-1.841e-01	-8.196e-01
4.875e+00	3.257e-02	1.932e-02	-1.158e-02	-7.683e-02	-1.362e-01	-8.259e-01
4.877e+00	3.158e-02	2.014e-02	-7.071e-03	-7.701e-02	-8.827e-02	-8.293e-01
4.880e+00	3.058e-02	2.096e-02	-2.593e-03	-7.692e-02	-4.043e-02	-8.298e-01
4.882e+00	2.960e-02	2.176e-02	1.845e-03	-7.658e-02	7.154e-03	-8.275e-01
4.884e+00	2.861e-02	2.255e-02	6.227e-03	-7.598e-02	5.431e-02	-8.224e-01
4.887e+00	2.763e-02	2.333e-02	1.054e-02	-7.513e-02	1.009e-01	-8.146e-01
4.889e+00	2.665e-02	2.409e-02	1.477e-02	-7.404e-02	1.467e-01	-8.042e-01
4.891e+00	2.567e-02	2.485e-02	1.891e-02	-7.272e-02	1.917e-01	-7.912e-01
4.894e+00	2.470e-02	2.559e-02	2.294e-02	-7.118e-02	2.357e-01	-7.758e-01
4.896e+00	2.373e-02	2.631e-02	2.685e-02	-6.942e-02	2.785e-01	-7.580e-01
4.898e+00	2.277e-02	2.703e-02	3.063e-02	-6.747e-02	3.202e-01	-7.380e-01
4.901e+00	2.181e-02	2.774e-02	3.428e-02	-6.532e-02	3.604e-01	-7.158e-01
4.903e+00	2.086e-02	2.843e-02	3.777e-02	-6.299e-02	3.992e-01	-6.915e-01
4.905e+00	1.991e-02	2.911e-02	4.112e-02	-6.049e-02	4.364e-01	-6.653e-01
4.907e+00	1.896e-02	2.978e-02	4.430e-02	-5.783e-02	4.720e-01	-6.373e-01
4.910e+00	1.802e-02	3.044e-02	4.731e-02	-5.502e-02	5.059e-01	-6.076e-01
4.912e+00	1.709e-02	3.108e-02	5.015e-02	-5.208e-02	5.379e-01	-5.762e-01
4.914e+00	1.616e-02	3.172e-02	5.281e-02	-4.902e-02	5.681e-01	-5.435e-01
4.917e+00	1.523e-02	3.234e-02	5.529e-02	-4.584e-02	5.964e-01	-5.094e-01
4.919e+00	1.432e-02	3.295e-02	5.758e-02	-4.256e-02	6.227e-01	-4.741e-01
4.921e+00	1.340e-02	3.355e-02	5.968e-02	-3.919e-02	6.470e-01	-4.377e-01
4.924e+00	1.250e-02	3.414e-02	6.158e-02	-3.574e-02	6.692e-01	-4.003e-01
4.926e+00	1.160e-02	3.472e-02	6.329e-02	-3.223e-02	6.894e-01	-3.621e-01
4.928e+00	1.070e-02	3.529e-02	6.481e-02	-2.867e-02	7.075e-01	-3.232e-01
4.931e+00	9.816e-03	3.584e-02	6.613e-02	-2.506e-02	7.234e-01	-2.837e-01
4.933e+00	8.935e-03	3.639e-02	6.725e-02	-2.141e-02	7.373e-01	-2.437e-01
4.935e+00	8.060e-03	3.693e-02	6.818e-02	-1.775e-02	7.490e-01	-2.034e-01
4.937e+00	7.191e-03	3.745e-02	6.892e-02	-1.407e-02	7.586e-01	-1.628e-01
4.940e+00	6.329e-03	3.797e-02	6.946e-02	-1.040e-02	7.661e-01	-1.221e-01
4.942e+00	5.473e-03	3.847e-02	6.982e-02	-6.730e-03	7.715e-01	-8.144e-02
4.944e+00	4.625e-03	3.896e-02	6.999e-02	-3.081e-03	7.749e-01	-4.083e-02
4.947e+00	3.782e-03	3.945e-02	6.997e-02	5.410e-04	7.762e-01	-4.210e-04
4.949e+00	2.947e-03	3.992e-02	6.978e-02	4.126e-03	7.755e-01	3.969e-02
4.951e+00	2.118e-03	4.039e-02	6.940e-02	7.666e-03	7.728e-01	7.940e-02
4.954e+00	1.296e-03	4.084e-02	6.886e-02	1.115e-02	7.682e-01	1.186e-01
4.956e+00	4.814e-04	4.129e-02	6.815e-02	1.458e-02	7.617e-01	1.573e-01
4.958e+00	-3.267e-04	4.172e-02	6.728e-02	1.794e-02	7.534e-01	1.952e-01
4.961e+00	-1.128e-03	4.215e-02	6.625e-02	2.122e-02	7.432e-01	2.325e-01
4.963e+00	-1.922e-03	4.257e-02	6.507e-02	2.442e-02	7.314e-01	2.688e-01
4.965e+00	-2.710e-03	4.298e-02	6.374e-02	2.753e-02	7.178e-01	3.043e-01
4.968e+00	-3.490e-03	4.338e-02	6.228e-02	3.055e-02	7.027e-01	3.388e-01
4.970e+00	-4.263e-03	4.377e-02	6.068e-02	3.347e-02	6.860e-01	3.723e-01
4.972e+00	-5.030e-03	4.415e-02	5.895e-02	3.628e-02	6.677e-01	4.047e-01
4.974e+00	-5.789e-03	4.452e-02	5.710e-02	3.899e-02	6.481e-01	4.359e-01
4.977e+00	-6.542e-03	4.488e-02	5.514e-02	4.158e-02	6.271e-01	4.659e-01
4.979e+00	-7.288e-03	4.524e-02	5.306e-02	4.405e-02	6.048e-01	4.947e-01
4.981e+00	-8.026e-03	4.559e-02	5.089e-02	4.640e-02	5.813e-01	5.222e-01
4.984e+00	-8.758e-03	4.593e-02	4.862e-02	4.863e-02	5.566e-01	5.483e-01
4.986e+00	-9.483e-03	4.626e-02	4.626e-02	5.073e-02	5.309e-01	5.730e-01
4.988e+00	-1.020e-02	4.658e-02	4.382e-02	5.271e-02	5.042e-01	5.963e-01
4.991e+00	-1.091e-02	4.690e-02	4.131e-02	5.455e-02	4.765e-01	6.182e-01
4.993e+00	-1.162e-02	4.720e-02	3.872e-02	5.626e-02	4.479e-01	6.386e-01
4.995e+00	-1.231e-02	4.750e-02	3.608e-02	5.783e-02	4.186e-01	6.575e-01
4.998e+00	-1.300e-02	4.780e-02	3.338e-02	5.927e-02	3.886e-01	6.749e-01
5.000e+00	-1.369e-02	4.808e-02	3.063e-02	6.058e-02	3.579e-01	6.908e-01
5.002e+00	-1.436e-02	4.836e-02	2.784e-02	6.174e-02	3.267e-01	7.052e-01
5.004e+00	-1.503e-02	4.863e-02	2.501e-02	6.278e-02	2.949e-01	7.180e-01
5.007e+00	-1.570e-02	4.889e-02	2.216e-02	6.367e-02	2.628e-01	7.293e-01
5.009e+00	-1.635e-02	4.915e-02	1.928e-02	6.443e-02	2.303e-01	7.391e-01
5.011e+00	-1.700e-02	4.940e-02	1.638e-02	6.505e-02	1.975e-01	7.473e-01
5.014e+00	-1.765e-02	4.964e-02	1.347e-02	6.554e-02	1.644e-01	7.540e-01
5.016e+00	-1.828e-02	4.987e-02	1.056e-02	6.590e-02	1.313e-01	7.591e-01
5.018e+00	-1.891e-02	5.010e-02	7.645e-03	6.612e-02	9.803e-02	7.628e-01
5.021e+00	-1.954e-02	5.032e-02	4.738e-03	6.622e-02	6.475e-02	7.649e-01
5.023e+00	-2.015e-02	5.054e-02	1.842e-03	6.619e-02	3.152e-02	7.656e-01
5.025e+00	-2.076e-02	5.074e-02	-1.038e-03	6.603e-02	-1.608e-03	7.648e-01
5.028e+00	-2.137e-02	5.095e-02	-3.897e-03	6.574e-02	-3.457e-02	7.626e-01
5.030e+00	-2.196e-02	5.114e-02	-6.729e-03	6.534e-02	-6.732e-02	7.589e-01
5.032e+00	-2.256e-02	5.133e-02	-9.529e-03	6.482e-02	-9.978e-02	7.539e-01
5.034e+00	-2.314e-02	5.151e-02	-1.229e-02	6.418e-02	-1.319e-01	7.475e-01
5.037e+00	-2.372e-02	5.169e-02	-1.502e-02	6.342e-02	-1.637e-01	7.397e-01
5.039e+00	-2.429e-02	5.186e-02	-1.770e-02	6.256e-02	-1.950e-01	7.307e-01
5.041e+00	-2.486e-02	5.203e-02	-2.033e-02	6.159e-02	-2.258e-01	7.203e-01
5.044e+00	-2.542e-02	5.219e-02	-2.291e-02	6.052e-02	-2.561e-01	7.088e-01
5.046e+00	-2.597e-02	5.234e-02	-2.544e-02	5.934e-02	-2.858e-01	6.960e-01
5.048e+00	-2.652e-02	5.249e-02	-2.790e-02	5.807e-02	-3.149e-01	6.821e-01
5.051e+00	-2.706e-02	5.263e-02	-3.030e-02	5.670e-02	-3.434e-01	6.670e-01
5.053e+00	-2.760e-02	5.277e-02	-3.264e-02	5.525e-02	-3.711e-01	6.508e-01
5.055e+00	-2.813e-02	5.290e-02	-3.491e-02	5.371e-02	-3.981e-01	6.336e-01
5.058e+00	-2.865e-02	5.302e-02	-3.710e-02	5.208e-02	-4.243e-01	6.154e-01
5.060e+00	-2.917e-02	5.314e-02	-3.923e-02	5.038e-02	-4.497e-01	5.962e-01
5.062e+00	-2.968e-02	5.326e-02	-4.127e-02	4.860e-02	-4.743e-01	5.761e-01
5.065e+00	-3.019e-02	5.337e-02	-4.324e-02	4.675e-02	-4.980e-01	5.551e-01
5.067e+00	-3.069e-02	5.347e-02	-4.512e-02	4.483e-02	-5.208e-01	5.332e-01
5.069e+00	-3.118e-02	5.357e-02	-4.692e-02	4.285e-02	-5.427e-01	5.106e-01
5.071e+00	-3.167e-02	5.367e-02	-4.864e-02	4.081e-02	-5.637e-01	4.872e-01
5.074e+00	-3.215e-02	5.376e-02	-5.027e-02	3.871e-02	-5.836e-01	4.631e-01
5.076e+00	-3.263e-02	5.384e-02	-5.182e-02	3.656e-02	-6.026e-01	4.383e-01
5.078e+00	-3.310e-02	5.392e-02	-5.327e-02	3.437e-02	-6.206e-01	4.129e-01
5.081e+00	-3.357e-02	5.400e-02	-5.464e-02	3.212e-02	-6.376e-01	3.869e-01
5.083e+00	-3.403e-02	5.407e-02	-5.591e-02	2.984e-02	-6.535e-01	3.604e-01
5.085e+00	-3.449e-02	5.413e-02	-5.709e-02	2.753e-02	-6.683e-01	3.334e-01
5.088e+00	-3.494e-02	5.420e-02	-5.818e-02	2.518e-02	-6.821e-01	3.059e-01
5.090e+00	-3.539e-02	5.425e-02	-5.918e-02	2.280e-02	-6.949e-01	2.781e-01
5.092e+00	-3.583e-02	5.430e-02	-6.009e-02	2.039e-02	-7.065e-01	2.499e-01
5.095e+00	-3.626e-02	5.435e-02	-6.090e-02	1.797e-02	-7.171e-01	2.214e-01
5.097e+00	-3.669e-02	5.439e-02	-6.161e-02	1.553e-02	-7.266e-01	1.926e-01
5.099e+00	-3.711e-02	5.443e-02	-6.224e-02	1.307e-02	-7.350e-01	1.636e-01
5.101e+00	-3.753e-02	5.447e-02	-6.277e-02	1.061e-02	-7.423e-01	1.344e-01
5.104e+00	-3.795e-02	5.450e-02	-6.321e-02	8.134e-03	-7.485e-01	1.050e-01
5.106e+00	-3.836e-02	5.452e-02	-6.355e-02	5.658e-03	-7.536e-01	7.560e-02
5.108e+00	-3.876e-02	5.455e-02	-6.380e-02	3.182e-03	-7.576e-01	4.610e-02
5.111e+00	-3.916e-02	5.456e-02	-6.397e-02	7.094e-04	-7.605e-01	1.659e-02
5.113e+00	-3.956e-02	5.458e-02	-6.404e-02	-1.756e-03	-7.624e-01	-1.290e-02
5.115e+00	-3.995e-02	5.459e-02	-6.402e-02	-4.212e-03	-7.632e-01	-4.233e-02
5.118e+00	-4.033e-02	5.459e-02	-6.391e-02	-6.654e-03	-7.629e-01	-7.167e-02
5.120e+00	-4.071e-02	5.459e-02	-6.371e-02	-9.081e-03	-7.615e-01	-1.009e-01
5.122e+00	-4.109e-02	5.459e-02	-6.343e-02	-1.149e-02	-7.591e-01	-1.299e-01
5.125e+00	-4.146e-02	5.458e-02	-6.306e-02	-1.387e-02	-7.557e-01	-1.587e-01
5.127e+00	-4.182e-02	5.457e-02	-6.261e-02	-1.623e-02	-7.513e-01	-1.873e-01
5.129e+00	-4.218e-02	5.456e-02	-6.207e-02	-1.857e-02	-7.458e-01	-2.156e-01
5.131e+00	-4.254e-02	5.454e-02	-6.146e-02	-2.087e-02	-7.394e-01	-2.436e-01
5.134e+00	-4.289e-02	5.452e-02	-6.076e-02	-2.314e-02	-7.319e-01	-2.712e-01
5.136e+00	-4.324e-02	5.449e-02	-5.998e-02	-2.537e-02	-7.236e-01	-2.985e-01
5.138e+00	-4.358e-02	5.446e-02	-5.913e-02	-2.756e-02	-7.142e-01	-3.254e-01
5.141e+00	-4.392e-02	5.443e-02	-5.820e-02	-2.972e-02	-7.040e-01	-3.518e-01
5.143e+00	-4.425e-02	5.440e-02	-5.720e-02	-3.183e-02	-6.928e-01	-3.777e-01
5.145e+00	-4.458e-02	5.435e-02	-5.613e-02	-3.390e-02	-6.808e-01	-4.032e-01
5.148e+00	-4.491e-02	5.431e-02	-5.499e-02	-3.592e-02	-6.678e-01	-4.282e-01
5.150e+00	-4.523e-02	5.426e-02	-5.378e-02	-3.789e-02	-6.541e-01	-4.526e-01
5.152e+00	-4.554e-02	5.421e-02	-5.251e-02	-3.981e-02	-6.395e-01	-4.764e-01
5.155e+00	-4.586e-02	5.416e-02	-5.117e-02	-4.168e-02	-6.241e-01	-4.996e-01
5.157e+00	-4.616e-02	5.410e-02	-4.977e-02	-4.350e-02	-6.079e-01	-5.223e-01
5.159e+00	-4.647e-02	5.404e-02	-4.831e-02	-4.525e-02	-5.910e-01	-5.442e-01
5.162e+00	-4.677e-02	5.397e-02	-4.679e-02	-4.695e-02	-5.733e-01	-5.656e-01
5.164e+00	-4.706e-02	5.391e-02	-4.522e-02	-4.860e-02	-5.549e-01	-5.862e-01
5.166e+00	-4.735e-02	5.384e-02	-4.360e-02	-5.018e-02	-5.359e-01	-6.061e-01
5.168e+00	-4.764e-02	5.376e-02	-4.192e-02	-5.169e-02	-5.162e-01	-6.254e-01
5.171e+00	-4.792e-02	5.368e-02	-4.020e-02	-5.315e-02	-4.958e-01	-6.438e-01
5.173e+00	-4.820e-02	5.360e-02	-3.843e-02	-5.454e-02	-4.749e-01	-6.616e-01
5.175e+00	-4.848e-02	5.352e-02	-3.661e-02	-5.587e-02	-4.534e-01	-6.785e-01
5.178e+00	-4.875e-02	5.343e-02	-3.475e-02	-5.713e-02	-4.313e-01	-6.947e-01
5.180e+00	-4.901e-02	5.334e-02	-3.286e-02	-5.832e-02	-4.087e-01	-7.101e-01
5.182e+00	-4.928e-02	5.324e-02	-3.093e-02	-5.944e-02	-3.856e-01	-7.246e-01
5.185e+00	-4.953e-02	5.314e-02	-2.896e-02	-6.050e-02	-3.620e-01	-7.384e-01
5.187e+00	-4.979e-02	5.304e-02	-2.696e-02	-6.148e-02	-3.380e-01	-7.513e-01
5.189e+00	-5.004e-02	5.294e-02	-2.493e-02	-6.239e-02	-3.135e-01	-7.634e-01
5.192e+00	-5.029e-02	5.283e-02	-2.287e-02	-6.324e-02	-2.887e-01	-7.746e-01
5.194e+00	-5.053e-02	5.272e-02	-2.078e-02	-6.401e-02	-2.635e-01	-7.850e-01
5.196e+00	-5.077e-02	5.261e-02	-1.868e-02	-6.471e-02	-2.380e-01	-7.945e-01
5.198e+00	-5.101e-02	5.249e-02	-1.655e-02	-6.534e-02	-2.121e-01	-8.031e-01
5.201e+00	-5.124e-02	5.237e-02	-1.440e-02	-6.590e-02	-1.860e-01	-8.109e-01
5.203e+00	-5.146e-02	5.225e-02	-1.224e-02	-6.638e-02	-1.596e-01	-8.178e-01
5.205e+00	-5.169e-02	5.212e-02	-1.006e-02	-6.679e-02	-1.330e-01	-8.238e-01
5.208e+00	-5.191e-02	5.199e-02	-7.869e-03	-6.713e-02	-1.063e-01	-8.289e-01
5.210e+00	-5.213e-02	5.186e-02	-5.669e-03	-6.740e-02	-7.929e-02	-8.331e-01
5.212e+00	-5.234e-02	5.172e-02	-3.462e-03	-6.759e-02	-5.219e-02	-8.364e-01
5.215e+00	-5.255e-02	5.159e-02	-1.249e-03	-6.772e-02	-2.497e-02	-8.388e-01
5.217e+00	-5.275e-02	5.144e-02	9.664e-04	-6.777e-02	2.339e-03	-8.404e-01
5.219e+00	-5.296e-02	5.130e-02	3.183e-03	-6.775e-02	2.971e-02	-8.410e-01
5.222e+00	-5.315e-02	5.115e-02	5.398e-03	-6.765e-02	5.711e-02	-8.408e-01
5.224e+00	-5.335e-02	5.100e-02	7.610e-03	-6.749e-02	8.452e-02	-8.397e-01
5.226e+00	-5.354e-02	5.085e-02	9.816e-03	-6.726e-02	1.119e-01	-8.377e-01
5.228e+00	-5.373e-02	5.069e-02	1.201e-02	-6.695e-02	1.393e-01	-8.349e-01
5.231e+00	-5.391e-02	5.053e-02	1.420e-02	-6.658e-02	1.665e-01	-8.311e-01
5.233e+00	-5.409e-02	5.037e-02	1.638e-02	-6.614e-02	1.937e-01	-8.265e-01
5.235e+00	-5.427e-02	5.020e-02	1.855e-02	-6.563e-02	2.208e-01	-8.211e-01
5.238e+00	-5.444e-02	5.004e-02	2.069e-02	-6.505e-02	2.477e-01	-8.148e-01
5.240e+00	-5.461e-02	4.986e-02	2.282e-02	-6.441e-02	2.744e-01	-8.076e-01
5.242e+00	-5.478e-02	4.969e-02	2.494e-02	-6.370e-02	3.010e-01	-7.997e-01
5.245e+00	-5.494e-02	4.951e-02	2.703e-02	-6.292e-02	3.273e-01	-7.909e-01
5.247e+00	-5.510e-02	4.933e-02	2.909e-02	-6.208e-02	3.534e-01	-7.813e-01
5.249e+00	-5.526e-02	4.915e-02	3.113e-02	-6.118e-02	3.792e-01	-7.708e-01
5.252e+00	-5.541e-02	4.896e-02	3.315e-02	-6.022e-02	4.047e-01	-7.596e-01
5.254e+00	-5.556e-02	4.877e-02	3.514e-02	-5.920e-02	4.300e-01	-7.476e-01
5.256e+00	-5.571e-02	4.858e-02	3.709e-02	-5.812e-02	4.548e-01	-7.349e-01
5.259e+00	-5.585e-02	4.839e-02	3.902e-02	-5.697e-02	4.794e-01	-7.213e-01
5.261e+00	-5.599e-02	4.819e-02	4.091e-02	-5.578e-02	5.035e-01	-7.071e-01
5.263e+00	-5.613e-02	4.799e-02	4.277e-02	-5.452e-02	5.273e-01	-6.921e-01
5.265e+00	-5.626e-02	4.778e-02	4.459e-02	-5.321e-02	5.506e-01	-6.764e-01
5.268e+00	-5.639e-02	4.758e-02	4.637e-02	-5.185e-02	5.735e-01	-6.600e-01
5.270e+00	-5.651e-02	4.737e-02	4.811e-02	-5.043e-02	5.960e-01	-6.429e-01
5.272e+00	-5.664e-02	4.716e-02	4.982e-02	-4.897e-02	6.179e-01	-6.251e-01
5.275e+00	-5.675e-02	4.694e-02	5.148e-02	-4.745e-02	6.394e-01	-6.067e-01
5.277e+00	-5.687e-02	4.672e-02	5.309e-02	-4.589e-02	6.604e-01	-5.876e-01
5.279e+00	-5.698e-02	4.650e-02	5.466e-02	-4.428e-02	6.808e-01	-5.679e-01
5.282e+00	-5.709e-02	4.628e-02	5.619e-02	-4.263e-02	7.007e-01	-5.477e-01
5.284e+00	-5.720e-02	4.605e-02	5.767e-02	-4.093e-02	7.200e-01	-5.268e-01
5.286e+00	-5.730e-02	4.582e-02	5.910e-02	-3.919e-02	7.387e-01	-5.054e-01
5.289e+00	-5.740e-02	4.559e-02	6.048e-02	-3.741e-02	7.569e-01	-4.834e-01
5.291e+00	-5.749e-02	4.535e-02	6.181e-02	-3.559e-02	7.744e-01	-4.609e-01
5.293e+00	-5.759e-02	4.511e-02	6.309e-02	-3.373e-02	7.913e-01	-4.379e-01
5.295e+00	-5.767e-02	4.487e-02	6.431e-02	-3.184e-02	8.076e-01	-4.144e-01
5.298e+00	-5.776e-02	4.463e-02	6.548e-02	-2.992e-02	8.232e-01	-3.904e-01
5.300e+00	-5.784e-02	4.438e-02	6.660e-02	-2.796e-02	8.381e-01	-3.660e-01
5.302e+00	-5.792e-02	4.413e-02	6.767e-02	-2.597e-02	8.524e-01	-3.411e-01
5.305e+00	-5.800e-02	4.387e-02	6.867e-02	-2.395e-02	8.660e-01	-3.158e-01
5.307e+00	-5.807e-02	4.362e-02	6.962e-02	-2.191e-02	8.789e-01	-2.902e-01
5.309e+00	-5.814e-02	4.336e-02	7.051e-02	-1.984e-02	8.910e-01	-2.641e-01
5.312e+00	-5.821e-02	4.310e-02	7.135e-02	-1.774e-02	9.025e-01	-2.378e-01
5.314e+00	-5.827e-02	4.283e-02	7.212e-02	-1.563e-02	9.132e-01	-2.111e-01
5.316e+00	-5.833e-02	4.257e-02	7.284e-02	-1.349e-02	9.232e-01	-1.841e-01
5.319e+00	-5.838e-02	4.229e-02	7.350e-02	-1.134e-02	9.324e-01	-1.568e-01
5.321e+00	-5.844e-02	4.202e-02	7.409e-02	-9.168e-03	9.409e-01	-1.293e-01
5.323e+00	-5.849e-02	4.174e-02	7.463e-02	-6.982e-03	9.486e-01	-1.015e-01
5.325e+00	-5.853e-02	4.147e-02	7.510e-02	-4.783e-03	9.556e-01	-7.352e-02
5.328e+00	-5.857e-02	4.118e-02	7.552e-02	-2.573e-03	9.617e-01	-4.535e-02
5.330e+00	-5.861e-02	4.090e-02	7.587e-02	-3.536e-04	9.671e-01	-1.701e-02
5.332e+00	-5.865e-02	4.061e-02	7.616e-02	1.874e-03	9.717e-01	1.148e-02
5.335e+00	-5.868e-02	4.032e-02	7.638e-02	4.107e-03	9.755e-01	4.008e-02
5.337e+00	-5.871e-02	4.003e-02	7.655e-02	6.344e-03	9.786e-01	6.879e-02
5.339e+00	-5.874e-02	3.973e-02	7.665e-02	8.583e-03	9.808e-01	9.758e-02
5.342e+00	-5.876e-02	3.943e-02	7.669e-02	1.082e-02	9.822e-01	1.264e-01
5.344e+00	-5.878e-02	3.913e-02	7.667e-02	1.306e-02	9.829e-01	1.553e-01
5.346e+00	-5.880e-02	3.882e-02	7.659e-02	1.530e-02	9.827e-01	1.842e-01
5.349e+00	-5.881e-02	3.852e-02	7.644e-02	1.753e-02	9.817e-01	2.130e-01
5.351e+00	-5.882e-02	3.821e-02	7.623e-02	1.975e-02	9.800e-01	2.418e-01
5.353e+00	-5.883e-02	3.789e-02	7.596e-02	2.197e-02	9.774e-01	2.706e-01
5.356e+00	-5.883e-02	3.758e-02	7.563e-02	2.417e-02	9.740e-01	2.992e-01
5.358e+00	-5.884e-02	3.726e-02	7.524e-02	2.637e-02	9.699e-01	3.278e-01
5.360e+00	-5.883e-02	3.694e-02	7.479e-02	2.855e-02	9.649e-01	3.562e-01
5.362e+00	-5.883e-02	3.661e-02	7.427e-02	3.071e-02	9.592e-01	3.845e-01
5.365e+00	-5.882e-02	3.629e-02	7.370e-02	3.286e-02	9.526e-01	4.126e-01
5.367e+00	-5.880e-02	3.596e-02	7.307e-02	3.498e-02	9.453e-01	4.405e-01
5.369e+00	-5.879e-02	3.562e-02	7.237e-02	3.709e-02	9.372e-01	4.682e-01
5.372e+00	-5.877e-02	3.529e-02	7.162e-02	3.918e-02	9.284e-01	4.956e-01
5.374e+00	-5.875e-02	3.495e-02	7.081e-02	4.124e-02	9.187e-01	5.228e-01
5.376e+00	-5.872e-02	3.461e-02	6.995e-02	4.327e-02	9.083e-01	5.497e-01
5.379e+00	-5.869e-02	3.427e-02	6.902e-02	4.528e-02	8.972e-01	5.762e-01
5.381e+00	-5.866e-02	3.392e-02	6.805e-02	4.726e-02	8.853e-01	6.025e-01
5.383e+00	-5.862e-02	3.357e-02	6.701e-02	4.921e-02	8.727e-01	6.284e-01
5.386e+00	-5.858e-02	3.322e-02	6.592e-02	5.113e-02	8.594e-01	6.539e-01
5.388e+00	-5.854e-02	3.287e-02	6.478e-02	5.301e-02	8.453e-01	6.790e-01
5.390e+00	-5.850e-02	3.251e-02	6.359e-02	5.486e-02	8.306e-01	7.037e-01
5.392e+00	-5.845e-02	3.215e-02	6.234e-02	5.668e-02	8.151e-01	7.280e-01
5.395e+00	-5.840e-02	3.179e-02	6.105e-02	5.845e-02	7.990e-01	7.518e-01
5.397e+00	-5.834e-02	3.143e-02	5.970e-02	6.019e-02	7.822e-01	7.751e-01
5.399e+00	-5.828e-02	3.106e-02	5.831e-02	6.188e-02	7.647e-01	7.980e-01
5.402e+00	-5.822e-02	3.070e-02	5.687e-02	6.354e-02	7.466e-01	8.203e-01
5.404e+00	-5.815e-02	3.033e-02	5.538e-02	6.515e-02	7.279e-01	8.421e-01
5.406e+00	-5.809e-02	2.995e-02	5.385e-02	6.671e-02	7.085e-01	8.634e-01
5.409e+00	-5.801e-02	2.958e-02	5.228e-02	6.823e-02	6.886e-01	8.841e-01
5.411e+00	-5.794e-02	2.920e-02	5.066e-02	6.970e-02	6.681e-01	9.042e-01
5.413e+00	-5.786e-02	2.882e-02	4.900e-02	7.113e-02	6.470e-01	9.237e-01
5.416e+00	-5.778e-02	2.844e-02	4.730e-02	7.250e-02	6.253e-01	9.426e-01
5.418e+00	-5.770e-02	2.806e-02	4.557e-02	7.383e-02	6.031e-01	9.609e-01
5.420e+00	-5.761e-02	2.767e-02	4.380e-02	7.510e-02	5.804e-01	9.785e-01
5.422e+00	-5.752e-02	2.728e-02	4.199e-02	7.632e-02	5.572e-01	9.954e-01
5.425e+00	-5.742e-02	2.689e-02	4.014e-02	7.749e-02	5.335e-01	1.012e+00
5.427e+00	-5.733e-02	2.650e-02	3.827e-02	7.860e-02	5.094e-01	1.027e+00
5.429e+00	-5.723e-02	2.611e-02	3.636e-02	7.966e-02	4.848e-01	1.042e+00
5.432e+00	-5.712e-02	2.571e-02	3.443e-02	8.066e-02	4.598e-01	1.056e+00
5.434e+00	-5.702e-02	2.531e-02	3.247e-02	8.160e-02	4.343e-01	1.070e+00
5.436e+00	-5.691e-02	2.492e-02	3.048e-02	8.249e-02	4.085e-01	1.082e+00
5.439e+00	-5.680e-02	2.452e-02	2.846e-02	8.332e-02	3.823e-01	1.094e+00
5.441e+00	-5.668e-02	2.411e-02	2.643e-02	8.408e-02	3.558e-01	1.106e+00
5.443e+00	-5.656e-02	2.371e-02	2.437e-02	8.479e-02	3.290e-01	1.116e+00
5.446e+00	-5.644e-02	2.330e-02	2.229e-02	8.544e-02	3.019e-01	1.126e+00
5.448e+00	-5.631e-02	2.290e-02	2.020e-02	8.603e-02	2.744e-01	1.134e+00
5.450e+00	-5.619e-02	2.249e-02	1.808e-02	8.655e-02	2.468e-01	1.142e+00
5.452e+00	-5.606e-02	2.208e-02	1.596e-02	8.702e-02	2.189e-01	1.150e+00
5.455e+00	-5.592e-02	2.167e-02	1.382e-02	8.742e-02	1.908e-01	1.156e+00
5.457e+00	-5.579e-02	2.125e-02	1.167e-02	8.776e-02	1.625e-01	1.162e+00
5.459e+00	-5.565e-02	2.084e-02	9.511e-03	8.804e-02	1.340e-01	1.166e+00
5.462e+00	-5.550e-02	2.043e-02	7.345e-03	8.825e-02	1.054e-01	1.170e+00
5.464e+00	-5.536e-02	2.001e-02	5.173e-03	8.840e-02	7.668e-02	1.173e+00
5.466e+00	-5.521e-02	1.959e-02	2.998e-03	8.849e-02	4.787e-02	1.176e+00
5.469e+00	-5.506e-02	1.918e-02	8.207e-04	8.852e-02	1.899e-02	1.177e+00
5.471e+00	-5.491e-02	1.876e-02	-1.357e-03	8.848e-02	-9.935e-03	1.178e+00
5.473e+00	-5.475e-02	1.834e-02	-3.532e-03	8.838e-02	-3.888e-02	1.178e+00
5.476e+00	-5.459e-02	1.792e-02	-5.704e-03	8.821e-02	-6.782e-02	1.176e+00
5.478e+00	-5.443e-02	1.750e-02	-7.871e-03	8.799e-02	-9.674e-02	1.175e+00
5.480e+00	-5.426e-02	1.708e-02	-1.003e-02	8.770e-02	-1.256e-01	1.172e+00
5.483e+00	-5.410e-02	1.665e-02	-1.218e-02	8.735e-02	-1.544e-01	1.168e+00
5.485e+00	-5.393e-02	1.623e-02	-1.432e-02	8.693e-02	-1.831e-01	1.164e+00
5.487e+00	-5.375e-02	1.581e-02	-1.645e-02	8.646e-02	-2.117e-01	1.159e+00
5.489e+00	-5.358e-02	1.539e-02	-1.856e-02	8.592e-02	-2.401e-01	1.152e+00
5.492e+00	-5.340e-02	1.496e-02	-2.066e-02	8.532e-02	-2.683e-01	1.146e+00
5.494e+00	-5.322e-02	1.454e-02	-2.274e-02	8.467e-02	-2.964e-01	1.138e+00
5.496e+00	-5.304e-02	1.412e-02	-2.480e-02	8.395e-02	-3.242e-01	1.129e+00
5.499e+00	-5.285e-02	1.369e-02	-2.684e-02	8.318e-02	-3.518e-01	1.120e+00
5.501e+00	-5.267e-02	1.327e-02	-2.886e-02	8.234e-02	-3.792e-01	1.110e+00
5.503e+00	-5.248e-02	1.284e-02	-3.085e-02	8.145e-02	-4.062e-01	1.099e+00
5.506e+00	-5.229e-02	1.242e-02	-3.282e-02	8.051e-02	-4.329e-01	1.087e+00
5.508e+00	-5.209e-02	1.200e-02	-3.475e-02	7.951e-02	-4.593e-01	1.075e+00
5.510e+00	-5.189e-02	1.157e-02	-3.666e-02	7.845e-02	-4.854e-01	1.062e+00
5.513e+00	-5.170e-02	1.115e-02	-3.854e-02	7.734e-02	-5.111e-01	1.048e+00
5.515e+00	-5.150e-02	1.073e-02	-4.039e-02	7.617e-02	-5.364e-01	1.033e+00
5.517e+00	-5.129e-02	1.031e-02	-4.220e-02	7.496e-02	-5.612e-01	1.018e+00
5.519e+00	-5.109e-02	9.886e-03	-4.398e-02	7.369e-02	-5.856e-01	1.002e+00
5.522e+00	-5.088e-02	9.466e-03	-4.572e-02	7.238e-02	-6.096e-01	9.847e-01
5.524e+00	-5.067e-02	9.046e-03	-4.742e-02	7.101e-02	-6.331e-01	9.672e-01
5.526e+00	-5.046e-02	8.626e-03	-4.908e-02	6.960e-02	-6.561e-01	9.491e-01
5.529e+00	-5.025e-02	8.208e-03	-5.070e-02	6.814e-02	-6.785e-01	9.303e-01
5.531e+00	-5.003e-02	7.790e-03	-5.228e-02	6.664e-02	-7.005e-01	9.108e-01
5.533e+00	-4.981e-02	7.374e-03	-5.382e-02	6.510e-02	-7.219e-01	8.908e-01
5.536e+00	-4.959e-02	6.958e-03	-5.531e-02	6.351e-02	-7.427e-01	8.701e-01
5.538e+00	-4.937e-02	6.543e-03	-5.676e-02	6.188e-02	-7.629e-01	8.488e-01
5.540e+00	-4.915e-02	6.130e-03	-5.816e-02	6.021e-02	-7.825e-01	8.270e-01
5.543e+00	-4.893e-02	5.717e-03	-5.951e-02	5.851e-02	-8.015e-01	8.046e-01
5.545e+00	-4.870e-02	5.306e-03	-6.081e-02	5.676e-02	-8.199e-01	7.818e-01
5.547e+00	-4.847e-02	4.896e-03	-6.206e-02	5.499e-02	-8.376e-01	7.583e-01
5.549e+00	-4.824e-02	4.487e-03	-6.327e-02	5.318e-02	-8.546e-01	7.344e-01
5.552e+00	-4.801e-02	4.080e-03	-6.442e-02	5.134e-02	-8.710e-01	7.101e-01
5.554e+00	-4.778e-02	3.674e-03	-6.551e-02	4.946e-02	-8.867e-01	6.853e-01
5.556e+00	-4.755e-02	3.270e-03	-6.656e-02	4.756e-02	-9.017e-01	6.600e-01
5.559e+00	-4.731e-02	2.867e-03	-6.755e-02	4.564e-02	-9.159e-01	6.343e-01
5.561e+00	-4.707e-02	2.466e-03	-6.848e-02	4.368e-02	-9.294e-01	6.083e-01
5.563e+00	-4.684e-02	2.066e-03	-6.936e-02	4.171e-02	-9.422e-01	5.819e-01
5.566e+00	-4.660e-02	1.668e-03	-7.018e-02	3.971e-02	-9.543e-01	5.551e-01
5.568e+00	-4.635e-02	1.272e-03	-7.095e-02	3.769e-02	-9.656e-01	5.280e-01
5.570e+00	-4.611e-02	8.770e-04	-7.166e-02	3.565e-02	-9.761e-01	5.007e-01
5.573e+00	-4.587e-02	4.842e-04	-7.231e-02	3.360e-02	-9.858e-01	4.730e-01
5.575e+00	-4.562e-02	9.321e-05	-7.290e-02	3.153e-02	-9.948e-01	4.451e-01
5.577e+00	-4.538e-02	-2.959e-04	-7.343e-02	2.944e-02	-1.003e+00	4.169e-01
5.580e+00	-4.513e-02	-6.832e-04	-7.391e-02	2.735e-02	-1.010e+00	3.886e-01
5.582e+00	-4.488e-02	-1.068e-03	-7.433e-02	2.524e-02	-1.017e+00	3.600e-01
5.584e+00	-4.463e-02	-1.452e-03	-7.468e-02	2.313e-02	-1.023e+00	3.314e-01
5.586e+00	-4.438e-02	-1.833e-03	-7.498e-02	2.101e-02	-1.028e+00	3.025e-01
5.589e+00	-4.413e-02	-2.212e-03	-7.522e-02	1.888e-02	-1.032e+00	2.736e-01
5.591e+00	-4.387e-02	-2.590e-03	-7.539e-02	1.675e-02	-1.035e+00	2.445e-01
5.593e+00	-4.362e-02	-2.965e-03	-7.551e-02	1.462e-02	-1.038e+00	2.154e-01
5.596e+00	-4.336e-02	-3.338e-03	-7.557e-02	1.250e-02	-1.039e+00	1.863e-01
5.598e+00	-4.311e-02	-3.709e-03	-7.557e-02	1.037e-02	-1.040e+00	1.571e-01
5.600e+00	-4.285e-02	-4.078e-03	-7.551e-02	8.245e-03	-1.040e+00	1.279e-01
5.603e+00	-4.259e-02	-4.444e-03	-7.539e-02	6.127e-03	-1.040e+00	9.881e-02
5.605e+00	-4.233e-02	-4.808e-03	-7.521e-02	4.017e-03	-1.038e+00	6.973e-02
5.607e+00	-4.207e-02	-5.170e-03	-7.497e-02	1.916e-03	-1.036e+00	4.072e-02
5.610e+00	-4.181e-02	-5.530e-03	-7.468e-02	-1.750e-04	-1.033e+00	1.181e-02
5.612e+00	-4.155e-02	-5.888e-03	-7.432e-02	-2.253e-03	-1.029e+00	-1.698e-02
5.614e+00	-4.129e-02	-6.243e-03	-7.391e-02	-4.318e-03	-1.024e+00	-4.561e-02
5.616e+00	-4.103e-02	-6.596e-03	-7.344e-02	-6.366e-03	-1.018e+00	-7.409e-02
5.619e+00	-4.076e-02	-6.947e-03	-7.292e-02	-8.397e-03	-1.012e+00	-1.024e-01
5.621e+00	-4.050e-02	-7.295e-03	-7.234e-02	-1.041e-02	-1.005e+00	-1.304e-01
5.623e+00	-4.023e-02	-7.641e-03	-7.170e-02	-1.240e-02	-9.966e-01	-1.583e-01
5.626e+00	-3.996e-02	-7.984e-03	-7.101e-02	-1.437e-02	-9.879e-01	-1.858e-01
5.628e+00	-3.970e-02	-8.325e-03	-7.026e-02	-1.632e-02	-9.784e-01	-2.131e-01
5.630e+00	-3.943e-02	-8.664e-03	-6.946e-02	-1.824e-02	-9.682e-01	-2.401e-01
5.633e+00	-3.916e-02	-9.000e-03	-6.861e-02	-2.013e-02	-9.572e-01	-2.667e-01
5.635e+00	-3.889e-02	-9.334e-03	-6.770e-02	-2.200e-02	-9.454e-01	-2.930e-01
5.637e+00	-3.862e-02	-9.666e-03	-6.675e-02	-2.383e-02	-9.329e-01	-3.190e-01
5.640e+00	-3.835e-02	-9.995e-03	-6.574e-02	-2.564e-02	-9.198e-01	-3.445e-01
5.642e+00	-3.808e-02	-1.032e-02	-6.469e-02	-2.741e-02	-9.059e-01	-3.697e-01
5.644e+00	-3.781e-02	-1.065e-02	-6.358e-02	-2.915e-02	-8.913e-01	-3.944e-01
5.646e+00	-3.754e-02	-1.097e-02	-6.243e-02	-3.085e-02	-8.760e-01	-4.186e-01
5.649e+00	-3.726e-02	-1.129e-02	-6.124e-02	-3.252e-02	-8.600e-01	-4.424e-01
5.651e+00	-3.699e-02	-1.160e-02	-5.999e-02	-3.415e-02	-8.434e-01	-4.657e-01
5.653e+00	-3.672e-02	-1.192e-02	-5.871e-02	-3.574e-02	-8.262e-01	-4.885e-01
5.656e+00	-3.644e-02	-1.223e-02	-5.738e-02	-3.729e-02	-8.083e-01	-5.107e-01
5.658e+00	-3.617e-02	-1.254e-02	-5.601e-02	-3.879e-02	-7.899e-01	-5.324e-01
5.660e+00	-3.589e-02	-1.285e-02	-5.460e-02	-4.026e-02	-7.708e-01	-5.536e-01
5.663e+00	-3.561e-02	-1.315e-02	-5.315e-02	-4.168e-02	-7.511e-01	-5.741e-01
5.665e+00	-3.534e-02	-1.345e-02	-5.166e-02	-4.305e-02	-7.309e-01	-5.941e-01
5.667e+00	-3.506e-02	-1.375e-02	-5.013e-02	-4.438e-02	-7.101e-01	-6.135e-01
5.670e+00	-3.478e-02	-1.405e-02	-4.857e-02	-4.566e-02	-6.888e-01	-6.322e-01
5.672e+00	-3.450e-02	-1.434e-02	-4.698e-02	-4.690e-02	-6.670e-01	-6.503e-01
5.674e+00	-3.423e-02	-1.463e-02	-4.535e-02	-4.808e-02	-6.447e-01	-6.677e-01
5.677e+00	-3.395e-02	-1.492e-02	-4.370e-02	-4.921e-02	-6.220e-01	-6.844e-01
5.679e+00	-3.367e-02	-1.521e-02	-4.201e-02	-5.030e-02	-5.988e-01	-7.005e-01
5.681e+00	-3.339e-02	-1.549e-02	-4.030e-02	-5.133e-02	-5.751e-01	-7.158e-01
5.683e+00	-3.311e-02	-1.578e-02	-3.855e-02	-5.231e-02	-5.510e-01	-7.304e-01
5.686e+00	-3.283e-02	-1.606e-02	-3.679e-02	-5.323e-02	-5.266e-01	-7.443e-01
5.688e+00	-3.254e-02	-1.633e-02	-3.500e-02	-5.410e-02	-5.017e-01	-7.575e-01
5.690e+00	-3.226e-02	-1.661e-02	-3.318e-02	-5.492e-02	-4.765e-01	-7.699e-01
5.693e+00	-3.198e-02	-1.688e-02	-3.135e-02	-5.568e-02	-4.510e-01	-7.815e-01
5.695e+00	-3.170e-02	-1.715e-02	-2.950e-02	-5.638e-02	-4.252e-01	-7.924e-01
5.697e+00	-3.141e-02	-1.742e-02	-2.763e-02	-5.703e-02	-3.991e-01	-8.025e-01
5.700e+00	-3.113e-02	-1.768e-02	-2.575e-02	-5.762e-02	-3.727e-01	-8.118e-01
5.702e+00	-3.084e-02	-1.794e-02	-2.385e-02	-5.815e-02	-3.461e-01	-8.202e-01
5.704e+00	-3.056e-02	-1.820e-02	-2.194e-02	-5.863e-02	-3.193e-01	-8.279e-01
5.707e+00	-3.028e-02	-1.846e-02	-2.002e-02	-5.904e-02	-2.923e-01	-8.348e-01
5.709e+00	-2.999e-02	-1.871e-02	-1.809e-02	-5.940e-02	-2.651e-01	-8.408e-01
5.711e+00	-2.970e-02	-1.897e-02	-1.616e-02	-5.970e-02	-2.378e-01	-8.460e-01
5.713e+00	-2.942e-02	-1.922e-02	-1.421e-02	-5.994e-02	-2.103e-01	-8.504e-01
5.716e+00	-2.913e-02	-1.946e-02	-1.227e-02	-6.012e-02	-1.828e-01	-8.539e-01
5.718e+00	-2.884e-02	-1.971e-02	-1.032e-02	-6.023e-02	-1.552e-01	-8.566e-01
5.720e+00	-2.855e-02	-1.995e-02	-8.376e-03	-6.030e-02	-1.275e-01	-8.585e-01
5.723e+00	-2.827e-02	-2.019e-02	-6.431e-03	-6.030e-02	-9.981e-02	-8.595e-01
5.725e+00	-2.798e-02	-2.043e-02	-4.490e-03	-6.024e-02	-7.213e-02	-8.596e-01
5.727e+00	-2.769e-02	-2.066e-02	-2.554e-03	-6.012e-02	-4.448e-02	-8.589e-01
5.730e+00	-2.740e-02	-2.090e-02	-6.255e-04	-5.994e-02	-1.689e-02	-8.574e-01
5.732e+00	-2.711e-02	-2.113e-02	1.294e-03	-5.970e-02	1.062e-02	-8.550e-01
5.734e+00	-2.682e-02	-2.136e-02	3.204e-03	-5.940e-02	3.803e-02	-8.517e-01
5.737e+00	-2.653e-02	-2.158e-02	5.100e-03	-5.905e-02	6.530e-02	-8.476e-01
5.739e+00	-2.624e-02	-2.180e-02	6.983e-03	-5.863e-02	9.242e-02	-8.426e-01
5.741e+00	-2.594e-02	-2.203e-02	8.849e-03	-5.816e-02	1.194e-01	-8.368e-01
5.743e+00	-2.565e-02	-2.224e-02	1.070e-02	-5.763e-02	1.461e-01	-8.302e-01
5.746e+00	-2.536e-02	-2.246e-02	1.253e-02	-5.704e-02	1.726e-01	-8.227e-01
5.748e+00	-2.506e-02	-2.267e-02	1.433e-02	-5.640e-02	1.988e-01	-8.144e-01
5.750e+00	-2.477e-02	-2.288e-02	1.612e-02	-5.570e-02	2.247e-01	-8.052e-01
5.753e+00	-2.448e-02	-2.309e-02	1.788e-02	-5.494e-02	2.504e-01	-7.953e-01
5.755e+00	-2.418e-02	-2.330e-02	1.961e-02	-5.413e-02	2.756e-01	-7.845e-01
5.757e+00	-2.389e-02	-2.350e-02	2.132e-02	-5.327e-02	3.006e-01	-7.729e-01
5.760e+00	-2.359e-02	-2.370e-02	2.299e-02	-5.235e-02	3.251e-01	-7.606e-01
5.762e+00	-2.329e-02	-2.390e-02	2.464e-02	-5.138e-02	3.492e-01	-7.474e-01
5.764e+00	-2.300e-02	-2.410e-02	2.625e-02	-5.035e-02	3.729e-01	-7.335e-01
5.767e+00	-2.270e-02	-2.429e-02	2.782e-02	-4.928e-02	3.961e-01	-7.189e-01
5.769e+00	-2.240e-02	-2.449e-02	2.936e-02	-4.816e-02	4.188e-01	-7.035e-01
5.771e+00	-2.210e-02	-2.468e-02	3.086e-02	-4.699e-02	4.411e-01	-6.873e-01
5.774e+00	-2.181e-02	-2.486e-02	3.232e-02	-4.577e-02	4.627e-01	-6.704e-01
5.774e+00	-2.181e-02	-2.486e-02	3.232e-02	-4.577e-02	4.627e-01	-6.704e-01
5.776e+00	-2.151e-02	-2.505e-02	3.374e-02	-4.450e-02	4.839e-01	-6.528e-01
5.778e+00	-2.121e-02	-2.523e-02	3.511e-02	-4.319e-02	5.044e-01	-6.346e-01
5.780e+00	-2.091e-02	-2.541e-02	3.645e-02	-4.184e-02	5.243e-01	-6.156e-01
5.783e+00	-2.060e-02	-2.559e-02	3.773e-02	-4.044e-02	5.436e-01	-5.960e-01
5.785e+00	-2.030e-02	-2.576e-02	3.897e-02	-3.900e-02	5.623e-01	-5.758e-01
5.787e+00	-2.000e-02	-2.593e-02	4.016e-02	-3.753e-02	5.803e-01	-5.549e-01
5.790e+00	-1.970e-02	-2.611e-02	4.130e-02	-3.601e-02	5.975e-01	-5.335e-01
5.792e+00	-1.940e-02	-2.627e-02	4.239e-02	-3.446e-02	6.141e-01	-5.114e-01
5.794e+00	-1.909e-02	-2.644e-02	4.342e-02	-3.287e-02	6.299e-01	-4.888e-01
5.797e+00	-1.879e-02	-2.660e-02	4.440e-02	-3.125e-02	6.450e-01	-4.657e-01
5.799e+00	-1.848e-02	-2.676e-02	4.533e-02	-2.959e-02	6.592e-01	-4.421e-01
5.801e+00	-1.818e-02	-2.692e-02	4.620e-02	-2.791e-02	6.727e-01	-4.179e-01
5.804e+00	-1.787e-02	-2.708e-02	4.701e-02	-2.620e-02	6.854e-01	-3.933e-01
5.806e+00	-1.756e-02	-2.723e-02	4.776e-02	-2.446e-02	6.972e-01	-3.683e-01
5.808e+00	-1.726e-02	-2.738e-02	4.846e-02	-2.269e-02	7.082e-01	-3.429e-01
5.810e+00	-1.695e-02	-2.753e-02	4.909e-02	-2.091e-02	7.183e-01	-3.170e-01
5.813e+00	-1.664e-02	-2.767e-02	4.966e-02	-1.910e-02	7.275e-01	-2.908e-01
5.815e+00	-1.633e-02	-2.782e-02	5.017e-02	-1.727e-02	7.358e-01	-2.643e-01
5.817e+00	-1.602e-02	-2.796e-02	5.062e-02	-1.543e-02	7.432e-01	-2.375e-01
5.820e+00	-1.571e-02	-2.810e-02	5.100e-02	-1.357e-02	7.497e-01	-2.104e-01
5.822e+00	-1.540e-02	-2.823e-02	5.132e-02	-1.170e-02	7.552e-01	-1.830e-01
5.824e+00	-1.509e-02	-2.837e-02	5.157e-02	-9.819e-03	7.598e-01	-1.555e-01
5.827e+00	-1.478e-02	-2.850e-02	5.176e-02	-7.928e-03	7.635e-01	-1.277e-01
5.829e+00	-1.446e-02	-2.863e-02	5.188e-02	-6.032e-03	7.661e-01	-9.981e-02
5.831e+00	-1.415e-02	-2.875e-02	5.193e-02	-4.131e-03	7.678e-01	-7.179e-02
5.834e+00	-1.384e-02	-2.888e-02	5.192e-02	-2.228e-03	7.685e-01	-4.369e-02
5.836e+00	-1.352e-02	-2.900e-02	5.184e-02	-3.257e-04	7.681e-01	-1.554e-02
5.838e+00	-1.321e-02	-2.912e-02	5.169e-02	1.574e-03	7.668e-01	1.264e-02
5.840e+00	-1.289e-02	-2.923e-02	5.147e-02	3.468e-03	7.645e-01	4.079e-02
5.843e+00	-1.257e-02	-2.935e-02	5.119e-02	5.356e-03	7.612e-01	6.890e-02
5.845e+00	-1.226e-02	-2.946e-02	5.083e-02	7.233e-03	7.568e-01	9.692e-02
5.847e+00	-1.194e-02	-2.956e-02	5.041e-02	9.098e-03	7.514e-01	1.248e-01
5.850e+00	-1.162e-02	-2.967e-02	4.993e-02	1.095e-02	7.451e-01	1.526e-01
5.852e+00	-1.130e-02	-2.977e-02	4.937e-02	1.278e-02	7.377e-01	1.801e-01
5.854e+00	-1.098e-02	-2.987e-02	4.875e-02	1.460e-02	7.293e-01	2.074e-01
5.857e+00	-1.066e-02	-2.997e-02	4.806e-02	1.639e-02	7.198e-01	2.345e-01
5.859e+00	-1.034e-02	-3.007e-02	4.731e-02	1.815e-02	7.094e-01	2.612e-01
5.861e+00	-1.002e-02	-3.016e-02	4.649e-02	1.990e-02	6.980e-01	2.876e-01
5.864e+00	-9.694e-03	-3.025e-02	4.560e-02	2.161e-02	6.856e-01	3.136e-01
5.866e+00	-9.370e-03	-3.033e-02	4.465e-02	2.329e-02	6.722e-01	3.392e-01
5.868e+00	-9.046e-03	-3.042e-02	4.364e-02	2.493e-02	6.578e-01	3.644e-01
5.870e+00	-8.721e-03	-3.050e-02	4.257e-02	2.654e-02	6.425e-01	3.890e-01
5.873e+00	-8.395e-03	-3.058e-02	4.143e-02	2.811e-02	6.262e-01	4.131e-01
5.875e+00	-8.069e-03	-3.065e-02	4.023e-02	2.964e-02	6.089e-01	4.367e-01
5.877e+00	-7.742e-03	-3.073e-02	3.898e-02	3.112e-02	5.908e-01	4.596e-01
5.880e+00	-7.414e-03	-3.080e-02	3.767e-02	3.256e-02	5.718e-01	4.819e-01
5.882e+00	-7.086e-03	-3.087e-02	3.630e-02	3.395e-02	5.519e-01	5.035e-01
5.884e+00	-6.757e-03	-3.093e-02	3.488e-02	3.529e-02	5.311e-01	5.244e-01
5.887e+00	-6.427e-03	-3.099e-02	3.340e-02	3.657e-02	5.095e-01	5.446e-01
5.889e+00	-6.096e-03	-3.105e-02	3.188e-02	3.780e-02	4.870e-01	5.639e-01
5.891e+00	-5.765e-03	-3.111e-02	3.030e-02	3.897e-02	4.638e-01	5.824e-01
5.894e+00	-5.433e-03	-3.116e-02	2.868e-02	4.008e-02	4.398e-01	6.001e-01
5.896e+00	-5.101e-03	-3.121e-02	2.701e-02	4.113e-02	4.151e-01	6.169e-01
5.898e+00	-4.767e-03	-3.125e-02	2.530e-02	4.212e-02	3.896e-01	6.327e-01
5.901e+00	-4.433e-03	-3.130e-02	2.355e-02	4.304e-02	3.635e-01	6.476e-01
5.903e+00	-4.098e-03	-3.134e-02	2.176e-02	4.389e-02	3.368e-01	6.615e-01
5.905e+00	-3.763e-03	-3.138e-02	1.993e-02	4.468e-02	3.094e-01	6.744e-01
5.907e+00	-3.427e-03	-3.141e-02	1.807e-02	4.539e-02	2.815e-01	6.862e-01
5.910e+00	-3.090e-03	-3.144e-02	1.618e-02	4.602e-02	2.530e-01	6.969e-01
5.912e+00	-2.752e-03	-3.147e-02	1.425e-02	4.659e-02	2.240e-01	7.065e-01
5.914e+00	-2.414e-03	-3.150e-02	1.231e-02	4.707e-02	1.946e-01	7.149e-01
5.917e+00	-2.075e-03	-3.152e-02	1.034e-02	4.748e-02	1.648e-01	7.222e-01
5.919e+00	-1.736e-03	-3.154e-02	8.350e-03	4.781e-02	1.346e-01	7.283e-01
5.921e+00	-1.396e-03	-3.155e-02	6.344e-03	4.806e-02	1.040e-01	7.332e-01
5.924e+00	-1.055e-03	-3.156e-02	4.325e-03	4.822e-02	7.324e-02	7.369e-01
5.926e+00	-7.131e-04	-3.157e-02	2.294e-03	4.831e-02	4.220e-02	7.393e-01
5.928e+00	-3.710e-04	-3.158e-02	2.571e-04	4.831e-02	1.099e-02	7.404e-01
5.931e+00	-2.815e-05	-3.158e-02	-1.784e-03	4.822e-02	-2.036e-02	7.402e-01
5.933e+00	3.153e-04	-3.158e-02	-3.826e-03	4.805e-02	-5.178e-02	7.387e-01
5.935e+00	6.593e-04	-3.157e-02	-5.864e-03	4.780e-02	-8.323e-02	7.359e-01
5.937e+00	1.004e-03	-3.156e-02	-7.896e-03	4.745e-02	-1.146e-01	7.318e-01
5.940e+00	1.349e-03	-3.155e-02	-9.918e-03	4.703e-02	-1.460e-01	7.263e-01
5.942e+00	1.695e-03	-3.154e-02	-1.193e-02	4.651e-02	-1.772e-01	7.195e-01
5.944e+00	2.041e-03	-3.152e-02	-1.392e-02	4.591e-02	-2.082e-01	7.113e-01
5.947e+00	2.388e-03	-3.149e-02	-1.589e-02	4.522e-02	-2.389e-01	7.018e-01
5.949e+00	2.736e-03	-3.147e-02	-1.783e-02	4.445e-02	-2.693e-01	6.909e-01
5.951e+00	3.084e-03	-3.144e-02	-1.974e-02	4.359e-02	-2.994e-01	6.787e-01
5.954e+00	3.432e-03	-3.140e-02	-2.163e-02	4.264e-02	-3.290e-01	6.651e-01
5.956e+00	3.781e-03	-3.136e-02	-2.347e-02	4.161e-02	-3.581e-01	6.502e-01
5.958e+00	4.131e-03	-3.132e-02	-2.528e-02	4.050e-02	-3.866e-01	6.339e-01
5.961e+00	4.481e-03	-3.128e-02	-2.704e-02	3.930e-02	-4.146e-01	6.163e-01
5.963e+00	4.831e-03	-3.123e-02	-2.875e-02	3.803e-02	-4.418e-01	5.975e-01
5.965e+00	5.182e-03	-3.117e-02	-3.041e-02	3.667e-02	-4.683e-01	5.773e-01
5.967e+00	5.533e-03	-3.111e-02	-3.201e-02	3.524e-02	-4.940e-01	5.559e-01
5.970e+00	5.885e-03	-3.105e-02	-3.356e-02	3.373e-02	-5.189e-01	5.333e-01
5.972e+00	6.237e-03	-3.099e-02	-3.504e-02	3.215e-02	-5.428e-01	5.095e-01
5.974e+00	6.589e-03	-3.092e-02	-3.645e-02	3.050e-02	-5.657e-01	4.844e-01
5.977e+00	6.942e-03	-3.084e-02	-3.779e-02	2.877e-02	-5.875e-01	4.583e-01
5.979e+00	7.295e-03	-3.076e-02	-3.906e-02	2.699e-02	-6.082e-01	4.310e-01
5.981e+00	7.648e-03	-3.068e-02	-4.025e-02	2.513e-02	-6.278e-01	4.027e-01
5.984e+00	8.001e-03	-3.059e-02	-4.136e-02	2.322e-02	-6.461e-01	3.734e-01
5.986e+00	8.355e-03	-3.050e-02	-4.238e-02	2.125e-02	-6.632e-01	3.430e-01
5.988e+00	8.709e-03	-3.041e-02	-4.332e-02	1.923e-02	-6.789e-01	3.118e-01
5.991e+00	9.062e-03	-3.031e-02	-4.416e-02	1.716e-02	-6.932e-01	2.797e-01
5.993e+00	9.416e-03	-3.020e-02	-4.491e-02	1.504e-02	-7.060e-01	2.468e-01
5.995e+00	9.770e-03	-3.009e-02	-4.556e-02	1.289e-02	-7.173e-01	2.132e-01
5.998e+00	1.012e-02	-2.998e-02	-4.611e-02	1.069e-02	-7.271e-01	1.788e-01
6.000e+00	1.048e-02	-2.986e-02	-4.656e-02	8.460e-03	-7.353e-01	1.438e-01	


==> figures/usolloc.txt <==
x ureal uimag
-9.08290e+00   -4.71288e-01   -5.58886e-03
-9.07277e+00   -4.45523e-01   8.04327e-02
-9.06265e+00   -3.81156e-01   1.56014e-01
-9.05252e+00   -2.86939e-01   2.15300e-01
-9.04239e+00   -1.73270e-01   2.54611e-01
-9.03226e+00   -5.09267e-02   2.72447e-01
-9.02213e+00   6.99817e-02   2.69251e-01
-9.01200e+00   1.80767e-01   2.47038e-01
-9.00187e+00   2.74621e-01   2.08961e-01
-8.99174e+00   3.46802e-01   1.58871e-01
-8.98161e+00   3.94617e-01   1.00911e-01
-8.97149e+00   4.17243e-01   3.91897e-02
-8.96136e+00   4.15455e-01   -2.24782e-02
-8.95123e+00   3.91304e-01   -8.07550e-02
-8.94110e+00   3.47782e-01   -1.32888e-01
-8.93097e+00   2.88503e-01   -1.76764e-01
-8.92084e+00   2.17414e-01   -2.10908e-01
-8.91071e+00   1.38556e-01   -2.34460e-01
-8.90058e+00   5.58581e-02   -2.47112e-01
-8.89045e+00   -2.70103e-02   -2.49041e-01
-8.88032e+00   -1.06754e-01   -2.40831e-01
-8.87020e+00   -1.80527e-01   -2.23389e-01
-8.86007e+00   -2.45970e-01   -1.97870e-01
-8.84994e+00   -3.01233e-01   -1.65600e-01
-8.83981e+00   -3.44965e-01   -1.28013e-01
-8.82968e+00   -3.76296e-01   -8.65906e-02
-8.81955e+00   -3.94804e-01   -4.28112e-02
-8.80942e+00   -4.00475e-01   1.89076e-03
-8.79929e+00   -3.93656e-01   4.61599e-02
-8.78916e+00   -3.75007e-01   8.87463e-02
-8.77904e+00   -3.45456e-01   1.28526e-01
-8.76891e+00   -3.06145e-01   1.64516e-01
-8.75878e+00   -2.58386e-01   1.95882e-01
-8.74865e+00   -2.03620e-01   2.21945e-01
-8.73852e+00   -1.43370e-01   2.42184e-01
-8.72839e+00   -7.92100e-02   2.56231e-01
-8.71826e+00   -1.27255e-02   2.63868e-01
-8.70813e+00   5.45145e-02   2.65023e-01
-8.69800e+00   1.20986e-01   2.59761e-01
-8.68787e+00   1.85233e-01   2.48271e-01
-8.67775e+00   2.45892e-01   2.30863e-01
-8.66762e+00   3.01706e-01   2.07951e-01
-8.65749e+00   3.51545e-01   1.80045e-01
-8.64736e+00   3.94416e-01   1.47739e-01
-8.63723e+00   4.29476e-01   1.11696e-01
-8.62710e+00   4.56039e-01   7.26375e-02
-8.61697e+00   4.73587e-01   3.13314e-02
-8.60684e+00   4.81770e-01   -1.14228e-02
-8.59671e+00   4.80413e-01   -5.48060e-02
-8.58659e+00   4.69516e-01   -9.79935e-02
-8.57646e+00   4.49253e-01   -1.40168e-01
-8.56633e+00   4.19967e-01   -1.80534e-01
-8.55620e+00   3.82168e-01   -2.18329e-01
-8.54607e+00   3.36523e-01   -2.52842e-01
-8.53594e+00   2.83844e-01   -2.83421e-01
-8.52581e+00   2.25077e-01   -3.09488e-01
-8.51568e+00   1.61286e-01   -3.30552e-01
-8.50555e+00   9.36275e-02   -3.46215e-01
-8.49542e+00   2.33368e-02   -3.56188e-01
-8.48530e+00   -4.83029e-02   -3.60289e-01
-8.47517e+00   -1.19985e-01   -3.58454e-01
-8.46504e+00   -1.90408e-01   -3.50737e-01
-8.45491e+00   -2.58302e-01   -3.37306e-01
-8.44478e+00   -3.22461e-01   -3.18441e-01
-8.43465e+00   -3.81762e-01   -2.94524e-01
-8.42452e+00   -4.35196e-01   -2.66031e-01
-8.41439e+00   -4.81883e-01   -2.33518e-01
-8.40426e+00   -5.21087e-01   -1.97607e-01
-8.39414e+00   -5.52232e-01   -1.58968e-01
-8.38401e+00   -5.74901e-01   -1.18305e-01
-8.37388e+00   -5.88843e-01   -7.63416e-02
-8.36375e+00   -5.93967e-01   -3.38003e-02
-8.35362e+00   -5.90335e-01   8.60599e-03
-8.34349e+00   -5.78156e-01   5.01887e-02
-8.33336e+00   -5.57769e-01   9.02936e-02
-8.32323e+00   -5.29635e-01   1.28309e-01
-8.31310e+00   -4.94319e-01   1.63674e-01
-8.30297e+00   -4.52482e-01   1.95882e-01
-8.29285e+00   -4.04862e-01   2.24484e-01
-8.28272e+00   -3.52263e-01   2.49097e-01
-8.27259e+00   -2.95546e-01   2.69397e-01
-8.26246e+00   -2.35613e-01   2.85129e-01
-8.25233e+00   -1.73399e-01   2.96102e-01
-8.24220e+00   -1.09863e-01   3.02192e-01
-8.23207e+00   -4.59752e-02   3.03341e-01
-8.22194e+00   1.72894e-02   2.99561e-01
-8.21181e+00   7.89622e-02   2.90928e-01
-8.20168e+00   1.38090e-01   2.77588e-01
-8.19156e+00   1.93743e-01   2.59751e-01
-8.18143e+00   2.45029e-01   2.37698e-01
-8.17130e+00   2.91101e-01   2.11771e-01
-8.16117e+00   3.31167e-01   1.82382e-01
-8.15104e+00   3.64507e-01   1.50002e-01
-8.14091e+00   3.90481e-01   1.15166e-01
-8.13078e+00   4.08546e-01   7.84652e-02
-8.12065e+00   4.18265e-01   4.05436e-02
-8.11052e+00   4.19326e-01   2.09426e-03
-8.10040e+00   4.11555e-01   -3.61496e-02
-8.09027e+00   3.94929e-01   -7.34221e-02
-8.08014e+00   3.69588e-01   -1.08936e-01
-8.07001e+00   3.35855e-01   -1.41892e-01
-8.05988e+00   2.94238e-01   -1.71499e-01
-8.04975e+00   2.45445e-01   -1.96983e-01
-8.03962e+00   1.90390e-01   -2.17613e-01
-8.02949e+00   1.30193e-01   -2.32716e-01
-8.01936e+00   6.61790e-02   -2.41705e-01
-8.00923e+00   -1.32384e-04   -2.44101e-01
-7.99911e+00   -6.70397e-02   -2.39558e-01
-7.98898e+00   -1.32686e-01   -2.27894e-01
-7.97885e+00   -1.95091e-01   -2.09114e-01
-7.96872e+00   -2.52196e-01   -1.83438e-01
-7.95859e+00   -3.01920e-01   -1.51325e-01
-7.94846e+00   -3.42228e-01   -1.13486e-01
-7.93833e+00   -3.71209e-01   -7.09022e-02
-7.92820e+00   -3.87170e-01   -2.48264e-02
-7.92820e+00   -3.87170e-01   -2.48264e-02
-7.91807e+00   -3.89190e-01   6.47117e-02
-7.90795e+00   -3.75851e-01   1.53757e-01
-7.89782e+00   -3.46720e-01   2.38660e-01
-7.88769e+00   -3.02005e-01   3.15550e-01
-7.87756e+00   -2.42650e-01   3.80486e-01
-7.86743e+00   -1.70409e-01   4.29651e-01
-7.85730e+00   -8.78821e-02   4.59579e-01
-7.84717e+00   1.48690e-03   4.67414e-01
-7.83704e+00   9.34785e-02   4.51178e-01
-7.82691e+00   1.83233e-01   4.10052e-01
-7.81678e+00   2.65462e-01   3.44615e-01
-7.80666e+00   3.34750e-01   2.57040e-01
-7.79653e+00   3.85914e-01   1.51196e-01
-7.78640e+00   4.14439e-01   3.26236e-02
-7.77627e+00   4.16933e-01   -9.16370e-02
-7.76614e+00   3.91565e-01   -2.13400e-01
-7.75601e+00   3.38442e-01   -3.23861e-01
-7.74588e+00   2.59861e-01   -4.14285e-01
-7.73575e+00   1.60370e-01   -4.76799e-01
-7.72562e+00   4.66077e-02   -5.05220e-01
-7.71550e+00   -7.31072e-02   -4.95819e-01
-7.70537e+00   -1.89425e-01   -4.47903e-01
-7.69524e+00   -2.92798e-01   -3.64125e-01
-7.68511e+00   -3.74416e-01   -2.50435e-01
-7.67498e+00   -4.27117e-01   -1.15656e-01
-7.66485e+00   -4.46164e-01   2.93051e-02
-7.65472e+00   -4.29772e-01   1.72502e-01
-7.64459e+00   -3.79299e-01   3.02138e-01
-7.63446e+00   -2.99088e-01   4.07730e-01
-7.62433e+00   -1.95976e-01   4.81100e-01
-7.61421e+00   -7.85558e-02   5.17071e-01
-7.60408e+00   4.37159e-02   5.13805e-01
-7.59395e+00   1.61426e-01   4.72759e-01
-7.58382e+00   2.66035e-01   3.98319e-01
-7.57369e+00   3.50535e-01   2.97176e-01
-7.56356e+00   4.09884e-01   1.77559e-01
-7.55343e+00   4.41216e-01   4.84219e-02
-7.54330e+00   4.43822e-01   -8.13203e-02
-7.53317e+00   4.18964e-01   -2.03442e-01
-7.52305e+00   3.69554e-01   -3.10903e-01
-7.51292e+00   2.99758e-01   -3.98178e-01
-7.50279e+00   2.14577e-01   -4.61417e-01
-7.49266e+00   1.19440e-01   -4.98470e-01
-7.48253e+00   1.98313e-02   -5.08792e-01
-7.47240e+00   -7.90116e-02   -4.93263e-01
-7.46227e+00   -1.72341e-01   -4.53963e-01
-7.45214e+00   -2.56072e-01   -3.93914e-01
-7.44201e+00   -3.26886e-01   -3.16822e-01
-7.43188e+00   -3.82289e-01   -2.26825e-01
-7.42176e+00   -4.20613e-01   -1.28272e-01
-7.41163e+00   -4.40986e-01   -2.55239e-02
-7.40150e+00   -4.43279e-01   7.72092e-02
-7.39137e+00   -4.28025e-01   1.76000e-01
-7.38124e+00   -3.96341e-01   2.67303e-01
-7.37111e+00   -3.49829e-01   3.48031e-01
-7.36098e+00   -2.90493e-01   4.15600e-01
-7.35085e+00   -2.20647e-01   4.67964e-01
-7.34072e+00   -1.42829e-01   5.03618e-01
-7.33060e+00   -5.97301e-02   5.21609e-01
-7.32047e+00   2.58833e-02   5.21515e-01
-7.31034e+00   1.11229e-01   5.03437e-01
-7.30021e+00   1.93570e-01   4.67969e-01
-7.29008e+00   2.70269e-01   4.16177e-01
-7.27995e+00   3.38835e-01   3.49568e-01
-7.26982e+00   3.96972e-01   2.70063e-01
-7.25969e+00   4.42625e-01   1.79964e-01
-7.24956e+00   4.74023e-01   8.19191e-02
-7.23943e+00   4.89725e-01   -2.11134e-02
-7.22931e+00   4.88667e-01   -1.25905e-01
-7.21918e+00   4.70209e-01   -2.29005e-01
-7.20905e+00   4.34188e-01   -3.26798e-01
-7.19892e+00   3.80971e-01   -4.15570e-01
-7.18879e+00   3.11509e-01   -4.91593e-01
-7.17866e+00   2.27389e-01   -5.51225e-01
-7.16853e+00   1.30880e-01   -5.91037e-01
-7.15840e+00   2.49740e-02   -6.07960e-01
-7.14827e+00   -8.65977e-02   -5.99470e-01
-7.13814e+00   -1.99373e-01   -5.63792e-01
-7.12802e+00   -3.08208e-01   -5.00140e-01
-7.11789e+00   -4.07384e-01   -4.08977e-01
-7.10776e+00   -4.90790e-01   -2.92277e-01
-7.09763e+00   -5.52198e-01   -1.53776e-01
-7.08750e+00   -5.85644e-01   8.28005e-04
-7.07737e+00   -5.85936e-01   1.63780e-01
-7.06724e+00   -5.49269e-01   3.25333e-01
-7.05711e+00   -4.73931e-01   4.74050e-01
-7.04698e+00   -3.61028e-01   5.97412e-01
-7.03686e+00   -2.15137e-01   6.82791e-01
-7.02673e+00   -4.47314e-02   7.18795e-01
-7.01660e+00   1.37804e-01   6.96904e-01
-7.00647e+00   3.16735e-01   6.13238e-01
-6.99634e+00   4.74259e-01   4.70130e-01
-6.98621e+00   5.92506e-01   2.77127e-01
-6.97608e+00   6.56064e-01   5.09876e-02
-6.96595e+00   6.54649e-01   -1.85619e-01
-6.95582e+00   5.85319e-01   -4.06742e-01
-6.94569e+00   4.53683e-01   -5.86785e-01
-6.93557e+00   2.73624e-01   -7.04467e-01
-6.92544e+00   6.55016e-02   -7.46232e-01
-6.91531e+00   -1.46872e-01   -7.08337e-01
-6.90518e+00   -3.39811e-01   -5.97153e-01
-6.89505e+00   -4.93124e-01   -4.27710e-01
-6.88492e+00   -5.92605e-01   -2.20938e-01
-6.87479e+00   -6.31303e-01   -2.99483e-04
-6.86466e+00   -6.09516e-01   2.11468e-01
-6.85453e+00   -5.33777e-01   3.94968e-01
-6.84441e+00   -4.15188e-01   5.35833e-01
-6.83428e+00   -2.67521e-01   6.25446e-01
-6.82415e+00   -1.05406e-01   6.60832e-01
-6.81402e+00   5.71886e-02   6.43967e-01
-6.80389e+00   2.08058e-01   5.80724e-01
-6.79376e+00   3.37458e-01   4.79697e-01
-6.78363e+00   4.38418e-01   3.51054e-01
-6.77350e+00   5.06763e-01   2.05517e-01
-6.77350e+00   5.06763e-01   2.05517e-01
-6.76337e+00   5.47016e-01   7.12498e-02
-6.75324e+00   5.53288e-01   -6.18580e-02
-6.74312e+00   5.27879e-01   -1.86369e-01
-6.73299e+00   4.74536e-01   -2.96144e-01
-6.72286e+00   3.98028e-01   -3.86467e-01
-6.71273e+00   3.03759e-01   -4.54067e-01
-6.70260e+00   1.97425e-01   -4.97071e-01
-6.69247e+00   8.47242e-02   -5.14892e-01
-6.68234e+00   -2.88826e-02   -5.08094e-01
-6.67221e+00   -1.38356e-01   -4.78228e-01
-6.66208e+00   -2.39221e-01   -4.27662e-01
-6.65196e+00   -3.27663e-01   -3.59405e-01
-6.64183e+00   -4.00593e-01   -2.76940e-01
-6.63170e+00   -4.55681e-01   -1.84066e-01
-6.62157e+00   -4.91363e-01   -8.47466e-02
-6.61144e+00   -5.06831e-01   1.70230e-02
-6.60131e+00   -5.02000e-01   1.17338e-01
-6.59118e+00   -4.77467e-01   2.12493e-01
-6.58105e+00   -4.34458e-01   2.99074e-01
-6.57092e+00   -3.74765e-01   3.74043e-01
-6.56079e+00   -3.00675e-01   4.34804e-01
-6.55067e+00   -2.14897e-01   4.79259e-01
-6.54054e+00   -1.20482e-01   5.05858e-01
-6.53041e+00   -2.07378e-02   5.13626e-01
-6.52028e+00   8.08580e-02   5.02191e-01
-6.51015e+00   1.80747e-01   4.71792e-01
-6.50002e+00   2.75383e-01   4.23281e-01
-6.48989e+00   3.61330e-01   3.58111e-01
-6.47976e+00   4.35355e-01   2.78308e-01
-6.46963e+00   4.94527e-01   1.86438e-01
-6.45951e+00   5.36317e-01   8.55470e-02
-6.44938e+00   5.58688e-01   -2.09007e-02
-6.43925e+00   5.60193e-01   -1.29114e-01
-6.42912e+00   5.40053e-01   -2.35076e-01
-6.41899e+00   4.98234e-01   -3.34664e-01
-6.40886e+00   4.35505e-01   -4.23791e-01
-6.39873e+00   3.53475e-01   -4.98558e-01
-6.38860e+00   2.54603e-01   -5.55422e-01
-6.37847e+00   1.42175e-01   -5.91371e-01
-6.36834e+00   2.02420e-02   -6.04098e-01
-6.35822e+00   -1.06493e-01   -5.92169e-01
-6.34809e+00   -2.32831e-01   -5.55162e-01
-6.33796e+00   -3.53289e-01   -4.93778e-01
-6.32783e+00   -4.62352e-01   -4.09897e-01
-6.31770e+00   -5.54769e-01   -3.06566e-01
-6.30757e+00   -6.25862e-01   -1.87913e-01
-6.29744e+00   -6.71834e-01   -5.89793e-02
-6.28731e+00   -6.90041e-01   7.45308e-02
-6.27718e+00   -6.79214e-01   2.06568e-01
-6.26706e+00   -6.39577e-01   3.31096e-01
-6.25693e+00   -5.72863e-01   4.42473e-01
-6.24680e+00   -4.82218e-01   5.35794e-01
-6.23667e+00   -3.71978e-01   6.07196e-01
-6.22654e+00   -2.47370e-01   6.54054e-01
-6.21641e+00   -1.14148e-01   6.75089e-01
-6.20628e+00   2.17886e-02   6.70357e-01
-6.19615e+00   1.54759e-01   6.41141e-01
-6.18602e+00   2.79603e-01   5.89764e-01
-6.17589e+00   3.91923e-01   5.19355e-01
-6.16577e+00   4.88224e-01   4.33587e-01
-6.15564e+00   5.65983e-01   3.36427e-01
-6.14551e+00   6.23642e-01   2.31906e-01
-6.13538e+00   6.60541e-01   1.23930e-01
-6.12525e+00   6.76822e-01   1.61308e-02
-6.11512e+00   6.73297e-01   -8.82345e-02
-6.10499e+00   6.51320e-01   -1.86347e-01
-6.09486e+00   6.12659e-01   -2.75855e-01
-6.08473e+00   5.59376e-01   -3.54876e-01
-6.07460e+00   4.93724e-01   -4.21985e-01
-6.06448e+00   4.18058e-01   -4.76180e-01
-6.05435e+00   3.34770e-01   -5.16851e-01
-6.04422e+00   2.46224e-01   -5.43737e-01
-6.03409e+00   1.54719e-01   -5.56894e-01
-6.02396e+00   6.24528e-02   -5.56648e-01
-6.01383e+00   -2.85012e-02   -5.43569e-01
-6.00370e+00   -1.16212e-01   -5.18433e-01
-5.99357e+00   -1.98906e-01   -4.82199e-01
-5.98344e+00   -2.74974e-01   -4.35981e-01
-5.97332e+00   -3.42982e-01   -3.81028e-01
-5.96319e+00   -4.01681e-01   -3.18701e-01
-5.95306e+00   -4.50007e-01   -2.50461e-01
-5.94293e+00   -4.87096e-01   -1.77844e-01
-5.93280e+00   -5.12286e-01   -1.02448e-01
-5.92267e+00   -5.25127e-01   -2.59164e-02
-5.91254e+00   -5.25390e-01   5.00841e-02
-5.90241e+00   -5.13074e-01   1.23880e-01
-5.89228e+00   -4.88416e-01   1.93813e-01
-5.88215e+00   -4.51896e-01   2.58266e-01
-5.87203e+00   -4.04248e-01   3.15689e-01
-5.86190e+00   -3.46459e-01   3.64627e-01
-5.85177e+00   -2.79771e-01   4.03753e-01
-5.84164e+00   -2.05682e-01   4.31903e-01
-5.83151e+00   -1.25933e-01   4.48116e-01
-5.82138e+00   -4.24936e-02   4.51666e-01
-5.81125e+00   4.24568e-02   4.42108e-01
-5.80112e+00   1.26566e-01   4.19318e-01
-5.79099e+00   2.07347e-01   3.83524e-01
-5.78087e+00   2.82236e-01   3.35347e-01
-5.77074e+00   3.48656e-01   2.75826e-01
-5.76061e+00   4.04098e-01   2.06435e-01
-5.75048e+00   4.46212e-01   1.29087e-01
-5.74035e+00   4.72908e-01   4.61296e-02
-5.73022e+00   4.82476e-01   -3.96910e-02
-5.72009e+00   4.73696e-01   -1.25281e-01
-5.70996e+00   4.45961e-01   -2.07280e-01
-5.69983e+00   3.99392e-01   -2.82169e-01
-5.68970e+00   3.34930e-01   -3.46411e-01
-5.67958e+00   2.54414e-01   -3.96616e-01
-5.66945e+00   1.60616e-01   -4.29735e-01
-5.65932e+00   5.72259e-02   -4.43265e-01
-5.64919e+00   -5.12204e-02   -4.35470e-01
-5.63906e+00   -1.59483e-01   -4.05581e-01
-5.62893e+00   -2.61840e-01   -3.53980e-01
-5.61880e+00   -3.52379e-01   -2.82326e-01
-5.61880e+00   -3.52379e-01   -2.82326e-01
-5.60867e+00   -3.40353e-01   -1.59555e-01
-5.59854e+00   -3.08894e-01   -2.54082e-02
-5.58842e+00   -2.58947e-01   1.12571e-01
-5.57829e+00   -1.92724e-01   2.46029e-01
-5.56816e+00   -1.13675e-01   3.66337e-01
-5.55803e+00   -2.63539e-02   4.65226e-01
-5.54790e+00   6.38405e-02   5.35468e-01
-5.53777e+00   1.51016e-01   5.71526e-01
-5.52764e+00   2.29224e-01   5.70120e-01
-5.51751e+00   2.92941e-01   5.30622e-01
-5.50738e+00   3.37543e-01   4.55222e-01
-5.49725e+00   3.59717e-01   3.48843e-01
-5.48713e+00   3.57770e-01   2.18783e-01
-5.47700e+00   3.31795e-01   7.41305e-02
-5.46687e+00   2.83665e-01   -7.49971e-02
-5.45674e+00   2.16861e-01   -2.18297e-01
-5.44661e+00   1.36157e-01   -3.46126e-01
-5.43648e+00   4.72024e-02   -4.50245e-01
-5.42635e+00   -4.39664e-02   -5.24398e-01
-5.41622e+00   -1.31404e-01   -5.64683e-01
-5.40609e+00   -2.09700e-01   -5.69684e-01
-5.39597e+00   -2.74333e-01   -5.40387e-01
-5.38584e+00   -3.21926e-01   -4.79911e-01
-5.37571e+00   -3.50378e-01   -3.93102e-01
-5.36558e+00   -3.58883e-01   -2.86044e-01
-5.35545e+00   -3.47858e-01   -1.65543e-01
-5.34532e+00   -3.18790e-01   -3.86318e-02
-5.33519e+00   -2.74026e-01   8.78757e-02
-5.32506e+00   -2.16550e-01   2.07744e-01
-5.31493e+00   -1.49740e-01   3.15589e-01
-5.30480e+00   -7.71464e-02   4.07060e-01
-5.29468e+00   -2.29160e-03   4.78929e-01
-5.28455e+00   7.14961e-02   5.29112e-01
-5.27442e+00   1.41213e-01   5.56619e-01
-5.26429e+00   2.04270e-01   5.61467e-01
-5.25416e+00   2.58556e-01   5.44553e-01
-5.24403e+00   3.02460e-01   5.07512e-01
-5.23390e+00   3.34872e-01   4.52567e-01
-5.22377e+00   3.55169e-01   3.82375e-01
-5.21364e+00   3.63174e-01   2.99890e-01
-5.20352e+00   3.59113e-01   2.08229e-01
-5.19339e+00   3.43562e-01   1.10560e-01
-5.18326e+00   3.17390e-01   9.99905e-03
-5.17313e+00   2.81706e-01   -9.04653e-02
-5.16300e+00   2.37801e-01   -1.88041e-01
-5.15287e+00   1.87101e-01   -2.80183e-01
-5.14274e+00   1.31114e-01   -3.64623e-01
-5.13261e+00   7.13951e-02   -4.39403e-01
-5.12248e+00   9.50506e-03   -5.02879e-01
-5.11235e+00   -5.30202e-02   -5.53734e-01
-5.10223e+00   -1.14696e-01   -5.90972e-01
-5.09210e+00   -1.74113e-01   -6.13914e-01
-5.08197e+00   -2.29951e-01   -6.22185e-01
-5.07184e+00   -2.81000e-01   -6.15698e-01
-5.06171e+00   -3.26165e-01   -5.94647e-01
-5.05158e+00   -3.64480e-01   -5.59482e-01
-5.04145e+00   -3.95114e-01   -5.10895e-01
-5.03132e+00   -4.17375e-01   -4.49808e-01
-5.02119e+00   -4.30714e-01   -3.77349e-01
-5.01107e+00   -4.34734e-01   -2.94847e-01
-5.00094e+00   -4.29185e-01   -2.03807e-01
-4.99081e+00   -4.13979e-01   -1.05906e-01
-4.98068e+00   -3.89184e-01   -2.97210e-03
-4.97055e+00   -3.55035e-01   1.03025e-01
-4.96042e+00   -3.11937e-01   2.09988e-01
-4.95029e+00   -2.60473e-01   3.15713e-01
-4.94016e+00   -2.01408e-01   4.17903e-01
-4.93003e+00   -1.35696e-01   5.14193e-01
-4.91990e+00   -6.44843e-02   6.02182e-01
-4.90978e+00   1.08815e-02   6.79463e-01
-4.89965e+00   8.88597e-02   7.43675e-01
-4.88952e+00   1.67717e-01   7.92552e-01
-4.87939e+00   2.45540e-01   8.23997e-01
-4.86926e+00   3.20259e-01   8.36157e-01
-4.85913e+00   3.89681e-01   8.27517e-01
-4.84900e+00   4.51541e-01   7.97006e-01
-4.83887e+00   5.03562e-01   7.44101e-01
-4.82874e+00   5.43545e-01   6.68942e-01
-4.81861e+00   5.69466e-01   5.72433e-01
-4.80849e+00   5.79590e-01   4.56324e-01
-4.79836e+00   5.72601e-01   3.23264e-01
-4.78823e+00   5.47721e-01   1.76803e-01
-4.77810e+00   5.04830e-01   2.13465e-02
-4.76797e+00   4.44556e-01   -1.37972e-01
-4.75784e+00   3.68329e-01   -2.95474e-01
-4.74771e+00   2.78390e-01   -4.45190e-01
-4.73758e+00   1.77731e-01   -5.81165e-01
-4.72745e+00   6.99926e-02   -6.97786e-01
-4.71733e+00   -4.07138e-02   -7.90114e-01
-4.70720e+00   -1.50013e-01   -8.54185e-01
-4.69707e+00   -2.53505e-01   -8.87254e-01
-4.68694e+00   -3.47012e-01   -8.87952e-01
-4.67681e+00   -4.26804e-01   -8.56360e-01
-4.66668e+00   -4.89793e-01   -7.93984e-01
-4.65655e+00   -5.33680e-01   -7.03641e-01
-4.64642e+00   -5.57042e-01   -5.89277e-01
-4.63629e+00   -5.59367e-01   -4.55735e-01
-4.62616e+00   -5.41031e-01   -3.08484e-01
-4.61604e+00   -5.03237e-01   -1.53353e-01
-4.60591e+00   -4.47907e-01   3.74294e-03
-4.59578e+00   -3.77566e-01   1.57040e-01
-4.58565e+00   -2.95196e-01   3.01141e-01
-4.57552e+00   -2.04101e-01   4.31194e-01
-4.56539e+00   -1.07761e-01   5.43026e-01
-4.55526e+00   -9.70197e-03   6.33248e-01
-4.54513e+00   8.66239e-02   6.99317e-01
-4.53500e+00   1.77945e-01   7.39570e-01
-4.52488e+00   2.61259e-01   7.53230e-01
-4.51475e+00   3.33915e-01   7.40390e-01
-4.50462e+00   3.93667e-01   7.01969e-01
-4.49449e+00   4.38725e-01   6.39662e-01
-4.48436e+00   4.67792e-01   5.55870e-01
-4.47423e+00   4.80077e-01   4.53617e-01
-4.46410e+00   4.75316e-01   3.36466e-01
-4.46410e+00   4.75316e-01   3.36466e-01
-4.45397e+00   5.23458e-01   2.47108e-01
-4.44384e+00   5.52592e-01   1.49594e-01
-4.43371e+00   5.61746e-01   4.72312e-02
-4.42359e+00   5.50551e-01   -5.64976e-02
-4.41346e+00   5.19258e-01   -1.58023e-01
-4.40333e+00   4.68753e-01   -2.53780e-01
-4.39320e+00   4.00549e-01   -3.40305e-01
-4.38307e+00   3.16774e-01   -4.14328e-01
-4.37294e+00   2.20143e-01   -4.72882e-01
-4.36281e+00   1.13912e-01   -5.13399e-01
-4.35268e+00   1.82314e-03   -5.33816e-01
-4.34255e+00   -1.11977e-01   -5.32673e-01
-4.33243e+00   -2.23034e-01   -5.09216e-01
-4.32230e+00   -3.26704e-01   -4.63485e-01
-4.31217e+00   -4.18299e-01   -3.96389e-01
-4.30204e+00   -4.93252e-01   -3.09777e-01
-4.29191e+00   -5.47310e-01   -2.06474e-01
-4.28178e+00   -5.76746e-01   -9.02903e-02
-4.27165e+00   -5.78598e-01   3.40042e-02
-4.26152e+00   -5.50914e-01   1.60760e-01
-4.25139e+00   -4.93009e-01   2.83586e-01
-4.24126e+00   -4.05711e-01   3.95557e-01
-4.23114e+00   -2.91581e-01   4.89505e-01
-4.22101e+00   -1.55081e-01   5.58395e-01
-4.21088e+00   -2.65849e-03   5.95797e-01
-4.20075e+00   1.57286e-01   5.96434e-01
-4.19062e+00   3.14602e-01   5.56803e-01
-4.18049e+00   4.57798e-01   4.75820e-01
-4.17036e+00   5.74692e-01   3.55439e-01
-4.16023e+00   6.53339e-01   2.01159e-01
-4.15010e+00   6.83215e-01   2.22994e-02
-4.13998e+00   6.56612e-01   -1.68064e-01
-4.12985e+00   5.70116e-01   -3.53662e-01
-4.11972e+00   4.25972e-01   -5.16176e-01
-4.10959e+00   2.33055e-01   -6.37025e-01
-4.09946e+00   7.13079e-03   -6.99701e-01
-4.08933e+00   -2.29927e-01   -6.92410e-01
-4.07920e+00   -4.52127e-01   -6.10598e-01
-4.06907e+00   -6.32542e-01   -4.58790e-01
-4.05894e+00   -7.47300e-01   -2.51160e-01
-4.04881e+00   -7.79671e-01   -1.04051e-02
-4.03869e+00   -7.23339e-01   2.35138e-01
-4.02856e+00   -5.83973e-01   4.55707e-01
-4.01843e+00   -3.78588e-01   6.24812e-01
-4.00830e+00   -1.32743e-01   7.23365e-01
-3.99817e+00   1.23766e-01   7.42298e-01
-3.98804e+00   3.61667e-01   6.83206e-01
-3.97791e+00   5.56392e-01   5.57063e-01
-3.96778e+00   6.90877e-01   3.81555e-01
-3.95765e+00   7.56710e-01   1.77803e-01
-3.94753e+00   7.53750e-01   -3.28100e-02
-3.93740e+00   6.88662e-01   -2.31162e-01
-3.92727e+00   5.72894e-01   -4.02040e-01
-3.91714e+00   4.20552e-01   -5.34898e-01
-3.90701e+00   2.46520e-01   -6.23889e-01
-3.89688e+00   6.49979e-02   -6.67384e-01
-3.88675e+00   -1.11508e-01   -6.67208e-01
-3.87662e+00   -2.72756e-01   -6.27763e-01
-3.86649e+00   -4.10995e-01   -5.55182e-01
-3.85636e+00   -5.20937e-01   -4.56571e-01
-3.84624e+00   -5.99559e-01   -3.39399e-01
-3.83611e+00   -6.45815e-01   -2.11015e-01
-3.82598e+00   -6.60302e-01   -7.83108e-02
-3.81585e+00   -6.44929e-01   5.25068e-02
-3.80572e+00   -6.02600e-01   1.76057e-01
-3.79559e+00   -5.36936e-01   2.87847e-01
-3.78546e+00   -4.52030e-01   3.84293e-01
-3.77533e+00   -3.52249e-01   4.62697e-01
-3.76520e+00   -2.42063e-01   5.21201e-01
-3.75507e+00   -1.25910e-01   5.58737e-01
-3.74495e+00   -8.08963e-03   5.74960e-01
-3.73482e+00   1.07327e-01   5.70181e-01
-3.72469e+00   2.16565e-01   5.45304e-01
-3.71456e+00   3.16201e-01   5.01758e-01
-3.70443e+00   4.03214e-01   4.41442e-01
-3.69430e+00   4.75020e-01   3.66659e-01
-3.68417e+00   5.29512e-01   2.80060e-01
-3.67404e+00   5.65087e-01   1.84587e-01
-3.66391e+00   5.80677e-01   8.34134e-02
-3.65379e+00   5.75770e-01   -2.01187e-02
-3.64366e+00   5.50439e-01   -1.22564e-01
-3.63353e+00   5.05356e-01   -2.20448e-01
-3.62340e+00   4.41803e-01   -3.10341e-01
-3.61327e+00   3.61678e-01   -3.88950e-01
-3.60314e+00   2.67488e-01   -4.53209e-01
-3.59301e+00   1.62325e-01   -5.00387e-01
-3.58288e+00   4.98283e-02   -5.28195e-01
-3.57275e+00   -6.58794e-02   -5.34902e-01
-3.56262e+00   -1.80280e-01   -5.19457e-01
-3.55250e+00   -2.88582e-01   -4.81601e-01
-3.54237e+00   -3.85872e-01   -4.21974e-01
-3.53224e+00   -4.67304e-01   -3.42202e-01
-3.52211e+00   -5.28327e-01   -2.44959e-01
-3.51198e+00   -5.64939e-01   -1.33980e-01
-3.50185e+00   -5.73970e-01   -1.40333e-02
-3.49172e+00   -5.53374e-01   1.09192e-01
-3.48159e+00   -5.02514e-01   2.29265e-01
-3.47146e+00   -4.22420e-01   3.39288e-01
-3.46134e+00   -3.15976e-01   4.32263e-01
-3.45121e+00   -1.88016e-01   5.01546e-01
-3.44108e+00   -4.52808e-02   5.41367e-01
-3.43095e+00   1.03795e-01   5.47388e-01
-3.42082e+00   2.49487e-01   5.17250e-01
-3.41069e+00   3.81383e-01   4.51046e-01
-3.40056e+00   4.89173e-01   3.51644e-01
-3.39043e+00   5.63570e-01   2.24800e-01
-3.38030e+00   5.97276e-01   7.89770e-02
-3.37017e+00   5.85892e-01   -7.51404e-02
-3.36005e+00   5.28637e-01   -2.25453e-01
-3.34992e+00   4.28746e-01   -3.59510e-01
-3.33979e+00   2.93450e-01   -4.65735e-01
-3.32966e+00   1.33484e-01   -5.34647e-01
-3.31953e+00   -3.78506e-02   -5.59938e-01
-3.30940e+00   -2.05986e-01   -5.39219e-01
-3.30940e+00   -2.05986e-01   -5.39219e-01
-3.29927e+00   -3.62483e-01   -4.66269e-01
-3.28914e+00   -4.88232e-01   -3.55734e-01
-3.27901e+00   -5.73103e-01   -2.17481e-01
-3.26889e+00   -6.10931e-01   -6.36014e-02
-3.25876e+00   -5.99956e-01   9.28852e-02
-3.24863e+00   -5.42738e-01   2.39346e-01
-3.23850e+00   -4.45615e-01   3.64702e-01
-3.22837e+00   -3.17802e-01   4.60322e-01
-3.21824e+00   -1.70306e-01   5.20568e-01
-3.20811e+00   -1.47915e-02   5.42974e-01
-3.19798e+00   1.37468e-01   5.28109e-01
-3.18785e+00   2.76443e-01   4.79167e-01
-3.17772e+00   3.93963e-01   4.01402e-01
-3.16760e+00   4.84081e-01   3.01472e-01
-3.15747e+00   5.43187e-01   1.86786e-01
-3.14734e+00   5.69930e-01   6.48974e-02
-3.13721e+00   5.64987e-01   -5.69972e-02
-3.12708e+00   5.30729e-01   -1.72450e-01
-3.11695e+00   4.70838e-01   -2.76030e-01
-3.10682e+00   3.89912e-01   -3.63479e-01
-3.09669e+00   2.93088e-01   -4.31765e-01
-3.08656e+00   1.85706e-01   -4.79060e-01
-3.07644e+00   7.30199e-02   -5.04653e-01
-3.06631e+00   -4.00246e-02   -5.08822e-01
-3.05618e+00   -1.48964e-01   -4.92683e-01
-3.04605e+00   -2.49932e-01   -4.58024e-01
-3.03592e+00   -3.39728e-01   -4.07145e-01
-3.02579e+00   -4.15846e-01   -3.42701e-01
-3.01566e+00   -4.76470e-01   -2.67560e-01
-3.00553e+00   -5.20446e-01   -1.84677e-01
-2.99540e+00   -5.47229e-01   -9.69917e-02
-2.98527e+00   -5.56828e-01   -7.33427e-03
-2.97515e+00   -5.49736e-01   8.16387e-02
-2.96502e+00   -5.26854e-01   1.67499e-01
-2.95489e+00   -4.89427e-01   2.48086e-01
-2.94476e+00   -4.38964e-01   3.21526e-01
-2.93463e+00   -3.77183e-01   3.86250e-01
-2.92450e+00   -3.05939e-01   4.40994e-01
-2.91437e+00   -2.27179e-01   4.84799e-01
-2.90424e+00   -1.42884e-01   5.16994e-01
-2.89411e+00   -5.50341e-02   5.37185e-01
-2.88399e+00   3.44348e-02   5.45239e-01
-2.87386e+00   1.23658e-01   5.41258e-01
-2.86373e+00   2.10868e-01   5.25561e-01
-2.85360e+00   2.94419e-01   4.98658e-01
-2.84347e+00   3.72796e-01   4.61232e-01
-2.83334e+00   4.44637e-01   4.14110e-01
-2.82321e+00   5.08732e-01   3.58247e-01
-2.81308e+00   5.64036e-01   2.94702e-01
-2.80295e+00   6.09674e-01   2.24619e-01
-2.79282e+00   6.44935e-01   1.49208e-01
-2.78270e+00   6.69282e-01   6.97273e-02
-2.77257e+00   6.82342e-01   -1.25317e-02
-2.76244e+00   6.83912e-01   -9.62613e-02
-2.75231e+00   6.73951e-01   -1.80151e-01
-2.74218e+00   6.52578e-01   -2.62903e-01
-2.73205e+00   6.20068e-01   -3.43242e-01
-2.72192e+00   5.76851e-01   -4.19929e-01
-2.71179e+00   5.23501e-01   -4.91778e-01
-2.70166e+00   4.60737e-01   -5.57661e-01
-2.69153e+00   3.89415e-01   -6.16526e-01
-2.68141e+00   3.10520e-01   -6.67408e-01
-2.67128e+00   2.25159e-01   -7.09441e-01
-2.66115e+00   1.34553e-01   -7.41873e-01
-2.65102e+00   4.00274e-02   -7.64080e-01
-2.64089e+00   -5.70076e-02   -7.75576e-01
-2.63076e+00   -1.55067e-01   -7.76030e-01
-2.62063e+00   -2.52614e-01   -7.65278e-01
-2.61050e+00   -3.48077e-01   -7.43328e-01
-2.60037e+00   -4.39882e-01   -7.10377e-01
-2.59025e+00   -5.26474e-01   -6.66810e-01
-2.58012e+00   -6.06349e-01   -6.13203e-01
-2.56999e+00   -6.78087e-01   -5.50322e-01
-2.55986e+00   -7.40381e-01   -4.79115e-01
-2.54973e+00   -7.92068e-01   -4.00696e-01
-2.53960e+00   -8.32161e-01   -3.16332e-01
-2.52947e+00   -8.59868e-01   -2.27418e-01
-2.51934e+00   -8.74619e-01   -1.35448e-01
-2.50921e+00   -8.76078e-01   -4.19915e-02
-2.49908e+00   -8.64152e-01   5.13437e-02
-2.48896e+00   -8.38997e-01   1.42942e-01
-2.47883e+00   -8.01012e-01   2.31213e-01
-2.46870e+00   -7.50834e-01   3.14623e-01
-2.45857e+00   -6.89324e-01   3.91723e-01
-2.44844e+00   -6.17547e-01   4.61178e-01
-2.43831e+00   -5.36755e-01   5.21789e-01
-2.42818e+00   -4.48361e-01   5.72513e-01
-2.41805e+00   -3.53915e-01   6.12481e-01
-2.40792e+00   -2.55075e-01   6.41013e-01
-2.39780e+00   -1.53584e-01   6.57624e-01
-2.38767e+00   -5.12357e-02   6.62038e-01
-2.37754e+00   5.01467e-02   6.54186e-01
-2.36741e+00   1.48743e-01   6.34214e-01
-2.35728e+00   2.42762e-01   6.02481e-01
-2.34715e+00   3.30470e-01   5.59555e-01
-2.33702e+00   4.10216e-01   5.06209e-01
-2.32689e+00   4.80461e-01   4.43416e-01
-2.31676e+00   5.39805e-01   3.72339e-01
-2.30663e+00   5.87012e-01   2.94317e-01
-2.29651e+00   6.21036e-01   2.10854e-01
-2.28638e+00   6.41047e-01   1.23599e-01
-2.27625e+00   6.46458e-01   3.43310e-02
-2.26612e+00   6.36944e-01   -5.50714e-02
-2.25599e+00   6.12468e-01   -1.42651e-01
-2.24586e+00   5.73299e-01   -2.26406e-01
-2.23573e+00   5.20031e-01   -3.04322e-01
-2.22560e+00   4.53595e-01   -3.74413e-01
-2.21547e+00   3.75267e-01   -4.34766e-01
-2.20535e+00   2.86675e-01   -4.83582e-01
-2.19522e+00   1.89796e-01   -5.19235e-01
-2.18509e+00   8.69383e-02   -5.40324e-01
-2.17496e+00   -1.92710e-02   -5.45730e-01
-2.16483e+00   -1.25925e-01   -5.34677e-01
-2.15470e+00   -2.29881e-01   -5.06796e-01
-2.15470e+00   -2.29881e-01   -5.06796e-01
-2.14457e+00   -3.27032e-01   -4.66806e-01
-2.13444e+00   -4.14760e-01   -4.10616e-01
-2.12431e+00   -4.89679e-01   -3.39260e-01
-2.11418e+00   -5.48512e-01   -2.54373e-01
-2.10406e+00   -5.88231e-01   -1.58228e-01
-2.09393e+00   -6.06199e-01   -5.37434e-02
-2.08380e+00   -6.00339e-01   5.55300e-02
-2.07367e+00   -5.69311e-01   1.65455e-01
-2.06354e+00   -5.12692e-01   2.71390e-01
-2.05341e+00   -4.31156e-01   3.68323e-01
-2.04328e+00   -3.26633e-01   4.51046e-01
-2.03315e+00   -2.02442e-01   5.14398e-01
-2.02302e+00   -6.33638e-02   5.53560e-01
-2.01290e+00   8.43559e-02   5.64400e-01
-2.00277e+00   2.33109e-01   5.43872e-01
-1.99264e+00   3.74157e-01   4.90434e-01
-1.98251e+00   4.98011e-01   4.04461e-01
-1.97238e+00   5.94985e-01   2.88619e-01
-1.96225e+00   6.55922e-01   1.48128e-01
-1.95212e+00   6.73064e-01   -9.13523e-03
-1.94199e+00   6.41038e-01   -1.72783e-01
-1.93186e+00   5.57849e-01   -3.30362e-01
-1.92173e+00   4.25769e-01   -4.68158e-01
-1.91161e+00   2.51962e-01   -5.72367e-01
-1.90148e+00   4.86514e-02   -6.30583e-01
-1.89135e+00   -1.67327e-01   -6.33478e-01
-1.88122e+00   -3.75716e-01   -5.76452e-01
-1.87109e+00   -5.54777e-01   -4.60989e-01
-1.86096e+00   -6.83849e-01   -2.95381e-01
-1.85083e+00   -7.46210e-01   -9.45498e-02
-1.84070e+00   -7.31797e-01   1.21187e-01
-1.83057e+00   -6.39223e-01   3.28387e-01
-1.82045e+00   -4.76630e-01   5.03504e-01
-1.81032e+00   -2.61063e-01   6.26173e-01
-1.80019e+00   -1.63672e-02   6.82151e-01
-1.79006e+00   2.30056e-01   6.65347e-01
-1.77993e+00   4.51042e-01   5.78545e-01
-1.76980e+00   6.23293e-01   4.32721e-01
-1.75967e+00   7.30204e-01   2.45154e-01
-1.74954e+00   7.63471e-01   3.67717e-02
-1.73941e+00   7.23339e-01   -1.70739e-01
-1.72928e+00   6.17661e-01   -3.57560e-01
-1.71916e+00   4.60102e-01   -5.07741e-01
-1.70903e+00   2.67913e-01   -6.10395e-01
-1.69890e+00   5.96681e-02   -6.60091e-01
-1.68877e+00   -1.46716e-01   -6.56564e-01
-1.67864e+00   -3.35510e-01   -6.03942e-01
-1.66851e+00   -4.94170e-01   -5.09687e-01
-1.65838e+00   -6.13835e-01   -3.83456e-01
-1.64825e+00   -6.89396e-01   -2.36007e-01
-1.63812e+00   -7.19247e-01   -7.82502e-02
-1.62800e+00   -7.04817e-01   7.95069e-02
-1.61787e+00   -6.49994e-01   2.28109e-01
-1.60774e+00   -5.60505e-01   3.59909e-01
-1.59761e+00   -4.43318e-01   4.68958e-01
-1.58748e+00   -3.06095e-01   5.51053e-01
-1.57735e+00   -1.56725e-01   6.03691e-01
-1.56722e+00   -2.93431e-03   6.25945e-01
-1.55709e+00   1.48015e-01   6.18294e-01
-1.54696e+00   2.89555e-01   5.82434e-01
-1.53683e+00   4.15974e-01   5.21066e-01
-1.52671e+00   5.22521e-01   4.37702e-01
-1.51658e+00   6.05466e-01   3.36469e-01
-1.50645e+00   6.62124e-01   2.21928e-01
-1.49632e+00   6.90854e-01   9.89071e-02
-1.48619e+00   6.91031e-01   -2.76440e-02
-1.47606e+00   6.63014e-01   -1.52795e-01
-1.46593e+00   6.08093e-01   -2.71758e-01
-1.45580e+00   5.28430e-01   -3.79999e-01
-1.44567e+00   4.26999e-01   -4.73349e-01
-1.43554e+00   3.07513e-01   -5.48102e-01
-1.42542e+00   1.74342e-01   -6.01114e-01
-1.41529e+00   3.24270e-02   -6.29895e-01
-1.40516e+00   -1.12820e-01   -6.32709e-01
-1.39503e+00   -2.55639e-01   -6.08659e-01
-1.38490e+00   -3.90054e-01   -5.57783e-01
-1.37477e+00   -5.10037e-01   -4.81131e-01
-1.36464e+00   -6.09699e-01   -3.80841e-01
-1.35451e+00   -6.83511e-01   -2.60192e-01
-1.34438e+00   -7.26564e-01   -1.23633e-01
-1.33426e+00   -7.34858e-01   2.32306e-02
-1.32413e+00   -7.05624e-01   1.73700e-01
-1.31400e+00   -6.37675e-01   3.20122e-01
-1.30387e+00   -5.31752e-01   4.54116e-01
-1.29374e+00   -3.90858e-01   5.66912e-01
-1.28361e+00   -2.20537e-01   6.49816e-01
-1.27348e+00   -2.90328e-02   6.94811e-01
-1.26335e+00   1.72704e-01   6.95296e-01
-1.25322e+00   3.71271e-01   6.46922e-01
-1.24309e+00   5.51380e-01   5.48499e-01
-1.23297e+00   6.96817e-01   4.02844e-01
-1.22284e+00   7.91820e-01   2.17466e-01
-1.21271e+00   8.22856e-01   4.88806e-03
-1.20258e+00   7.80678e-01   -2.17591e-01
-1.19245e+00   6.62424e-01   -4.28883e-01
-1.18232e+00   4.73402e-01   -6.05964e-01
-1.17219e+00   2.28092e-01   -7.26580e-01
-1.16206e+00   -5.01113e-02   -7.72551e-01
-1.15193e+00   -3.30756e-01   -7.33183e-01
-1.14181e+00   -5.79889e-01   -6.08097e-01
-1.13168e+00   -7.64928e-01   -4.08674e-01
-1.12155e+00   -8.60050e-01   -1.57511e-01
-1.11142e+00   -8.50946e-01   1.14347e-01
-1.10129e+00   -7.37767e-01   3.72032e-01
-1.09116e+00   -5.35456e-01   5.82444e-01
-1.08103e+00   -2.71273e-01   7.19577e-01
-1.07090e+00   1.98964e-02   7.68410e-01
-1.06077e+00   3.01344e-01   7.26589e-01
-1.05064e+00   5.40155e-01   6.03764e-01
-1.04052e+00   7.11539e-01   4.18978e-01
-1.03039e+00   8.01248e-01   1.96924e-01
-1.02026e+00   8.05999e-01   -3.60597e-02
-1.01013e+00   7.32235e-01   -2.55506e-01
-1.00000e+00   5.93796e-01   -4.41402e-01
-1.00000e+00   5.93796e-01   -4.41402e-01
-9.89950e-01   4.06481e-01   -5.86507e-01
-9.79899e-01   1.82570e-01   -6.79360e-01
-9.69849e-01   -5.79603e-02   -7.11562e-01
-9.59799e-01   -2.93623e-01   -6.80128e-01
-9.49749e-01   -5.03337e-01   -5.87765e-01
-9.39698e-01   -6.68314e-01   -4.42638e-01
-9.29648e-01   -7.73742e-01   -2.57646e-01
-9.19598e-01   -8.10114e-01   -4.92817e-02
-9.09548e-01   -7.74089e-01   1.63845e-01
-8.99497e-01   -6.68792e-01   3.62666e-01
-8.89447e-01   -5.03548e-01   5.29360e-01
-8.79397e-01   -2.93057e-01   6.48954e-01
-8.69347e-01   -5.60819e-02   7.10664e-01
-8.59296e-01   1.86219e-01   7.08869e-01
-8.49246e-01   4.12185e-01   6.43623e-01
-8.39196e-01   6.01588e-01   5.20659e-01
-8.29146e-01   7.37441e-01   3.50885e-01
-8.19095e-01   8.07524e-01   1.49420e-01
-8.09045e-01   8.05485e-01   -6.57590e-02
-7.98995e-01   7.31411e-01   -2.75414e-01
-7.88945e-01   5.91831e-01   -4.60770e-01
-7.78894e-01   3.99142e-01   -6.05196e-01
-7.68844e-01   1.70505e-01   -6.95697e-01
-7.58794e-01   -7.36812e-02   -7.24081e-01
-7.48744e-01   -3.11599e-01   -6.87703e-01
-7.38693e-01   -5.21964e-01   -5.89711e-01
-7.28643e-01   -6.85928e-01   -4.38772e-01
-7.18593e-01   -7.88767e-01   -2.48307e-01
-7.08543e-01   -8.21203e-01   -3.52974e-02
-6.98492e-01   -7.80244e-01   1.81229e-01
-6.88442e-01   -6.69455e-01   3.81898e-01
-6.78392e-01   -4.98652e-01   5.48723e-01
-6.68342e-01   -2.83030e-01   6.66713e-01
-6.58291e-01   -4.18132e-02   7.25228e-01
-6.48241e-01   2.03461e-01   7.18929e-01
-6.38191e-01   4.30863e-01   6.48273e-01
-6.28141e-01   6.20033e-01   5.19474e-01
-6.18090e-01   7.54005e-01   3.43964e-01
-6.08040e-01   8.20724e-01   1.37373e-01
-5.97990e-01   8.14134e-01   -8.18597e-02
-5.87940e-01   7.34730e-01   -2.94133e-01
-5.77889e-01   5.89514e-01   -4.80436e-01
-5.67839e-01   3.91388e-01   -6.24049e-01
-5.57789e-01   1.57999e-01   -7.12049e-01
-5.47739e-01   -8.98286e-02   -7.36464e-01
-5.37688e-01   -3.29950e-01   -6.95004e-01
-5.27638e-01   -5.40881e-01   -5.91268e-01
-5.17588e-01   -7.03721e-01   -4.34438e-01
-5.07538e-01   -8.03843e-01   -2.38462e-01
-4.97487e-01   -8.32210e-01   -2.08144e-02
-4.87437e-01   -7.86192e-01   1.99060e-01
-4.77387e-01   -6.69804e-01   4.01486e-01
-4.67337e-01   -4.93362e-01   5.68316e-01
-4.57286e-01   -2.72566e-01   6.84559e-01
-4.47236e-01   -2.71027e-02   7.39726e-01
-4.37186e-01   2.21109e-01   7.28777e-01
-4.27136e-01   4.49876e-01   6.52581e-01
-4.17085e-01   6.38714e-01   5.17850e-01
-4.07035e-01   7.70681e-01   3.36545e-01
-3.96985e-01   8.33902e-01   1.24815e-01
-3.86935e-01   8.22632e-01   -9.84402e-02
-3.76884e-01   7.37779e-01   -3.13257e-01
-3.66834e-01   5.86834e-01   -5.00396e-01
-3.56784e-01   3.83210e-01   -6.43060e-01
-3.46734e-01   1.45045e-01   -7.28406e-01
-3.36683e-01   -1.06406e-01   -7.48701e-01
-3.26633e-01   -2.49861e-01   -7.21063e-01
-3.16583e-01   -3.42496e-01   -6.74276e-01
-3.06533e-01   -4.22378e-01   -6.02073e-01
-2.96482e-01   -4.86488e-01   -5.07154e-01
-2.86432e-01   -5.32396e-01   -3.93076e-01
-2.76382e-01   -5.58349e-01   -2.64120e-01
-2.66332e-01   -5.63340e-01   -1.25128e-01
-2.56281e-01   -5.47140e-01   1.86731e-02
-2.46231e-01   -5.10311e-01   1.61875e-01
-2.36181e-01   -4.54173e-01   2.99086e-01
-2.26131e-01   -3.80756e-01   4.25138e-01
-2.16080e-01   -2.92711e-01   5.35278e-01
-2.06030e-01   -1.93198e-01   6.25348e-01
-1.95980e-01   -8.57509e-02   6.91945e-01
-1.85930e-01   2.58750e-02   7.32546e-01
-1.75879e-01   1.37874e-01   7.45606e-01
-1.65829e-01   2.46563e-01   7.30615e-01
-1.55779e-01   3.48559e-01   6.88120e-01
-1.45729e-01   4.40941e-01   6.19705e-01
-1.35678e-01   5.21407e-01   5.27930e-01
-1.25628e-01   5.88386e-01   4.16237e-01
-1.15578e-01   6.41135e-01   2.88824e-01
-1.05528e-01   6.79774e-01   1.50482e-01
-9.54774e-02   7.05280e-01   6.41552e-03
-8.54271e-02   7.19420e-01   -1.37948e-01
-7.53769e-02   7.24637e-01   -2.77170e-01
-6.53266e-02   7.23868e-01   -4.05999e-01
-5.52764e-02   7.20332e-01   -5.19577e-01
-4.52261e-02   7.17279e-01   -6.13617e-01
-3.51759e-02   7.17726e-01   -6.84568e-01
-2.51256e-02   7.24197e-01   -7.29750e-01
-1.50754e-02   7.38499e-01   -7.47454e-01
-5.02513e-03   7.61531e-01   -7.37012e-01
5.02513e-03   7.92784e-01   -7.00123e-01
1.50754e-02   8.28934e-01   -6.45996e-01
2.51256e-02   8.68311e-01   -5.77199e-01
3.51759e-02   9.09159e-01   -4.95302e-01
4.52261e-02   9.49322e-01   -4.02173e-01
5.52764e-02   9.86356e-01   -2.99938e-01
6.53266e-02   1.01767e+00   -1.90927e-01
7.53769e-02   1.04068e+00   -7.76272e-02
8.54271e-02   1.05293e+00   3.73800e-02
9.54774e-02   1.05225e+00   1.51475e-01
1.05528e-01   1.03686e+00   2.62061e-01
1.15578e-01   1.00546e+00   3.66622e-01
1.25628e-01   9.57294e-01   4.62784e-01
1.35678e-01   8.92180e-01   5.48364e-01
1.45729e-01   8.10522e-01   6.21423e-01
1.55779e-01   7.13292e-01   6.80309e-01
1.65829e-01   6.01990e-01   7.23693e-01
1.75879e-01   4.78586e-01   7.50601e-01
1.85930e-01   3.45458e-01   7.60435e-01
1.95980e-01   2.05310e-01   7.52985e-01
2.06030e-01   6.10880e-02   7.28434e-01
2.16080e-01   -8.41039e-02   6.87356e-01
2.26131e-01   -2.27092e-01   6.30697e-01
2.36181e-01   -3.64716e-01   5.59759e-01
2.46231e-01   -4.93917e-01   4.76165e-01
2.56281e-01   -6.11805e-01   3.81827e-01
2.66332e-01   -7.15739e-01   2.78897e-01
2.76382e-01   -8.03388e-01   1.69723e-01
2.86432e-01   -8.72783e-01   5.67890e-02
2.96482e-01   -9.22368e-01   -5.73341e-02
3.06533e-01   -9.51035e-01   -1.70053e-01
3.16583e-01   -9.58147e-01   -2.78806e-01
3.26633e-01   -9.43555e-01   -3.81128e-01
3.36683e-01   -8.92891e-01   -5.12997e-01
3.46734e-01   -7.58940e-01   -7.08241e-01
3.56784e-01   -5.84107e-01   -8.64953e-01
3.66834e-01   -3.77895e-01   -9.74701e-01
3.76884e-01   -1.51494e-01   -1.03160e+00
3.86935e-01   8.28282e-02   -1.03263e+00
3.96985e-01   3.12392e-01   -9.77799e-01
4.07035e-01   5.24787e-01   -8.70137e-01
4.17085e-01   7.08549e-01   -7.15526e-01
4.27136e-01   8.53775e-01   -5.22383e-01
4.37186e-01   9.52657e-01   -3.01199e-01
4.47236e-01   9.99903e-01   -6.39712e-02
4.57286e-01   9.93020e-01   1.76451e-01
4.67337e-01   9.32445e-01   4.07058e-01
4.77387e-01   8.21518e-01   6.15386e-01
4.87437e-01   6.66298e-01   7.90191e-01
4.97487e-01   4.75232e-01   9.22054e-01
5.07538e-01   2.58695e-01   1.00389e+00
5.17588e-01   2.84271e-02   1.03133e+00
5.27638e-01   -2.03103e-01   1.00295e+00
5.37688e-01   -4.23372e-01   9.20349e-01
5.47739e-01   -6.20483e-01   7.88053e-01
5.57789e-01   -7.83804e-01   6.13277e-01
5.67839e-01   -9.04543e-01   4.05522e-01
5.77889e-01   -9.76222e-01   1.76064e-01
5.87940e-01   -9.95024e-01   -6.26599e-02
5.97990e-01   -9.59995e-01   -2.97726e-01
6.08040e-01   -8.73094e-01   -5.16423e-01
6.18090e-01   -7.39081e-01   -7.06939e-01
6.28141e-01   -5.65262e-01   -8.58999e-01
6.38191e-01   -3.61082e-01   -9.64421e-01
6.48241e-01   -1.37621e-01   -1.01755e+00
6.58291e-01   9.30156e-02   -1.01558e+00
6.68342e-01   3.18346e-01   -9.58678e-01
6.78392e-01   5.26191e-01   -8.49976e-01
6.88442e-01   7.05333e-01   -6.95418e-01
6.98492e-01   8.46117e-01   -5.03414e-01
7.08543e-01   9.40977e-01   -2.84394e-01
7.18593e-01   9.84838e-01   -5.02365e-02
7.28643e-01   9.75389e-01   1.86376e-01
7.38693e-01   9.13205e-01   4.12641e-01
7.48744e-01   8.01711e-01   6.16330e-01
7.58794e-01   6.46997e-01   7.86450e-01
7.68844e-01   4.57479e-01   9.13837e-01
7.78894e-01   2.43450e-01   9.91646e-01
7.88945e-01   1.65111e-02   1.01573e+00
7.98995e-01   -2.11049e-01   9.84832e-01
8.09045e-01   -4.26923e-01   9.00699e-01
8.19095e-01   -6.19452e-01   7.67938e-01
8.29146e-01   -7.78252e-01   5.93784e-01
8.39196e-01   -8.94776e-01   3.87704e-01
8.49246e-01   -9.62774e-01   1.60884e-01
8.59296e-01   -9.78626e-01   -7.43853e-02
8.69347e-01   -9.41537e-01   -3.05366e-01
8.79397e-01   -8.53578e-01   -5.19570e-01
8.89447e-01   -7.19564e-01   -7.05426e-01
8.99497e-01   -5.46799e-01   -8.52914e-01
9.09548e-01   -3.44671e-01   -9.54099e-01
9.19598e-01   -1.24147e-01   -1.00356e+00
9.29648e-01   1.02827e-01   -9.98673e-01
9.39698e-01   3.23968e-01   -9.39772e-01
9.49749e-01   5.27325e-01   -8.30099e-01
9.59799e-01   7.01922e-01   -6.75646e-01
9.69849e-01   8.38352e-01   -4.84816e-01
9.79899e-01   9.29283e-01   -2.67975e-01
9.89950e-01   9.69852e-01   -3.68805e-02
1.00000e+00   9.57926e-01   1.95950e-01
1.00000e+00   9.57926e-01   1.95950e-01
1.01013e+00   9.06106e-01   4.28442e-01
1.02026e+00   7.98228e-01   6.46651e-01
1.03039e+00   6.35804e-01   8.34641e-01
1.04052e+00   4.24895e-01   9.76310e-01
1.05064e+00   1.76533e-01   1.05696e+00
1.06077e+00   -9.33762e-02   1.06514e+00
1.07090e+00   -3.64855e-01   9.94555e-01
1.08103e+00   -6.15429e-01   8.45710e-01
1.09116e+00   -8.22416e-01   6.26877e-01
1.10129e+00   -9.65658e-01   3.54099e-01
1.11142e+00   -1.03027e+00   4.99958e-02
1.12155e+00   -1.00887e+00   -2.58575e-01
1.13168e+00   -9.02835e-01   -5.43659e-01
1.14181e+00   -7.22293e-01   -7.79630e-01
1.15193e+00   -4.84782e-01   -9.46260e-01
1.16206e+00   -2.12936e-01   -1.03092e+00
1.17219e+00   6.84018e-02   -1.02955e+00
1.18232e+00   3.35089e-01   -9.46472e-01
1.19245e+00   5.66155e-01   -7.93076e-01
1.20258e+00   7.45553e-01   -5.85900e-01
1.21271e+00   8.63078e-01   -3.44402e-01
1.22284e+00   9.14495e-01   -8.88025e-02
1.23297e+00   9.01051e-01   1.61755e-01
1.24309e+00   8.28559e-01   3.90589e-01
1.25322e+00   7.06262e-01   5.84376e-01
1.26335e+00   5.45640e-01   7.33591e-01
1.27348e+00   3.59291e-01   8.32563e-01
1.28361e+00   1.59960e-01   8.79244e-01
1.29374e+00   -4.02485e-02   8.74786e-01
1.30387e+00   -2.30455e-01   8.23002e-01
1.31400e+00   -4.01412e-01   7.29778e-01
1.32413e+00   -5.45737e-01   6.02486e-01
1.33426e+00   -6.58013e-01   4.49438e-01
1.34438e+00   -7.34783e-01   2.79388e-01
1.35451e+00   -7.74454e-01   1.01102e-01
1.36464e+00   -7.77144e-01   -7.69981e-02
1.37477e+00   -7.44495e-01   -2.47123e-01
1.38490e+00   -6.79453e-01   -4.02341e-01
1.39503e+00   -5.86041e-01   -5.36744e-01
1.40516e+00   -4.69125e-01   -6.45558e-01
1.41529e+00   -3.34192e-01   -7.25210e-01
1.42542e+00   -1.87127e-01   -7.73356e-01
1.43554e+00   -3.40073e-02   -7.88875e-01
1.44567e+00   1.19092e-01   -7.71838e-01
1.45580e+00   2.66273e-01   -7.23442e-01
1.46593e+00   4.01986e-01   -6.45939e-01
1.47606e+00   5.21167e-01   -5.42537e-01
1.48619e+00   6.19378e-01   -4.17287e-01
1.49632e+00   6.92921e-01   -2.74959e-01
1.50645e+00   7.38938e-01   -1.20905e-01
1.51658e+00   7.55495e-01   3.90914e-02
1.52671e+00   7.41648e-01   1.98977e-01
1.53683e+00   6.97494e-01   3.52593e-01
1.54696e+00   6.24198e-01   4.93863e-01
1.55709e+00   5.23997e-01   6.16970e-01
1.56722e+00   4.00184e-01   7.16558e-01
1.57735e+00   2.57057e-01   7.87929e-01
1.58748e+00   9.98437e-02   8.27236e-01
1.59761e+00   -6.54161e-02   8.31688e-01
1.60774e+00   -2.32023e-01   7.99725e-01
1.61787e+00   -3.92815e-01   7.31193e-01
1.62800e+00   -5.40408e-01   6.27479e-01
1.63812e+00   -6.67484e-01   4.91611e-01
1.64825e+00   -7.67120e-01   3.28300e-01
1.65838e+00   -8.33155e-01   1.43906e-01
1.66851e+00   -8.60578e-01   -5.36723e-02
1.67864e+00   -8.45933e-01   -2.55233e-01
1.68877e+00   -7.87690e-01   -4.50607e-01
1.69890e+00   -6.86576e-01   -6.29129e-01
1.70903e+00   -5.45806e-01   -7.80226e-01
1.71916e+00   -3.71174e-01   -8.94103e-01
1.72928e+00   -1.70966e-01   -9.62489e-01
1.73941e+00   4.43499e-02   -9.79387e-01
1.74954e+00   2.62666e-01   -9.41737e-01
1.75967e+00   4.71003e-01   -8.49919e-01
1.76980e+00   6.56455e-01   -7.07990e-01
1.77993e+00   8.07228e-01   -5.23594e-01
1.79006e+00   9.13659e-01   -3.07505e-01
1.80019e+00   9.69080e-01   -7.28291e-02
1.81032e+00   9.70403e-01   1.66067e-01
1.82045e+00   9.18348e-01   3.94766e-01
1.83057e+00   8.17275e-01   5.99994e-01
1.84070e+00   6.74645e-01   7.70655e-01
1.85083e+00   5.00219e-01   8.98567e-01
1.86096e+00   3.05093e-01   9.78852e-01
1.87109e+00   1.00731e-01   1.00996e+00
1.88122e+00   -1.01914e-01   9.93397e-01
1.89135e+00   -2.93084e-01   9.33198e-01
1.90148e+00   -4.64692e-01   8.35317e-01
1.91161e+00   -6.10563e-01   7.06956e-01
1.92173e+00   -7.26487e-01   5.55940e-01
1.93186e+00   -8.10127e-01   3.90185e-01
1.94199e+00   -8.60809e-01   2.17273e-01
1.95212e+00   -8.79271e-01   4.41531e-02
1.96225e+00   -8.67376e-01   -1.23057e-01
1.97238e+00   -8.27848e-01   -2.79177e-01
1.98251e+00   -7.64014e-01   -4.19995e-01
1.99264e+00   -6.79590e-01   -5.42251e-01
2.00277e+00   -5.78500e-01   -6.43581e-01
2.01290e+00   -4.64732e-01   -7.22447e-01
2.02302e+00   -3.42222e-01   -7.78048e-01
2.03315e+00   -2.14767e-01   -8.10236e-01
2.04328e+00   -8.59667e-02   -8.19432e-01
2.05341e+00   4.08250e-02   -8.06547e-01
2.06354e+00   1.62532e-01   -7.72913e-01
2.07367e+00   2.76375e-01   -7.20216e-01
2.08380e+00   3.79892e-01   -6.50444e-01
2.09393e+00   4.70940e-01   -5.65832e-01
2.10406e+00   5.47712e-01   -4.68822e-01
2.11418e+00   6.08738e-01   -3.62022e-01
2.12431e+00   6.52891e-01   -2.48165e-01
2.13444e+00   6.79398e-01   -1.30075e-01
2.14457e+00   6.87841e-01   -1.06301e-02
2.15470e+00   6.78165e-01   1.07273e-01
2.15470e+00   6.78165e-01   1.07273e-01
2.16483e+00   6.43565e-01   2.18643e-01
2.17496e+00   5.92120e-01   3.22868e-01
2.18509e+00   5.25070e-01   4.17299e-01
2.19522e+00   4.44030e-01   4.99448e-01
2.20535e+00   3.50978e-01   5.67032e-01
2.21547e+00   2.48246e-01   6.18038e-01
2.22560e+00   1.38493e-01   6.50776e-01
2.23573e+00   2.46768e-02   6.63945e-01
2.24586e+00   -8.99884e-02   6.56698e-01
2.25599e+00   -2.02089e-01   6.28705e-01
2.26612e+00   -3.08083e-01   5.80213e-01
2.27625e+00   -4.04386e-01   5.12101e-01
2.28638e+00   -4.87475e-01   4.25925e-01
2.29651e+00   -5.54010e-01   3.23943e-01
2.30663e+00   -6.00968e-01   2.09129e-01
2.31676e+00   -6.25794e-01   8.51484e-02
2.32689e+00   -6.26556e-01   -4.36905e-02
2.33702e+00   -6.02110e-01   -1.72526e-01
2.34715e+00   -5.52248e-01   -2.96077e-01
2.35728e+00   -4.77840e-01   -4.08826e-01
2.36741e+00   -3.80936e-01   -5.05244e-01
2.37754e+00   -2.64831e-01   -5.80068e-01
2.38767e+00   -1.34064e-01   -6.28613e-01
2.39780e+00   5.66329e-03   -6.47107e-01
2.40792e+00   1.47651e-01   -6.33037e-01
2.41805e+00   2.84473e-01   -5.85468e-01
2.42818e+00   4.08341e-01   -5.05308e-01
2.43831e+00   5.11574e-01   -3.95494e-01
2.44844e+00   5.87130e-01   -2.61040e-01
2.45857e+00   6.29176e-01   -1.08937e-01
2.46870e+00   6.33653e-01   5.21316e-02
2.47883e+00   5.98770e-01   2.12262e-01
2.48896e+00   5.25362e-01   3.60970e-01
2.49908e+00   4.17064e-01   4.87970e-01
2.50921e+00   2.80237e-01   5.84019e-01
2.51934e+00   1.23639e-01   6.41750e-01
2.52947e+00   -4.21666e-02   6.56400e-01
2.53960e+00   -2.05619e-01   6.26332e-01
2.54973e+00   -3.55107e-01   5.53287e-01
2.55986e+00   -4.79960e-01   4.42317e-01
2.56999e+00   -5.71366e-01   3.01387e-01
2.58012e+00   -6.23124e-01   1.40697e-01
2.59025e+00   -6.32125e-01   -2.82130e-02
2.60037e+00   -5.98538e-01   -1.93455e-01
2.61050e+00   -5.25667e-01   -3.43791e-01
2.62063e+00   -4.19536e-01   -4.69504e-01
2.63076e+00   -2.88250e-01   -5.63083e-01
2.64089e+00   -1.41225e-01   -6.19651e-01
2.65102e+00   1.16228e-02   -6.37128e-01
2.66115e+00   1.60647e-01   -6.16144e-01
2.67128e+00   2.97127e-01   -5.59739e-01
2.68141e+00   4.13776e-01   -4.72915e-01
2.69153e+00   5.05066e-01   -3.62096e-01
2.70166e+00   5.67387e-01   -2.34560e-01
2.71179e+00   5.99046e-01   -9.78957e-02
2.72192e+00   6.00133e-01   4.04835e-02
2.73205e+00   5.72300e-01   1.73735e-01
2.74218e+00   5.18479e-01   2.95884e-01
2.75231e+00   4.42559e-01   4.02028e-01
2.76244e+00   3.49081e-01   4.88435e-01
2.77257e+00   2.42932e-01   5.52575e-01
2.78270e+00   1.29082e-01   5.93074e-01
2.79282e+00   1.23611e-02   6.09627e-01
2.80295e+00   -1.02725e-01   6.02871e-01
2.81308e+00   -2.12124e-01   5.74242e-01
2.82321e+00   -3.12337e-01   5.25816e-01
2.83334e+00   -4.00468e-01   4.60159e-01
2.84347e+00   -4.74250e-01   3.80177e-01
2.85360e+00   -5.32039e-01   2.88985e-01
2.86373e+00   -5.72794e-01   1.89780e-01
2.87386e+00   -5.96032e-01   8.57452e-02
2.88399e+00   -6.01779e-01   -2.00393e-02
2.89411e+00   -5.90515e-01   -1.24666e-01
2.90424e+00   -5.63108e-01   -2.25452e-01
2.91437e+00   -5.20758e-01   -3.19981e-01
2.92450e+00   -4.64933e-01   -4.06127e-01
2.93463e+00   -3.97310e-01   -4.82074e-01
2.94476e+00   -3.19730e-01   -5.46319e-01
2.95489e+00   -2.34137e-01   -5.97676e-01
2.96502e+00   -1.42545e-01   -6.35269e-01
2.97515e+00   -4.69937e-02   -6.58521e-01
2.98527e+00   5.04862e-02   -6.67138e-01
2.99540e+00   1.47899e-01   -6.61098e-01
3.00553e+00   2.43312e-01   -6.40633e-01
3.01566e+00   3.34876e-01   -6.06209e-01
3.02579e+00   4.20843e-01   -5.58507e-01
3.03592e+00   4.99582e-01   -4.98414e-01
3.04605e+00   5.69593e-01   -4.26997e-01
3.05618e+00   6.29518e-01   -3.45492e-01
3.06631e+00   6.78153e-01   -2.55289e-01
3.07644e+00   7.14456e-01   -1.57919e-01
3.08656e+00   7.37559e-01   -5.50392e-02
3.09669e+00   7.46779e-01   5.15812e-02
3.10682e+00   7.41630e-01   1.60071e-01
3.11695e+00   7.21834e-01   2.68474e-01
3.12708e+00   6.87336e-01   3.74761e-01
3.13721e+00   6.38322e-01   4.76853e-01
3.14734e+00   5.75230e-01   5.72639e-01
3.15747e+00   4.98774e-01   6.60002e-01
3.16760e+00   4.09956e-01   7.36856e-01
3.17772e+00   3.10080e-01   8.01180e-01
3.18785e+00   2.00768e-01   8.51065e-01
3.19798e+00   8.39608e-02   8.84773e-01
3.20811e+00   -3.80837e-02   9.00797e-01
3.21824e+00   -1.62808e-01   8.97929e-01
3.22837e+00   -2.87383e-01   8.75338e-01
3.23850e+00   -4.08762e-01   8.32643e-01
3.24863e+00   -5.23744e-01   7.69987e-01
3.25876e+00   -6.29070e-01   6.88094e-01
3.26889e+00   -7.21531e-01   5.88317e-01
3.27901e+00   -7.98093e-01   4.72660e-01
3.28914e+00   -8.56038e-01   3.43759e-01
3.29927e+00   -8.93101e-01   2.04842e-01
3.30940e+00   -9.07602e-01   5.96425e-02
3.30940e+00   -9.07602e-01   5.96425e-02
3.31953e+00   -8.97473e-01   -8.72395e-02
3.32966e+00   -8.63619e-01   -2.31954e-01
3.33979e+00   -8.06685e-01   -3.70120e-01
3.34992e+00   -7.28142e-01   -4.97489e-01
3.36005e+00   -6.30239e-01   -6.10124e-01
3.37017e+00   -5.15922e-01   -7.04567e-01
3.38030e+00   -3.88705e-01   -7.77986e-01
3.39043e+00   -2.52534e-01   -8.28275e-01
3.40056e+00   -1.11618e-01   -8.54129e-01
3.41069e+00   2.97348e-02   -8.55071e-01
3.42082e+00   1.67277e-01   -8.31445e-01
3.43095e+00   2.96970e-01   -7.84371e-01
3.44108e+00   4.15116e-01   -7.15680e-01
3.45121e+00   5.18462e-01   -6.27821e-01
3.46134e+00   6.04282e-01   -5.23757e-01
3.47146e+00   6.70442e-01   -4.06853e-01
3.48159e+00   7.15428e-01   -2.80760e-01
3.49172e+00   7.38370e-01   -1.49301e-01
3.50185e+00   7.39034e-01   -1.63601e-02
3.51198e+00   7.17808e-01   1.14221e-01
3.52211e+00   6.75671e-01   2.38741e-01
3.53224e+00   6.14151e-01   3.53721e-01
3.54237e+00   5.35274e-01   4.55990e-01
3.55250e+00   4.41510e-01   5.42746e-01
3.56262e+00   3.35706e-01   6.11624e-01
3.57275e+00   2.21023e-01   6.60739e-01
3.58288e+00   1.00857e-01   6.88734e-01
3.59301e+00   -2.12295e-02   6.94814e-01
3.60314e+00   -1.41593e-01   6.78767e-01
3.61327e+00   -2.56586e-01   6.40982e-01
3.62340e+00   -3.62645e-01   5.82458e-01
3.63353e+00   -4.56377e-01   5.04799e-01
3.64366e+00   -5.34645e-01   4.10198e-01
3.65379e+00   -5.94663e-01   3.01416e-01
3.66391e+00   -6.34085e-01   1.81742e-01
3.67404e+00   -6.51091e-01   5.49360e-02
3.68417e+00   -6.44482e-01   -7.48324e-02
3.69430e+00   -6.13756e-01   -2.03076e-01
3.70443e+00   -5.59187e-01   -3.25092e-01
3.71456e+00   -4.81894e-01   -4.36088e-01
3.72469e+00   -3.83884e-01   -5.31327e-01
3.73482e+00   -2.68090e-01   -6.06298e-01
3.74495e+00   -1.38375e-01   -6.56902e-01
3.75507e+00   4.97104e-04   -6.79660e-01
3.76520e+00   1.42926e-01   -6.71944e-01
3.77533e+00   2.82595e-01   -6.32202e-01
3.78546e+00   4.12642e-01   -5.60201e-01
3.79559e+00   5.25901e-01   -4.57251e-01
3.80572e+00   6.15216e-01   -3.26398e-01
3.81585e+00   6.73830e-01   -1.72576e-01
3.82598e+00   6.95851e-01   -2.66918e-03
3.83611e+00   6.76785e-01   1.74529e-01
3.84624e+00   6.14120e-01   3.48508e-01
3.85636e+00   5.07915e-01   5.07424e-01
3.86649e+00   3.61364e-01   6.38704e-01
3.87662e+00   1.81229e-01   7.29902e-01
3.88675e+00   -2.19205e-02   7.69811e-01
3.89688e+00   -2.33806e-01   7.49787e-01
3.90701e+00   -4.36983e-01   6.65228e-01
3.91714e+00   -6.11940e-01   5.17014e-01
3.92727e+00   -7.38828e-01   3.12720e-01
3.93740e+00   -7.99785e-01   6.72652e-02
3.94753e+00   -7.81686e-01   -1.97319e-01
3.95765e+00   -6.78977e-01   -4.53318e-01
3.96778e+00   -4.96055e-01   -6.70121e-01
3.97791e+00   -2.48534e-01   -8.18268e-01
3.98804e+00   3.72410e-02   -8.74276e-01
3.99817e+00   3.26839e-01   -8.25357e-01
4.00830e+00   5.82459e-01   -6.72919e-01
4.01843e+00   7.69023e-01   -4.33722e-01
4.02856e+00   8.60385e-01   -1.38048e-01
4.03869e+00   8.44138e-01   1.75008e-01
4.04881e+00   7.23781e-01   4.64164e-01
4.05894e+00   5.17687e-01   6.92915e-01
4.06907e+00   2.55232e-01   8.35205e-01
4.07920e+00   -2.87884e-02   8.78620e-01
4.08933e+00   -3.00026e-01   8.24724e-01
4.09946e+00   -5.29469e-01   6.86937e-01
4.10959e+00   -6.96564e-01   4.86863e-01
4.11972e+00   -7.90408e-01   2.50107e-01
4.12985e+00   -8.09274e-01   2.44233e-03
4.13998e+00   -7.59011e-01   -2.33127e-01
4.15010e+00   -6.50886e-01   -4.38224e-01
4.16023e+00   -4.99354e-01   -5.99935e-01
4.17036e+00   -3.20067e-01   -7.10823e-01
4.18049e+00   -1.28304e-01   -7.68392e-01
4.19062e+00   6.21454e-02   -7.74236e-01
4.20075e+00   2.39661e-01   -7.33062e-01
4.21088e+00   3.95120e-01   -6.51733e-01
4.22101e+00   5.21951e-01   -5.38415e-01
4.23114e+00   6.16010e-01   -4.01851e-01
4.24126e+00   6.75334e-01   -2.50799e-01
4.25139e+00   6.99838e-01   -9.36007e-02
4.26152e+00   6.90993e-01   6.21123e-02
4.27165e+00   6.51504e-01   2.09618e-01
4.28178e+00   5.85018e-01   3.43216e-01
4.29191e+00   4.95857e-01   4.58278e-01
4.30204e+00   3.88787e-01   5.51251e-01
4.31217e+00   2.68820e-01   6.19634e-01
4.32230e+00   1.41045e-01   6.61929e-01
4.33243e+00   1.04889e-02   6.77582e-01
4.34255e+00   -1.18005e-01   6.66911e-01
4.35268e+00   -2.39877e-01   6.31043e-01
4.36281e+00   -3.50936e-01   5.71833e-01
4.37294e+00   -4.47435e-01   4.91794e-01
4.38307e+00   -5.26144e-01   3.94021e-01
4.39320e+00   -5.84403e-01   2.82116e-01
4.40333e+00   -6.20187e-01   1.60104e-01
4.41346e+00   -6.32152e-01   3.23513e-02
4.42359e+00   -6.19689e-01   -9.65336e-02
4.43371e+00   -5.82961e-01   -2.21798e-01
4.44384e+00   -5.22945e-01   -3.38665e-01
4.45397e+00   -4.41449e-01   -4.42460e-01
4.46410e+00   -3.41127e-01   -5.28755e-01
4.46410e+00   -3.41127e-01   -5.28755e-01
4.47423e+00   -2.42972e-01   -6.09649e-01
4.48436e+00   -1.33226e-01   -6.65053e-01
4.49449e+00   -1.61467e-02   -6.91663e-01
4.50462e+00   1.03393e-01   -6.87138e-01
4.51475e+00   2.20025e-01   -6.50315e-01
4.52488e+00   3.28057e-01   -5.81408e-01
4.53500e+00   4.21701e-01   -4.82190e-01
4.54513e+00   4.95343e-01   -3.56122e-01
4.55526e+00   5.43879e-01   -2.08421e-01
4.56539e+00   5.63085e-01   -4.60281e-02
4.57552e+00   5.50017e-01   1.22545e-01
4.58565e+00   5.03411e-01   2.87514e-01
4.59578e+00   4.24051e-01   4.38290e-01
4.60591e+00   3.15046e-01   5.64116e-01
4.61604e+00   1.81974e-01   6.54867e-01
4.62616e+00   3.28315e-02   7.01966e-01
4.63629e+00   -1.22271e-01   6.99354e-01
4.64642e+00   -2.71694e-01   6.44401e-01
4.65655e+00   -4.03135e-01   5.38647e-01
4.66668e+00   -5.04747e-01   3.88217e-01
4.67681e+00   -5.66403e-01   2.03777e-01
4.68694e+00   -5.80963e-01   -4.48220e-05
4.69707e+00   -5.45366e-01   -2.05817e-01
4.70720e+00   -4.61341e-01   -3.94957e-01
4.71733e+00   -3.35577e-01   -5.49713e-01
4.72745e+00   -1.79252e-01   -6.55214e-01
4.73758e+00   -6.93519e-03   -7.01271e-01
4.74771e+00   1.65018e-01   -6.83655e-01
4.75784e+00   3.20341e-01   -6.04613e-01
4.76797e+00   4.44727e-01   -4.72548e-01
4.77810e+00   5.27392e-01   -3.00909e-01
4.78823e+00   5.62123e-01   -1.06493e-01
4.79836e+00   5.47681e-01   9.25614e-02
4.80849e+00   4.87565e-01   2.78776e-01
4.81861e+00   3.89225e-01   4.37061e-01
4.82874e+00   2.62930e-01   5.55976e-01
4.83887e+00   1.20457e-01   6.28422e-01
4.84900e+00   -2.61784e-02   6.51779e-01
4.85913e+00   -1.65823e-01   6.27573e-01
4.86926e+00   -2.89016e-01   5.60795e-01
4.87939e+00   -3.88523e-01   4.59008e-01
4.88952e+00   -4.59563e-01   3.31399e-01
4.89965e+00   -4.99800e-01   1.87860e-01
4.90978e+00   -5.09126e-01   3.81855e-02
4.91990e+00   -4.89326e-01   -1.08563e-01
4.93003e+00   -4.43667e-01   -2.44520e-01
4.94016e+00   -3.76467e-01   -3.63308e-01
4.95029e+00   -2.92684e-01   -4.60169e-01
4.96042e+00   -1.97541e-01   -5.31980e-01
4.97055e+00   -9.62225e-02   -5.77157e-01
4.98068e+00   6.38187e-03   -5.95503e-01
4.99081e+00   1.05856e-01   -5.88010e-01
5.00094e+00   1.98384e-01   -5.56636e-01
5.01107e+00   2.80819e-01   -5.04082e-01
5.02119e+00   3.50718e-01   -4.33581e-01
5.03132e+00   4.06327e-01   -3.48694e-01
5.04145e+00   4.46554e-01   -2.53142e-01
5.05158e+00   4.70914e-01   -1.50652e-01
5.06171e+00   4.79463e-01   -4.48350e-02
5.07184e+00   4.72731e-01   6.09088e-02
5.08197e+00   4.51639e-01   1.63469e-01
5.09210e+00   4.17433e-01   2.60073e-01
5.10223e+00   3.71606e-01   3.48326e-01
5.11235e+00   3.15835e-01   4.26226e-01
5.12248e+00   2.51915e-01   4.92167e-01
5.13261e+00   1.81712e-01   5.44939e-01
5.14274e+00   1.07107e-01   5.83711e-01
5.15287e+00   2.99566e-02   6.08011e-01
5.16300e+00   -4.79389e-02   6.17701e-01
5.17313e+00   -1.24869e-01   6.12950e-01
5.18326e+00   -1.99234e-01   5.94202e-01
5.19339e+00   -2.69567e-01   5.62145e-01
5.20352e+00   -3.34545e-01   5.17681e-01
5.21364e+00   -3.92999e-01   4.61894e-01
5.22377e+00   -4.43926e-01   3.96019e-01
5.23390e+00   -4.86488e-01   3.21413e-01
5.24403e+00   -5.20015e-01   2.39531e-01
5.25416e+00   -5.44004e-01   1.51894e-01
5.26429e+00   -5.58120e-01   6.00709e-02
5.27442e+00   -5.62189e-01   -3.43505e-02
5.28455e+00   -5.56195e-01   -1.29780e-01
5.29468e+00   -5.40272e-01   -2.24647e-01
5.30480e+00   -5.14700e-01   -3.17418e-01
5.31493e+00   -4.79897e-01   -4.06617e-01
5.32506e+00   -4.36413e-01   -4.90836e-01
5.33519e+00   -3.84917e-01   -5.68756e-01
5.34532e+00   -3.26192e-01   -6.39159e-01
5.35545e+00   -2.61123e-01   -7.00943e-01
5.36558e+00   -1.90689e-01   -7.53131e-01
5.37571e+00   -1.15947e-01   -7.94892e-01
5.38584e+00   -3.80256e-02   -8.25544e-01
5.39597e+00   4.18958e-02   -8.44569e-01
5.40609e+00   1.22598e-01   -8.51622e-01
5.41622e+00   2.02838e-01   -8.46537e-01
5.42635e+00   2.81370e-01   -8.29336e-01
5.43648e+00   3.56962e-01   -8.00231e-01
5.44661e+00   4.28419e-01   -7.59623e-01
5.45674e+00   4.94597e-01   -7.08101e-01
5.46687e+00   5.54432e-01   -6.46436e-01
5.47700e+00   6.06954e-01   -5.75570e-01
5.48713e+00   6.51308e-01   -4.96602e-01
5.49725e+00   6.86772e-01   -4.10772e-01
5.50738e+00   7.12767e-01   -3.19435e-01
5.51751e+00   7.28876e-01   -2.24042e-01
5.52764e+00   7.34842e-01   -1.26112e-01
5.53777e+00   7.30582e-01   -2.72038e-02
5.54790e+00   7.16179e-01   7.11115e-02
5.55803e+00   6.91886e-01   1.67278e-01
5.56816e+00   6.58114e-01   2.59783e-01
5.57829e+00   6.15427e-01   3.47179e-01
5.58842e+00   5.64526e-01   4.28109e-01
5.59854e+00   5.06241e-01   5.01326e-01
5.60867e+00   4.41515e-01   5.65710e-01
5.61880e+00   3.71384e-01   6.20284e-01
5.61880e+00   3.71384e-01   6.20284e-01
5.62893e+00   2.83884e-01   6.51546e-01
5.63906e+00   1.93746e-01   6.71963e-01
5.64919e+00   1.02399e-01   6.81253e-01
5.65932e+00   1.12907e-02   6.79301e-01
5.66945e+00   -7.81260e-02   6.66166e-01
5.67958e+00   -1.64414e-01   6.42075e-01
5.68970e+00   -2.46172e-01   6.07428e-01
5.69983e+00   -3.22048e-01   5.62793e-01
5.70996e+00   -3.90764e-01   5.08902e-01
5.72009e+00   -4.51131e-01   4.46647e-01
5.73022e+00   -5.02067e-01   3.77069e-01
5.74035e+00   -5.42619e-01   3.01357e-01
5.75048e+00   -5.71978e-01   2.20832e-01
5.76061e+00   -5.89502e-01   1.36935e-01
5.77074e+00   -5.94728e-01   5.12156e-02
5.78087e+00   -5.87397e-01   -3.46906e-02
5.79099e+00   -5.67468e-01   -1.19078e-01
5.80112e+00   -5.35133e-01   -2.00198e-01
5.81125e+00   -4.90831e-01   -2.76284e-01
5.82138e+00   -4.35265e-01   -3.45581e-01
5.83151e+00   -3.69404e-01   -4.06384e-01
5.84164e+00   -2.94493e-01   -4.57074e-01
5.85177e+00   -2.12051e-01   -4.96158e-01
5.86190e+00   -1.23867e-01   -5.22319e-01
5.87203e+00   -3.19866e-02   -5.34460e-01
5.88215e+00   6.13096e-02   -5.31757e-01
5.89228e+00   1.53535e-01   -5.13712e-01
5.90241e+00   2.42040e-01   -4.80204e-01
5.91254e+00   3.24063e-01   -4.31539e-01
5.92267e+00   3.96803e-01   -3.68500e-01
5.93280e+00   4.57494e-01   -2.92380e-01
5.94293e+00   5.03508e-01   -2.05017e-01
5.95306e+00   5.32460e-01   -1.08807e-01
5.96319e+00   5.42332e-01   -6.69547e-03
5.97332e+00   5.31613e-01   9.78462e-02
5.98344e+00   4.99432e-01   2.00883e-01
5.99357e+00   4.45707e-01   2.98109e-01
6.00370e+00   3.71276e-01   3.84981e-01
6.01383e+00   2.78013e-01   4.56899e-01
6.02396e+00   1.68921e-01   5.09426e-01
6.03409e+00   4.81625e-02   5.38558e-01
6.04422e+00   -7.89575e-02   5.41029e-01
6.05435e+00   -2.06105e-01   5.14640e-01
6.06448e+00   -3.26123e-01   4.58602e-01
6.07460e+00   -4.31358e-01   3.73848e-01
6.08473e+00   -5.14105e-01   2.63294e-01
6.09486e+00   -5.67175e-01   1.31997e-01
6.10499e+00   -5.84552e-01   -1.28416e-02
6.11512e+00   -5.62117e-01   -1.62066e-01
6.12525e+00   -4.98350e-01   -3.05004e-01
6.13538e+00   -3.94942e-01   -4.30164e-01
6.14551e+00   -2.57192e-01   -5.26187e-01
6.15564e+00   -9.40908e-02   -5.82990e-01
6.16577e+00   8.20226e-02   -5.93015e-01
6.17589e+00   2.56283e-01   -5.52411e-01
6.18602e+00   4.12601e-01   -4.61967e-01
6.19615e+00   5.35343e-01   -3.27601e-01
6.20628e+00   6.11215e-01   -1.60230e-01
6.21641e+00   6.31061e-01   2.50572e-02
6.22654e+00   5.91296e-01   2.10501e-01
6.23667e+00   4.94663e-01   3.77672e-01
6.24680e+00   3.50156e-01   5.09693e-01
6.25693e+00   1.72049e-01   5.93325e-01
6.26706e+00   -2.18289e-02   6.20583e-01
6.27718e+00   -2.12290e-01   5.89597e-01
6.28731e+00   -3.81097e-01   5.04625e-01
6.29744e+00   -5.13013e-01   3.75251e-01
6.30757e+00   -5.97309e-01   2.14956e-01
6.31770e+00   -6.28550e-01   3.93407e-02
6.32783e+00   -6.06662e-01   -1.35702e-01
6.33796e+00   -5.36357e-01   -2.95618e-01
6.34809e+00   -4.26115e-01   -4.28430e-01
6.35822e+00   -2.86922e-01   -5.25519e-01
6.36834e+00   -1.30974e-01   -5.81932e-01
6.37847e+00   2.95156e-02   -5.96285e-01
6.38860e+00   1.83285e-01   -5.70366e-01
6.39873e+00   3.20726e-01   -5.08532e-01
6.40886e+00   4.34323e-01   -4.17024e-01
6.41899e+00   5.18839e-01   -3.03269e-01
6.42912e+00   5.71308e-01   -1.75230e-01
6.43925e+00   5.90871e-01   -4.08606e-02
6.44938e+00   5.78515e-01   9.23464e-02
6.45951e+00   5.36756e-01   2.17683e-01
6.46963e+00   4.69301e-01   3.29452e-01
6.47976e+00   3.80707e-01   4.23093e-01
6.48989e+00   2.76078e-01   4.95237e-01
6.50002e+00   1.60779e-01   5.43692e-01
6.51015e+00   4.02041e-02   5.67392e-01
6.52028e+00   -8.04264e-02   5.66309e-01
6.53041e+00   -1.96223e-01   5.41345e-01
6.54054e+00   -3.02754e-01   4.94214e-01
6.55067e+00   -3.96134e-01   4.27324e-01
6.56079e+00   -4.73099e-01   3.43649e-01
6.57092e+00   -5.31046e-01   2.46615e-01
6.58105e+00   -5.68066e-01   1.39987e-01
6.59118e+00   -5.82959e-01   2.77595e-02
6.60131e+00   -5.75240e-01   -8.59437e-02
6.61144e+00   -5.45136e-01   -1.96969e-01
6.62157e+00   -4.93577e-01   -3.01225e-01
6.63170e+00   -4.22185e-01   -3.94781e-01
6.64183e+00   -3.33247e-01   -4.73956e-01
6.65196e+00   -2.29692e-01   -5.35422e-01
6.66208e+00   -1.15053e-01   -5.76297e-01
6.67221e+00   6.58354e-03   -5.94258e-01
6.68234e+00   1.30637e-01   -5.87650e-01
6.69247e+00   2.52121e-01   -5.55600e-01
6.70260e+00   3.65752e-01   -4.98141e-01
6.71273e+00   4.66089e-01   -4.16327e-01
6.72286e+00   5.47716e-01   -3.12344e-01
6.73299e+00   6.05465e-01   -1.89605e-01
6.74312e+00   6.34691e-01   -5.28114e-02
6.75324e+00   6.31592e-01   9.20332e-02
6.76337e+00   5.93586e-01   2.37682e-01
6.77350e+00   5.19721e-01   3.75805e-01
6.77350e+00   5.19721e-01   3.75805e-01
6.78363e+00   4.11894e-01   4.98913e-01
6.79376e+00   2.72834e-01   5.95870e-01
6.80389e+00   1.08849e-01   6.57362e-01
6.81402e+00   -7.07887e-02   6.75180e-01
6.82415e+00   -2.53921e-01   6.43237e-01
6.83428e+00   -4.25933e-01   5.58711e-01
6.84441e+00   -5.70646e-01   4.23192e-01
6.85453e+00   -6.71740e-01   2.43650e-01
6.86466e+00   -7.14697e-01   3.29618e-02
6.87479e+00   -6.89125e-01   -1.90284e-01
6.88492e+00   -5.91175e-01   -4.02994e-01
6.89505e+00   -4.25554e-01   -5.79920e-01
6.90518e+00   -2.06568e-01   -6.97081e-01
6.91531e+00   4.23981e-02   -7.35814e-01
6.92544e+00   2.91296e-01   -6.86689e-01
6.93557e+00   5.07620e-01   -5.52304e-01
6.94569e+00   6.61740e-01   -3.48033e-01
6.95582e+00   7.32216e-01   -1.00230e-01
6.96595e+00   7.09783e-01   1.57934e-01
6.97608e+00   5.98967e-01   3.92109e-01
6.98621e+00   4.16947e-01   5.72548e-01
6.99634e+00   1.90035e-01   6.78683e-01
7.00647e+00   -5.12155e-02   7.01595e-01
7.01660e+00   -2.77079e-01   6.44102e-01
7.02673e+00   -4.62833e-01   5.18859e-01
7.03686e+00   -5.91419e-01   3.45195e-01
7.04698e+00   -6.54433e-01   1.45539e-01
7.05711e+00   -6.51669e-01   -5.78449e-02
7.06724e+00   -5.89674e-01   -2.45393e-01
7.07737e+00   -4.79781e-01   -4.01849e-01
7.08750e+00   -3.36042e-01   -5.16991e-01
7.09763e+00   -1.73368e-01   -5.85624e-01
7.10776e+00   -6.03341e-03   -6.07064e-01
7.11789e+00   1.53395e-01   -5.84319e-01
7.12802e+00   2.94710e-01   -5.23140e-01
7.13814e+00   4.10364e-01   -4.31074e-01
7.14827e+00   4.95489e-01   -3.16612e-01
7.15840e+00   5.47717e-01   -1.88463e-01
7.16853e+00   5.66877e-01   -5.49894e-02
7.17866e+00   5.54617e-01   7.62076e-02
7.18879e+00   5.14012e-01   1.98569e-01
7.19892e+00   4.49166e-01   3.06737e-01
7.20905e+00   3.64856e-01   3.96618e-01
7.21918e+00   2.66217e-01   4.65375e-01
7.22931e+00   1.58462e-01   5.11362e-01
7.23943e+00   4.66677e-02   5.34022e-01
7.24956e+00   -6.44054e-02   5.33760e-01
7.25969e+00   -1.70444e-01   5.11805e-01
7.26982e+00   -2.67676e-01   4.70067e-01
7.27995e+00   -3.52932e-01   4.10992e-01
7.29008e+00   -4.23679e-01   3.37429e-01
7.30021e+00   -4.78029e-01   2.52500e-01
7.31034e+00   -5.14731e-01   1.59485e-01
7.32047e+00   -5.33146e-01   6.17167e-02
7.33060e+00   -5.33215e-01   -3.75136e-02
7.34072e+00   -5.15411e-01   -1.35035e-01
7.35085e+00   -4.80693e-01   -2.27867e-01
7.36098e+00   -4.30447e-01   -3.13282e-01
7.37111e+00   -3.66431e-01   -3.88849e-01
7.38124e+00   -2.90715e-01   -4.52477e-01
7.39137e+00   -2.05620e-01   -5.02445e-01
7.40150e+00   -1.13656e-01   -5.37426e-01
7.41163e+00   -1.74633e-02   -5.56500e-01
7.42176e+00   8.02491e-02   -5.59166e-01
7.43188e+00   1.76762e-01   -5.45345e-01
7.44201e+00   2.69405e-01   -5.15371e-01
7.45214e+00   3.55614e-01   -4.69988e-01
7.46227e+00   4.32985e-01   -4.10325e-01
7.47240e+00   4.99329e-01   -3.37881e-01
7.48253e+00   5.52722e-01   -2.54489e-01
7.49266e+00   5.91556e-01   -1.62283e-01
7.50279e+00   6.14579e-01   -6.36499e-02
7.51292e+00   6.20939e-01   3.88178e-02
7.52305e+00   6.10210e-01   1.42384e-01
7.53317e+00   5.82422e-01   2.44236e-01
7.54330e+00   5.38074e-01   3.41555e-01
7.55343e+00   4.78136e-01   4.31598e-01
7.56356e+00   4.04037e-01   5.11777e-01
7.57369e+00   3.17639e-01   5.79745e-01
7.58382e+00   2.21194e-01   6.33477e-01
7.59395e+00   1.17282e-01   6.71344e-01
7.60408e+00   8.73731e-03   6.92183e-01
7.61421e+00   -1.01447e-01   6.95340e-01
7.62433e+00   -2.10220e-01   6.80710e-01
7.63446e+00   -3.14580e-01   6.48738e-01
7.64459e+00   -4.11689e-01   6.00412e-01
7.65472e+00   -4.98970e-01   5.37214e-01
7.66485e+00   -5.74203e-01   4.61062e-01
7.67498e+00   -6.35597e-01   3.74226e-01
7.68511e+00   -6.81838e-01   2.79230e-01
7.69524e+00   -7.12118e-01   1.78745e-01
7.70537e+00   -7.26132e-01   7.54898e-02
7.71550e+00   -7.24054e-01   -2.78730e-02
7.72562e+00   -7.06500e-01   -1.28821e-01
7.73575e+00   -6.74464e-01   -2.25044e-01
7.74588e+00   -6.29255e-01   -3.14498e-01
7.75601e+00   -5.72426e-01   -3.95441e-01
7.76614e+00   -5.05703e-01   -4.66448e-01
7.77627e+00   -4.30925e-01   -5.26422e-01
7.78640e+00   -3.49978e-01   -5.74578e-01
7.79653e+00   -2.64753e-01   -6.10432e-01
7.80666e+00   -1.77100e-01   -6.33777e-01
7.81678e+00   -8.87983e-02   -6.44656e-01
7.82691e+00   -1.53009e-03   -6.43335e-01
7.83704e+00   8.31359e-02   -6.30280e-01
7.84717e+00   1.63758e-01   -6.06124e-01
7.85730e+00   2.39030e-01   -5.71652e-01
7.86743e+00   3.07785e-01   -5.27772e-01
7.87756e+00   3.69002e-01   -4.75505e-01
7.88769e+00   4.21805e-01   -4.15958e-01
7.89782e+00   4.65466e-01   -3.50317e-01
7.90795e+00   4.99405e-01   -2.79830e-01
7.91807e+00   5.23193e-01   -2.05794e-01
7.92820e+00   5.36551e-01   -1.29545e-01
7.92820e+00   5.36551e-01   -1.29545e-01
7.93833e+00   5.39118e-01   -5.27092e-02
7.94846e+00   5.31172e-01   2.36157e-02
7.95859e+00   5.12909e-01   9.80603e-02
7.96872e+00   4.84681e-01   1.69270e-01
7.97885e+00   4.47004e-01   2.35918e-01
7.98898e+00   4.00559e-01   2.96724e-01
7.99911e+00   3.46190e-01   3.50472e-01
8.00923e+00   2.84901e-01   3.96031e-01
8.01936e+00   2.17859e-01   4.32374e-01
8.02949e+00   1.46379e-01   4.58607e-01
8.03962e+00   7.19226e-02   4.73987e-01
8.04975e+00   -3.92034e-03   4.77957e-01
8.05988e+00   -7.94483e-02   4.70165e-01
8.07001e+00   -1.52871e-01   4.50497e-01
8.08014e+00   -2.22341e-01   4.19101e-01
8.09027e+00   -2.85983e-01   3.76410e-01
8.10040e+00   -3.41944e-01   3.23168e-01
8.11052e+00   -3.88437e-01   2.60442e-01
8.12065e+00   -4.23800e-01   1.89635e-01
8.13078e+00   -4.46557e-01   1.12485e-01
8.14091e+00   -4.55486e-01   3.10582e-02
8.15104e+00   -4.49691e-01   -5.22767e-02
8.16117e+00   -4.28679e-01   -1.34885e-01
8.17130e+00   -3.92426e-01   -2.13925e-01
8.18143e+00   -3.41447e-01   -2.86422e-01
8.19156e+00   -2.76853e-01   -3.49370e-01
8.20168e+00   -2.00389e-01   -3.99847e-01
8.21181e+00   -1.14451e-01   -4.35156e-01
8.22194e+00   -2.20721e-02   -4.52982e-01
8.23207e+00   7.31265e-02   -4.51558e-01
8.24220e+00   1.67032e-01   -4.29833e-01
8.25233e+00   2.55183e-01   -3.87640e-01
8.26246e+00   3.32961e-01   -3.25828e-01
8.27259e+00   3.95839e-01   -2.46369e-01
8.28272e+00   4.39662e-01   -1.52398e-01
8.29285e+00   4.60963e-01   -4.81847e-02
8.30297e+00   4.57283e-01   6.09896e-02
8.31310e+00   4.27479e-01   1.69052e-01
8.32323e+00   3.71969e-01   2.69464e-01
8.33336e+00   2.92901e-01   3.55637e-01
8.34349e+00   1.94190e-01   4.21426e-01
8.35362e+00   8.14146e-02   4.61650e-01
8.36375e+00   -3.84628e-02   4.72602e-01
8.37388e+00   -1.57531e-01   4.52485e-01
8.38401e+00   -2.67509e-01   4.01719e-01
8.39414e+00   -3.60420e-01   3.23064e-01
8.40426e+00   -4.29285e-01   2.21518e-01
8.41439e+00   -4.68778e-01   1.03999e-01
8.42452e+00   -4.75743e-01   -2.11910e-02
8.43465e+00   -4.49517e-01   -1.45053e-01
8.44478e+00   -3.92013e-01   -2.58665e-01
8.45491e+00   -3.07551e-01   -3.53952e-01
8.46504e+00   -2.02448e-01   -4.24362e-01
8.47517e+00   -8.44365e-02   -4.65375e-01
8.48530e+00   3.80356e-02   -4.74802e-01
8.49542e+00   1.56525e-01   -4.52848e-01
8.50555e+00   2.63265e-01   -4.01946e-01
8.51568e+00   3.51722e-01   -3.26421e-01
8.52581e+00   4.16987e-01   -2.32011e-01
8.53594e+00   4.55997e-01   -1.25324e-01
8.54607e+00   4.67577e-01   -1.32969e-02
8.55620e+00   4.52330e-01   9.73168e-02
8.56633e+00   4.12410e-01   2.00367e-01
8.57646e+00   3.51218e-01   2.90627e-01
8.58659e+00   2.73047e-01   3.64007e-01
8.59671e+00   1.82737e-01   4.17657e-01
8.60684e+00   8.53334e-02   4.49972e-01
8.61697e+00   -1.42022e-02   4.60530e-01
8.62710e+00   -1.11232e-01   4.49968e-01
8.63723e+00   -2.01629e-01   4.19815e-01
8.64736e+00   -2.81899e-01   3.72319e-01
8.65749e+00   -3.49261e-01   3.10254e-01
8.66762e+00   -4.01671e-01   2.36744e-01
8.67775e+00   -4.37817e-01   1.55098e-01
8.68787e+00   -4.57081e-01   6.86595e-02
8.69800e+00   -4.59480e-01   -1.93111e-02
8.70813e+00   -4.45592e-01   -1.05740e-01
8.71826e+00   -4.16478e-01   -1.87817e-01
8.72839e+00   -3.73596e-01   -2.63052e-01
8.73852e+00   -3.18721e-01   -3.29310e-01
8.74865e+00   -2.53863e-01   -3.84841e-01
8.75878e+00   -1.81198e-01   -4.28279e-01
8.76891e+00   -1.02996e-01   -4.58647e-01
8.77904e+00   -2.15672e-02   -4.75345e-01
8.78916e+00   6.07928e-02   -4.78133e-01
8.79929e+00   1.41847e-01   -4.67109e-01
8.80942e+00   2.19453e-01   -4.42690e-01
8.81955e+00   2.91600e-01   -4.05586e-01
8.82968e+00   3.56430e-01   -3.56772e-01
8.83981e+00   4.12267e-01   -2.97465e-01
8.84994e+00   4.57633e-01   -2.29102e-01
8.86007e+00   4.91266e-01   -1.53312e-01
8.87020e+00   5.12139e-01   -7.18959e-02
8.88032e+00   5.19474e-01   1.31967e-02
8.89045e+00   5.12759e-01   9.98906e-02
8.90058e+00   4.91763e-01   1.86008e-01
8.91071e+00   4.56556e-01   2.69294e-01
8.92084e+00   4.07526e-01   3.47444e-01
8.93097e+00   3.45398e-01   4.18138e-01
8.94110e+00   2.71259e-01   4.79076e-01
8.95123e+00   1.86571e-01   5.28026e-01
8.96136e+00   9.31949e-02   5.62879e-01
8.97149e+00   -6.59866e-03   5.81713e-01
8.98161e+00   -1.10125e-01   5.82877e-01
8.99174e+00   -2.14293e-01   5.65083e-01
9.00187e+00   -3.15629e-01   5.27508e-01
9.01200e+00   -4.10329e-01   4.69924e-01
9.02213e+00   -4.94344e-01   3.92814e-01
9.03226e+00   -5.63503e-01   2.97511e-01
9.04239e+00   -6.13686e-01   1.86310e-01
9.05252e+00   -6.41054e-01   6.25642e-02
9.06265e+00   -6.42327e-01   -6.92760e-02
9.07277e+00   -6.15107e-01   -2.03689e-01
9.08290e+00   -5.58232e-01   -3.34212e-01


==> figures/usolloc_1.txt <==
x ureal uimag
-6.77350e+00   -4.98451e-01   3.53366e-01
-6.76846e+00   -4.70844e-01   3.75714e-01
-6.76342e+00   -4.42024e-01   3.96157e-01
-6.75838e+00   -4.12146e-01   4.14693e-01
-6.75333e+00   -3.81362e-01   4.31333e-01
-6.74829e+00   -3.49815e-01   4.46090e-01
-6.74325e+00   -3.17642e-01   4.58986e-01
-6.73821e+00   -2.84974e-01   4.70047e-01
-6.73316e+00   -2.51933e-01   4.79303e-01
-6.72812e+00   -2.18638e-01   4.86789e-01
-6.72308e+00   -1.85200e-01   4.92544e-01
-6.71804e+00   -1.51723e-01   4.96607e-01
-6.71299e+00   -1.18306e-01   4.99023e-01
-6.70795e+00   -8.50419e-02   4.99836e-01
-6.70291e+00   -5.20189e-02   4.99093e-01
-6.69787e+00   -1.93188e-02   4.96843e-01
-6.69282e+00   1.29812e-02   4.93134e-01
-6.68778e+00   4.48086e-02   4.88017e-01
-6.68274e+00   7.60959e-02   4.81543e-01
-6.67770e+00   1.06780e-01   4.73762e-01
-6.67266e+00   1.36800e-01   4.64727e-01
-6.66761e+00   1.66103e-01   4.54487e-01
-6.66257e+00   1.94636e-01   4.43095e-01
-6.65753e+00   2.22350e-01   4.30601e-01
-6.65249e+00   2.49202e-01   4.17057e-01
-6.64744e+00   2.75149e-01   4.02514e-01
-6.64240e+00   3.00152e-01   3.87021e-01
-6.63736e+00   3.24176e-01   3.70629e-01
-6.63232e+00   3.47187e-01   3.53387e-01
-6.62727e+00   3.69153e-01   3.35344e-01
-6.62223e+00   3.90045e-01   3.16550e-01
-6.61719e+00   4.09838e-01   2.97052e-01
-6.61215e+00   4.28507e-01   2.76898e-01
-6.60710e+00   4.46028e-01   2.56136e-01
-6.60206e+00   4.62381e-01   2.34813e-01
-6.59702e+00   4.77547e-01   2.12974e-01
-6.59198e+00   4.91508e-01   1.90667e-01
-6.58694e+00   5.04248e-01   1.67937e-01
-6.58189e+00   5.15752e-01   1.44829e-01
-6.57685e+00   5.26008e-01   1.21390e-01
-6.57181e+00   5.35003e-01   9.76623e-02
-6.56677e+00   5.42728e-01   7.36922e-02
-6.56172e+00   5.49173e-01   4.95239e-02
-6.55668e+00   5.54330e-01   2.52015e-02
-6.55164e+00   5.58192e-01   7.69293e-04
-6.54660e+00   5.60754e-01   -2.37287e-02
-6.54155e+00   5.62011e-01   -4.82484e-02
-6.53651e+00   5.61961e-01   -7.27459e-02
-6.53147e+00   5.60602e-01   -9.71772e-02
-6.52643e+00   5.57931e-01   -1.21498e-01
-6.52138e+00   5.53951e-01   -1.45664e-01
-6.51634e+00   5.48663e-01   -1.69632e-01
-6.51130e+00   5.42070e-01   -1.93356e-01
-6.50626e+00   5.34176e-01   -2.16793e-01
-6.50122e+00   5.24987e-01   -2.39897e-01
-6.49617e+00   5.14511e-01   -2.62623e-01
-6.49113e+00   5.02755e-01   -2.84927e-01
-6.48609e+00   4.89730e-01   -3.06762e-01
-6.48105e+00   4.75449e-01   -3.28083e-01
-6.47600e+00   4.59925e-01   -3.48844e-01
-6.47096e+00   4.43173e-01   -3.68999e-01
-6.46592e+00   4.25212e-01   -3.88501e-01
-6.46088e+00   4.06061e-01   -4.07304e-01
-6.45583e+00   3.85742e-01   -4.25361e-01
-6.45079e+00   3.64279e-01   -4.42626e-01
-6.44575e+00   3.41699e-01   -4.59051e-01
-6.44071e+00   3.18032e-01   -4.74590e-01
-6.43566e+00   2.93309e-01   -4.89195e-01
-6.43062e+00   2.67567e-01   -5.02822e-01
-6.42558e+00   2.40841e-01   -5.15422e-01
-6.42054e+00   2.13176e-01   -5.26952e-01
-6.41550e+00   1.84614e-01   -5.37366e-01
-6.41045e+00   1.55205e-01   -5.46619e-01
-6.40541e+00   1.25000e-01   -5.54670e-01
-6.40037e+00   9.40551e-02   -5.61476e-01
-6.39533e+00   6.24301e-02   -5.66997e-01
-6.39028e+00   3.01885e-02   -5.71194e-01
-6.38524e+00   -2.60190e-03   -5.74032e-01
-6.38020e+00   -3.58691e-02   -5.75477e-01
-6.37516e+00   -6.95370e-02   -5.75497e-01
-6.37011e+00   -1.03525e-01   -5.74064e-01
-6.36507e+00   -1.37750e-01   -5.71155e-01
-6.36003e+00   -1.72122e-01   -5.66748e-01
-6.35499e+00   -2.06549e-01   -5.60826e-01
-6.34994e+00   -2.40936e-01   -5.53380e-01
-6.34490e+00   -2.75182e-01   -5.44401e-01
-6.33986e+00   -3.09186e-01   -5.33890e-01
-6.33482e+00   -3.42841e-01   -5.21851e-01
-6.32977e+00   -3.76042e-01   -5.08295e-01
-6.32473e+00   -4.08678e-01   -4.93241e-01
-6.31969e+00   -4.40639e-01   -4.76713e-01
-6.31465e+00   -4.71814e-01   -4.58743e-01
-6.30961e+00   -5.02095e-01   -4.39371e-01
-6.30456e+00   -5.31370e-01   -4.18643e-01
-6.29952e+00   -5.59533e-01   -3.96614e-01
-6.29448e+00   -5.86480e-01   -3.73346e-01
-6.28944e+00   -6.12110e-01   -3.48907e-01
-6.28439e+00   -6.36328e-01   -3.23374e-01
-6.27935e+00   -6.59043e-01   -2.96829e-01
-6.27431e+00   -6.80172e-01   -2.69361e-01
-6.26927e+00   -6.99638e-01   -2.41064e-01
-6.26422e+00   -7.17374e-01   -2.12038e-01
-6.25918e+00   -7.33320e-01   -1.82387e-01
-6.25414e+00   -7.47426e-01   -1.52216e-01
-6.24910e+00   -7.59653e-01   -1.21636e-01
-6.24405e+00   -7.69970e-01   -9.07570e-02
-6.23901e+00   -7.78358e-01   -5.96907e-02
-6.23397e+00   -7.84808e-01   -2.85483e-02
-6.22893e+00   -7.89322e-01   2.56075e-03
-6.22389e+00   -7.91911e-01   3.35288e-02
-6.21884e+00   -7.92598e-01   6.42515e-02
-6.21380e+00   -7.91412e-01   9.46284e-02
-6.20876e+00   -7.88394e-01   1.24564e-01
-6.20372e+00   -7.83591e-01   1.53967e-01
-6.19867e+00   -7.77058e-01   1.82753e-01
-6.19363e+00   -7.68857e-01   2.10843e-01
-6.18859e+00   -7.59055e-01   2.38165e-01
-6.18355e+00   -7.47725e-01   2.64654e-01
-6.17850e+00   -7.34941e-01   2.90250e-01
-6.17346e+00   -7.20783e-01   3.14903e-01
-6.16842e+00   -7.05332e-01   3.38567e-01
-6.16338e+00   -6.88670e-01   3.61203e-01
-6.15833e+00   -6.70882e-01   3.82780e-01
-6.15329e+00   -6.52050e-01   4.03271e-01
-6.14825e+00   -6.32257e-01   4.22657e-01
-6.14321e+00   -6.11585e-01   4.40922e-01
-6.13817e+00   -5.90114e-01   4.58056e-01
-6.13312e+00   -5.67922e-01   4.74055e-01
-6.12808e+00   -5.45086e-01   4.88918e-01
-6.12304e+00   -5.21678e-01   5.02647e-01
-6.11800e+00   -4.97770e-01   5.15249e-01
-6.11295e+00   -4.73428e-01   5.26733e-01
-6.10791e+00   -4.48718e-01   5.37112e-01
-6.10287e+00   -4.23701e-01   5.46399e-01
-6.09783e+00   -3.98436e-01   5.54612e-01
-6.09278e+00   -3.72977e-01   5.61767e-01
-6.08774e+00   -3.47378e-01   5.67885e-01
-6.08270e+00   -3.21688e-01   5.72987e-01
-6.07766e+00   -2.95953e-01   5.77092e-01
-6.07261e+00   -2.70217e-01   5.80224e-01
-6.06757e+00   -2.44521e-01   5.82406e-01
-6.06253e+00   -2.18903e-01   5.83659e-01
-6.05749e+00   -1.93400e-01   5.84008e-01
-6.05245e+00   -1.68046e-01   5.83475e-01
-6.04740e+00   -1.42873e-01   5.82083e-01
-6.04236e+00   -1.17909e-01   5.79856e-01
-6.03732e+00   -9.31834e-02   5.76816e-01
-6.03228e+00   -6.87223e-02   5.72986e-01
-6.02723e+00   -4.45502e-02   5.68387e-01
-6.02219e+00   -2.06905e-02   5.63042e-01
-6.01715e+00   2.83513e-03   5.56971e-01
-6.01211e+00   2.60058e-02   5.50196e-01
-6.00706e+00   4.88019e-02   5.42737e-01
-6.00202e+00   7.12048e-02   5.34615e-01
-5.99698e+00   9.31968e-02   5.25848e-01
-5.99194e+00   1.14761e-01   5.16457e-01
-5.98689e+00   1.35881e-01   5.06460e-01
-5.98185e+00   1.56540e-01   4.95875e-01
-5.97681e+00   1.76725e-01   4.84721e-01
-5.97177e+00   1.96420e-01   4.73015e-01
-5.96673e+00   2.15612e-01   4.60776e-01
-5.96168e+00   2.34285e-01   4.48019e-01
-5.95664e+00   2.52426e-01   4.34763e-01
-5.95160e+00   2.70023e-01   4.21025e-01
-5.94656e+00   2.87061e-01   4.06820e-01
-5.94151e+00   3.03528e-01   3.92165e-01
-5.93647e+00   3.19411e-01   3.77077e-01
-5.93143e+00   3.34696e-01   3.61573e-01
-5.92639e+00   3.49371e-01   3.45669e-01
-5.92134e+00   3.63423e-01   3.29381e-01
-5.91630e+00   3.76838e-01   3.12726e-01
-5.91126e+00   3.89605e-01   2.95721e-01
-5.90622e+00   4.01711e-01   2.78383e-01
-5.90117e+00   4.13141e-01   2.60730e-01
-5.89613e+00   4.23883e-01   2.42777e-01
-5.89109e+00   4.33925e-01   2.24545e-01
-5.88605e+00   4.43253e-01   2.06050e-01
-5.88100e+00   4.51853e-01   1.87312e-01
-5.87596e+00   4.59713e-01   1.68349e-01
-5.87092e+00   4.66820e-01   1.49181e-01
-5.86588e+00   4.73160e-01   1.29829e-01
-5.86084e+00   4.78720e-01   1.10313e-01
-5.85579e+00   4.83487e-01   9.06549e-02
-5.85075e+00   4.87448e-01   7.08769e-02
-5.84571e+00   4.90590e-01   5.10020e-02
-5.84067e+00   4.92901e-01   3.10539e-02
-5.83562e+00   4.94367e-01   1.10573e-02
-5.83058e+00   4.94978e-01   -8.96233e-03
-5.82554e+00   4.94720e-01   -2.89785e-02
-5.82050e+00   4.93583e-01   -4.89637e-02
-5.81545e+00   4.91555e-01   -6.88895e-02
-5.81041e+00   4.88626e-01   -8.87265e-02
-5.80537e+00   4.84786e-01   -1.08444e-01
-5.80033e+00   4.80027e-01   -1.28011e-01
-5.79528e+00   4.74338e-01   -1.47393e-01
-5.79024e+00   4.67715e-01   -1.66558e-01
-5.78520e+00   4.60149e-01   -1.85469e-01
-5.78016e+00   4.51635e-01   -2.04092e-01
-5.77512e+00   4.42171e-01   -2.22387e-01
-5.77007e+00   4.31753e-01   -2.40317e-01
-5.76503e+00   4.20380e-01   -2.57842e-01
-5.75999e+00   4.08053e-01   -2.74921e-01
-5.75495e+00   3.94775e-01   -2.91511e-01
-5.74990e+00   3.80550e-01   -3.07570e-01
-5.74486e+00   3.65385e-01   -3.23054e-01
-5.73982e+00   3.49289e-01   -3.37916e-01
-5.73478e+00   3.32273e-01   -3.52112e-01
-5.72973e+00   3.14353e-01   -3.65595e-01
-5.72469e+00   2.95545e-01   -3.78317e-01
-5.71965e+00   2.75870e-01   -3.90230e-01
-5.71461e+00   2.55352e-01   -4.01287e-01
-5.70956e+00   2.34017e-01   -4.11437e-01
-5.70452e+00   2.11896e-01   -4.20635e-01
-5.69948e+00   1.89025e-01   -4.28830e-01
-5.69444e+00   1.65442e-01   -4.35975e-01
-5.68940e+00   1.41190e-01   -4.42023e-01
-5.68435e+00   1.16316e-01   -4.46927e-01
-5.67931e+00   9.08724e-02   -4.50644e-01
-5.67427e+00   6.49149e-02   -4.53130e-01
-5.66923e+00   3.85049e-02   -4.54343e-01
-5.66418e+00   1.17084e-02   -4.54244e-01
-5.65914e+00   -1.54039e-02   -4.52799e-01
-5.65410e+00   -4.27566e-02   -4.49973e-01
-5.64906e+00   -7.02692e-02   -4.45738e-01
-5.64401e+00   -9.78567e-02   -4.40069e-01
-5.63897e+00   -1.25430e-01   -4.32944e-01
-5.63393e+00   -1.52894e-01   -4.24348e-01
-5.62889e+00   -1.80151e-01   -4.14272e-01
-5.62384e+00   -2.07099e-01   -4.02712e-01
-5.61880e+00   -2.33633e-01   -3.89669e-01
-5.61880e+00   -2.33633e-01   -3.89669e-01
-5.61376e+00   -2.59686e-01   -3.75200e-01
-5.60872e+00   -2.85105e-01   -3.59275e-01
-5.60368e+00   -3.09777e-01   -3.41919e-01
-5.59863e+00   -3.33588e-01   -3.23163e-01
-5.59359e+00   -3.56422e-01   -3.03048e-01
-5.58855e+00   -3.78164e-01   -2.81623e-01
-5.58351e+00   -3.98701e-01   -2.58946e-01
-5.57846e+00   -4.17921e-01   -2.35083e-01
-5.57342e+00   -4.35714e-01   -2.10111e-01
-5.56838e+00   -4.51974e-01   -1.84114e-01
-5.56334e+00   -4.66603e-01   -1.57184e-01
-5.55829e+00   -4.79503e-01   -1.29422e-01
-5.55325e+00   -4.90589e-01   -1.00938e-01
-5.54821e+00   -4.99780e-01   -7.18478e-02
-5.54317e+00   -5.07004e-01   -4.22739e-02
-5.53812e+00   -5.12201e-01   -1.23454e-02
-5.53308e+00   -5.15320e-01   1.78037e-02
-5.52804e+00   -5.16321e-01   4.80353e-02
-5.52300e+00   -5.15177e-01   7.82082e-02
-5.51795e+00   -5.11873e-01   1.08179e-01
-5.51291e+00   -5.06406e-01   1.37803e-01
-5.50787e+00   -4.98789e-01   1.66938e-01
-5.50283e+00   -4.89045e-01   1.95440e-01
-5.49779e+00   -4.77213e-01   2.23169e-01
-5.49274e+00   -4.63343e-01   2.49991e-01
-5.48770e+00   -4.47500e-01   2.75775e-01
-5.48266e+00   -4.29759e-01   3.00396e-01
-5.47762e+00   -4.10208e-01   3.23738e-01
-5.47257e+00   -3.88946e-01   3.45691e-01
-5.46753e+00   -3.66080e-01   3.66157e-01
-5.46249e+00   -3.41728e-01   3.85045e-01
-5.45745e+00   -3.16015e-01   4.02277e-01
-5.45240e+00   -2.89073e-01   4.17784e-01
-5.44736e+00   -2.61039e-01   4.31509e-01
-5.44232e+00   -2.32054e-01   4.43406e-01
-5.43728e+00   -2.02262e-01   4.53443e-01
-5.43223e+00   -1.71810e-01   4.61596e-01
-5.42719e+00   -1.40844e-01   4.67854e-01
-5.42215e+00   -1.09509e-01   4.72218e-01
-5.41711e+00   -7.79493e-02   4.74698e-01
-5.41207e+00   -4.63063e-02   4.75314e-01
-5.40702e+00   -1.47172e-02   4.74098e-01
-5.40198e+00   1.66852e-02   4.71088e-01
-5.39694e+00   4.77737e-02   4.66331e-01
-5.39190e+00   7.84269e-02   4.59883e-01
-5.38685e+00   1.08530e-01   4.51804e-01
-5.38181e+00   1.37976e-01   4.42163e-01
-5.37677e+00   1.66663e-01   4.31030e-01
-5.37173e+00   1.94500e-01   4.18484e-01
-5.36668e+00   2.21401e-01   4.04603e-01
-5.36164e+00   2.47289e-01   3.89472e-01
-5.35660e+00   2.72096e-01   3.73175e-01
-5.35156e+00   2.95760e-01   3.55800e-01
-5.34651e+00   3.18227e-01   3.37432e-01
-5.34147e+00   3.39450e-01   3.18160e-01
-5.33643e+00   3.59392e-01   2.98071e-01
-5.33139e+00   3.78020e-01   2.77253e-01
-5.32635e+00   3.95308e-01   2.55789e-01
-5.32130e+00   4.11239e-01   2.33764e-01
-5.31626e+00   4.25797e-01   2.11261e-01
-5.31122e+00   4.38977e-01   1.88357e-01
-5.30618e+00   4.50775e-01   1.65132e-01
-5.30113e+00   4.61195e-01   1.41658e-01
-5.29609e+00   4.70244e-01   1.18009e-01
-5.29105e+00   4.77932e-01   9.42526e-02
-5.28601e+00   4.84274e-01   7.04546e-02
-5.28096e+00   4.89289e-01   4.66778e-02
-5.27592e+00   4.92998e-01   2.29817e-02
-5.27088e+00   4.95425e-01   -5.77322e-04
-5.26584e+00   4.96596e-01   -2.39461e-02
-5.26079e+00   4.96540e-01   -4.70746e-02
-5.25575e+00   4.95287e-01   -6.99156e-02
-5.25071e+00   4.92868e-01   -9.24253e-02
-5.24567e+00   4.89317e-01   -1.14562e-01
-5.24063e+00   4.84668e-01   -1.36289e-01
-5.23558e+00   4.78956e-01   -1.57569e-01
-5.23054e+00   4.72217e-01   -1.78370e-01
-5.22550e+00   4.64486e-01   -1.98661e-01
-5.22046e+00   4.55801e-01   -2.18416e-01
-5.21541e+00   4.46197e-01   -2.37607e-01
-5.21037e+00   4.35711e-01   -2.56213e-01
-5.20533e+00   4.24381e-01   -2.74211e-01
-5.20029e+00   4.12243e-01   -2.91582e-01
-5.19524e+00   3.99332e-01   -3.08310e-01
-5.19020e+00   3.85684e-01   -3.24379e-01
-5.18516e+00   3.71336e-01   -3.39774e-01
-5.18012e+00   3.56321e-01   -3.54484e-01
-5.17507e+00   3.40674e-01   -3.68497e-01
-5.17003e+00   3.24430e-01   -3.81805e-01
-5.16499e+00   3.07621e-01   -3.94398e-01
-5.15995e+00   2.90279e-01   -4.06270e-01
-5.15490e+00   2.72437e-01   -4.17414e-01
-5.14986e+00   2.54126e-01   -4.27826e-01
-5.14482e+00   2.35376e-01   -4.37502e-01
-5.13978e+00   2.16217e-01   -4.46438e-01
-5.13474e+00   1.96679e-01   -4.54631e-01
-5.12969e+00   1.76789e-01   -4.62080e-01
-5.12465e+00   1.56576e-01   -4.68784e-01
-5.11961e+00   1.36067e-01   -4.74742e-01
-5.11457e+00   1.15288e-01   -4.79953e-01
-5.10952e+00   9.42662e-02   -4.84418e-01
-5.10448e+00   7.30257e-02   -4.88138e-01
-5.09944e+00   5.15917e-02   -4.91114e-01
-5.09440e+00   2.99884e-02   -4.93347e-01
-5.08935e+00   8.23962e-03   -4.94838e-01
-5.08431e+00   -1.36313e-02   -4.95590e-01
-5.07927e+00   -3.56015e-02   -4.95604e-01
-5.07423e+00   -5.76486e-02   -4.94883e-01
-5.06918e+00   -7.97504e-02   -4.93429e-01
-5.06414e+00   -1.01885e-01   -4.91243e-01
-5.05910e+00   -1.24031e-01   -4.88330e-01
-5.05406e+00   -1.46167e-01   -4.84691e-01
-5.04902e+00   -1.68272e-01   -4.80329e-01
-5.04397e+00   -1.90325e-01   -4.75247e-01
-5.03893e+00   -2.12306e-01   -4.69447e-01
-5.03389e+00   -2.34192e-01   -4.62932e-01
-5.02885e+00   -2.55964e-01   -4.55705e-01
-5.02380e+00   -2.77600e-01   -4.47769e-01
-5.01876e+00   -2.99080e-01   -4.39127e-01
-5.01372e+00   -3.20382e-01   -4.29781e-01
-5.00868e+00   -3.41484e-01   -4.19735e-01
-5.00363e+00   -3.62366e-01   -4.08991e-01
-4.99859e+00   -3.83005e-01   -3.97554e-01
-4.99355e+00   -4.03379e-01   -3.85426e-01
-4.98851e+00   -4.23465e-01   -3.72611e-01
-4.98346e+00   -4.43239e-01   -3.59113e-01
-4.97842e+00   -4.62678e-01   -3.44937e-01
-4.97338e+00   -4.81758e-01   -3.30085e-01
-4.96834e+00   -5.00452e-01   -3.14564e-01
-4.96330e+00   -5.18735e-01   -2.98379e-01
-4.95825e+00   -5.36581e-01   -2.81535e-01
-4.95321e+00   -5.53962e-01   -2.64039e-01
-4.94817e+00   -5.70850e-01   -2.45898e-01
-4.94313e+00   -5.87215e-01   -2.27120e-01
-4.93808e+00   -6.03027e-01   -2.07714e-01
-4.93304e+00   -6.18256e-01   -1.87690e-01
-4.92800e+00   -6.32868e-01   -1.67058e-01
-4.92296e+00   -6.46831e-01   -1.45832e-01
-4.91791e+00   -6.60110e-01   -1.24024e-01
-4.91287e+00   -6.72670e-01   -1.01651e-01
-4.90783e+00   -6.84476e-01   -7.87281e-02
-4.90279e+00   -6.95489e-01   -5.52753e-02
-4.89774e+00   -7.05671e-01   -3.13132e-02
-4.89270e+00   -7.14984e-01   -6.86478e-03
-4.88766e+00   -7.23388e-01   1.80443e-02
-4.88262e+00   -7.30842e-01   4.33861e-02
-4.87758e+00   -7.37305e-01   6.91299e-02
-4.87253e+00   -7.42737e-01   9.52418e-02
-4.86749e+00   -7.47095e-01   1.21685e-01
-4.86245e+00   -7.50338e-01   1.48420e-01
-4.85741e+00   -7.52424e-01   1.75403e-01
-4.85236e+00   -7.53315e-01   2.02586e-01
-4.84732e+00   -7.52969e-01   2.29920e-01
-4.84228e+00   -7.51348e-01   2.57351e-01
-4.83724e+00   -7.48417e-01   2.84819e-01
-4.83219e+00   -7.44140e-01   3.12264e-01
-4.82715e+00   -7.38484e-01   3.39619e-01
-4.82211e+00   -7.31422e-01   3.66817e-01
-4.81707e+00   -7.22927e-01   3.93783e-01
-4.81202e+00   -7.12979e-01   4.20443e-01
-4.80698e+00   -7.01558e-01   4.46717e-01
-4.80194e+00   -6.88655e-01   4.72524e-01
-4.79690e+00   -6.74262e-01   4.97780e-01
-4.79186e+00   -6.58378e-01   5.22399e-01
-4.78681e+00   -6.41009e-01   5.46293e-01
-4.78177e+00   -6.22168e-01   5.69376e-01
-4.77673e+00   -6.01875e-01   5.91558e-01
-4.77169e+00   -5.80156e-01   6.12753e-01
-4.76664e+00   -5.57047e-01   6.32874e-01
-4.76160e+00   -5.32589e-01   6.51838e-01
-4.75656e+00   -5.06834e-01   6.69562e-01
-4.75152e+00   -4.79838e-01   6.85970e-01
-4.74647e+00   -4.51667e-01   7.00988e-01
-4.74143e+00   -4.22394e-01   7.14548e-01
-4.73639e+00   -3.92096e-01   7.26586e-01
-4.73135e+00   -3.60861e-01   7.37047e-01
-4.72630e+00   -3.28778e-01   7.45881e-01
-4.72126e+00   -2.95944e-01   7.53046e-01
-4.71622e+00   -2.62458e-01   7.58508e-01
-4.71118e+00   -2.28426e-01   7.62241e-01
-4.70613e+00   -1.93953e-01   7.64225e-01
-4.70109e+00   -1.59147e-01   7.64451e-01
-4.69605e+00   -1.24119e-01   7.62918e-01
-4.69101e+00   -8.89785e-02   7.59631e-01
-4.68597e+00   -5.38337e-02   7.54605e-01
-4.68092e+00   -1.87930e-02   7.47861e-01
-4.67588e+00   1.60377e-02   7.39428e-01
-4.67084e+00   5.05554e-02   7.29341e-01
-4.66580e+00   8.46601e-02   7.17643e-01
-4.66075e+00   1.18256e-01   7.04380e-01
-4.65571e+00   1.51250e-01   6.89606e-01
-4.65067e+00   1.83556e-01   6.73378e-01
-4.64563e+00   2.15090e-01   6.55758e-01
-4.64058e+00   2.45777e-01   6.36809e-01
-4.63554e+00   2.75542e-01   6.16600e-01
-4.63050e+00   3.04320e-01   5.95202e-01
-4.62546e+00   3.32049e-01   5.72685e-01
-4.62041e+00   3.58673e-01   5.49125e-01
-4.61537e+00   3.84140e-01   5.24595e-01
-4.61033e+00   4.08405e-01   4.99170e-01
-4.60529e+00   4.31428e-01   4.72926e-01
-4.60025e+00   4.53173e-01   4.45938e-01
-4.59520e+00   4.73607e-01   4.18280e-01
-4.59016e+00   4.92705e-01   3.90027e-01
-4.58512e+00   5.10445e-01   3.61251e-01
-4.58008e+00   5.26808e-01   3.32025e-01
-4.57503e+00   5.41778e-01   3.02420e-01
-4.56999e+00   5.55347e-01   2.72504e-01
-4.56495e+00   5.67504e-01   2.42345e-01
-4.55991e+00   5.78248e-01   2.12011e-01
-4.55486e+00   5.87574e-01   1.81564e-01
-4.54982e+00   5.95486e-01   1.51069e-01
-4.54478e+00   6.01987e-01   1.20587e-01
-4.53974e+00   6.07082e-01   9.01761e-02
-4.53469e+00   6.10780e-01   5.98954e-02
-4.52965e+00   6.13091e-01   2.98008e-02
-4.52461e+00   6.14028e-01   -5.31947e-05
-4.51957e+00   6.13603e-01   -2.96137e-02
-4.51453e+00   6.11833e-01   -5.88294e-02
-4.50948e+00   6.08735e-01   -8.76505e-02
-4.50444e+00   6.04326e-01   -1.16029e-01
-4.49940e+00   5.98627e-01   -1.43917e-01
-4.49436e+00   5.91657e-01   -1.71269e-01
-4.48931e+00   5.83440e-01   -1.98042e-01
-4.48427e+00   5.73997e-01   -2.24192e-01
-4.47923e+00   5.63354e-01   -2.49677e-01
-4.47419e+00   5.51534e-01   -2.74457e-01
-4.46914e+00   5.38564e-01   -2.98491e-01
-4.46410e+00   5.24470e-01   -3.21742e-01
-4.46410e+00   5.24470e-01   -3.21742e-01
-4.45906e+00   5.09223e-01   -3.44254e-01
-4.45402e+00   4.92908e-01   -3.65907e-01
-4.44897e+00   4.75557e-01   -3.86665e-01
-4.44393e+00   4.57200e-01   -4.06493e-01
-4.43889e+00   4.37867e-01   -4.25357e-01
-4.43385e+00   4.17592e-01   -4.43222e-01
-4.42881e+00   3.96408e-01   -4.60056e-01
-4.42376e+00   3.74348e-01   -4.75828e-01
-4.41872e+00   3.51450e-01   -4.90505e-01
-4.41368e+00   3.27748e-01   -5.04056e-01
-4.40864e+00   3.03280e-01   -5.16452e-01
-4.40359e+00   2.78086e-01   -5.27663e-01
-4.39855e+00   2.52205e-01   -5.37660e-01
-4.39351e+00   2.25678e-01   -5.46415e-01
-4.38847e+00   1.98548e-01   -5.53902e-01
-4.38342e+00   1.70859e-01   -5.60093e-01
-4.37838e+00   1.42657e-01   -5.64962e-01
-4.37334e+00   1.13989e-01   -5.68485e-01
-4.36830e+00   8.49026e-02   -5.70637e-01
-4.36325e+00   5.54498e-02   -5.71395e-01
-4.35821e+00   2.56826e-02   -5.70737e-01
-4.35317e+00   -4.34461e-03   -5.68641e-01
-4.34813e+00   -3.45753e-02   -5.65088e-01
-4.34308e+00   -6.49508e-02   -5.60059e-01
-4.33804e+00   -9.54102e-02   -5.53537e-01
-4.33300e+00   -1.25890e-01   -5.45506e-01
-4.32796e+00   -1.56326e-01   -5.35952e-01
-4.32292e+00   -1.86647e-01   -5.24862e-01
-4.31787e+00   -2.16785e-01   -5.12226e-01
-4.31283e+00   -2.46664e-01   -4.98037e-01
-4.30779e+00   -2.76209e-01   -4.82289e-01
-4.30275e+00   -3.05339e-01   -4.64979e-01
-4.29770e+00   -3.33973e-01   -4.46107e-01
-4.29266e+00   -3.62023e-01   -4.25677e-01
-4.28762e+00   -3.89402e-01   -4.03697e-01
-4.28258e+00   -4.16016e-01   -3.80176e-01
-4.27753e+00   -4.41771e-01   -3.55130e-01
-4.27249e+00   -4.66568e-01   -3.28579e-01
-4.26745e+00   -4.90304e-01   -3.00548e-01
-4.26241e+00   -5.12874e-01   -2.71068e-01
-4.25736e+00   -5.34169e-01   -2.40175e-01
-4.25232e+00   -5.54078e-01   -2.07913e-01
-4.24728e+00   -5.72486e-01   -1.74332e-01
-4.24224e+00   -5.89276e-01   -1.39491e-01
-4.23720e+00   -6.04329e-01   -1.03455e-01
-4.23215e+00   -6.17522e-01   -6.62995e-02
-4.22711e+00   -6.28731e-01   -2.81099e-02
-4.22207e+00   -6.37834e-01   1.10188e-02
-4.21703e+00   -6.44704e-01   5.09808e-02
-4.21198e+00   -6.49216e-01   9.16586e-02
-4.20694e+00   -6.51247e-01   1.32922e-01
-4.20190e+00   -6.50674e-01   1.74630e-01
-4.19686e+00   -6.47380e-01   2.16625e-01
-4.19181e+00   -6.41249e-01   2.58738e-01
-4.18677e+00   -6.32174e-01   3.00784e-01
-4.18173e+00   -6.20054e-01   3.42565e-01
-4.17669e+00   -6.04797e-01   3.83867e-01
-4.17164e+00   -5.86323e-01   4.24462e-01
-4.16660e+00   -5.64567e-01   4.64106e-01
-4.16156e+00   -5.39478e-01   5.02542e-01
-4.15652e+00   -5.11024e-01   5.39499e-01
-4.15148e+00   -4.79195e-01   5.74694e-01
-4.14643e+00   -4.44005e-01   6.07833e-01
-4.14139e+00   -4.05495e-01   6.38613e-01
-4.13635e+00   -3.63737e-01   6.66726e-01
-4.13131e+00   -3.18834e-01   6.91860e-01
-4.12626e+00   -2.70927e-01   7.13701e-01
-4.12122e+00   -2.20193e-01   7.31942e-01
-4.11618e+00   -1.66850e-01   7.46286e-01
-4.11114e+00   -1.11159e-01   7.56446e-01
-4.10609e+00   -5.34218e-02   7.62160e-01
-4.10105e+00   6.01493e-03   7.63188e-01
-4.09601e+00   6.67638e-02   7.59326e-01
-4.09097e+00   1.28397e-01   7.50407e-01
-4.08592e+00   1.90450e-01   7.36311e-01
-4.08088e+00   2.52425e-01   7.16969e-01
-4.07584e+00   3.13799e-01   6.92370e-01
-4.07080e+00   3.74028e-01   6.62564e-01
-4.06576e+00   4.32557e-01   6.27667e-01
-4.06071e+00   4.88830e-01   5.87864e-01
-4.05567e+00   5.42299e-01   5.43405e-01
-4.05063e+00   5.92434e-01   4.94609e-01
-4.04559e+00   6.38737e-01   4.41858e-01
-4.04054e+00   6.80746e-01   3.85593e-01
-4.03550e+00   7.18054e-01   3.26304e-01
-4.03046e+00   7.50310e-01   2.64525e-01
-4.02542e+00   7.77229e-01   2.00822e-01
-4.02037e+00   7.98596e-01   1.35783e-01
-4.01533e+00   8.14274e-01   7.00043e-02
-4.01029e+00   8.24198e-01   4.08333e-03
-4.00525e+00   8.28379e-01   -6.13972e-02
-4.00020e+00   8.26900e-01   -1.25877e-01
-3.99516e+00   8.19912e-01   -1.88829e-01
-3.99012e+00   8.07625e-01   -2.49766e-01
-3.98508e+00   7.90304e-01   -3.08247e-01
-3.98004e+00   7.68257e-01   -3.63883e-01
-3.97499e+00   7.41832e-01   -4.16339e-01
-3.96995e+00   7.11403e-01   -4.65336e-01
-3.96491e+00   6.77362e-01   -5.10649e-01
-3.95987e+00   6.40116e-01   -5.52109e-01
-3.95482e+00   6.00072e-01   -5.89597e-01
-3.94978e+00   5.57638e-01   -6.23042e-01
-3.94474e+00   5.13210e-01   -6.52417e-01
-3.93970e+00   4.67175e-01   -6.77735e-01
-3.93465e+00   4.19899e-01   -6.99044e-01
-3.92961e+00   3.71732e-01   -7.16423e-01
-3.92457e+00   3.22999e-01   -7.29975e-01
-3.91953e+00   2.74004e-01   -7.39826e-01
-3.91448e+00   2.25024e-01   -7.46119e-01
-3.90944e+00   1.76314e-01   -7.49010e-01
-3.90440e+00   1.28104e-01   -7.48666e-01
-3.89936e+00   8.06010e-02   -7.45259e-01
-3.89431e+00   3.39876e-02   -7.38966e-01
-3.88927e+00   -1.15737e-02   -7.29969e-01
-3.88423e+00   -5.59413e-02   -7.18445e-01
-3.87919e+00   -9.89925e-02   -7.04574e-01
-3.87415e+00   -1.40622e-01   -6.88528e-01
-3.86910e+00   -1.80742e-01   -6.70480e-01
-3.86406e+00   -2.19277e-01   -6.50595e-01
-3.85902e+00   -2.56168e-01   -6.29032e-01
-3.85398e+00   -2.91365e-01   -6.05945e-01
-3.84893e+00   -3.24832e-01   -5.81482e-01
-3.84389e+00   -3.56540e-01   -5.55783e-01
-3.83885e+00   -3.86470e-01   -5.28982e-01
-3.83381e+00   -4.14612e-01   -5.01208e-01
-3.82876e+00   -4.40959e-01   -4.72579e-01
-3.82372e+00   -4.65513e-01   -4.43211e-01
-3.81868e+00   -4.88281e-01   -4.13212e-01
-3.81364e+00   -5.09271e-01   -3.82683e-01
-3.80859e+00   -5.28500e-01   -3.51721e-01
-3.80355e+00   -5.45983e-01   -3.20416e-01
-3.79851e+00   -5.61741e-01   -2.88853e-01
-3.79347e+00   -5.75797e-01   -2.57114e-01
-3.78843e+00   -5.88174e-01   -2.25274e-01
-3.78338e+00   -5.98899e-01   -1.93405e-01
-3.77834e+00   -6.07997e-01   -1.61574e-01
-3.77330e+00   -6.15497e-01   -1.29845e-01
-3.76826e+00   -6.21427e-01   -9.82780e-02
-3.76321e+00   -6.25817e-01   -6.69305e-02
-3.75817e+00   -6.28697e-01   -3.58565e-02
-3.75313e+00   -6.30094e-01   -5.10725e-03
-3.74809e+00   -6.30041e-01   2.52683e-02
-3.74304e+00   -6.28566e-01   5.52234e-02
-3.73800e+00   -6.25701e-01   8.47137e-02
-3.73296e+00   -6.21474e-01   1.13696e-01
-3.72792e+00   -6.15916e-01   1.42130e-01
-3.72287e+00   -6.09056e-01   1.69976e-01
-3.71783e+00   -6.00925e-01   1.97196e-01
-3.71279e+00   -5.91553e-01   2.23752e-01
-3.70775e+00   -5.80968e-01   2.49609e-01
-3.70271e+00   -5.69202e-01   2.74731e-01
-3.69766e+00   -5.56282e-01   2.99086e-01
-3.69262e+00   -5.42240e-01   3.22639e-01
-3.68758e+00   -5.27106e-01   3.45357e-01
-3.68254e+00   -5.10909e-01   3.67208e-01
-3.67749e+00   -4.93681e-01   3.88161e-01
-3.67245e+00   -4.75451e-01   4.08184e-01
-3.66741e+00   -4.56253e-01   4.27246e-01
-3.66237e+00   -4.36116e-01   4.45315e-01
-3.65732e+00   -4.15075e-01   4.62363e-01
-3.65228e+00   -3.93162e-01   4.78358e-01
-3.64724e+00   -3.70413e-01   4.93270e-01
-3.64220e+00   -3.46861e-01   5.07070e-01
-3.63715e+00   -3.22543e-01   5.19728e-01
-3.63211e+00   -2.97497e-01   5.31214e-01
-3.62707e+00   -2.71761e-01   5.41501e-01
-3.62203e+00   -2.45377e-01   5.50558e-01
-3.61699e+00   -2.18385e-01   5.58357e-01
-3.61194e+00   -1.90830e-01   5.64872e-01
-3.60690e+00   -1.62756e-01   5.70074e-01
-3.60186e+00   -1.34213e-01   5.73936e-01
-3.59682e+00   -1.05248e-01   5.76434e-01
-3.59177e+00   -7.59136e-02   5.77541e-01
-3.58673e+00   -4.62647e-02   5.77234e-01
-3.58169e+00   -1.63577e-02   5.75491e-01
-3.57665e+00   1.37481e-02   5.72289e-01
-3.57160e+00   4.39904e-02   5.67608e-01
-3.56656e+00   7.43043e-02   5.61432e-01
-3.56152e+00   1.04622e-01   5.53743e-01
-3.55648e+00   1.34872e-01   5.44529e-01
-3.55143e+00   1.64980e-01   5.33778e-01
-3.54639e+00   1.94870e-01   5.21481e-01
-3.54135e+00   2.24460e-01   5.07635e-01
-3.53631e+00   2.53666e-01   4.92238e-01
-3.53126e+00   2.82403e-01   4.75292e-01
-3.52622e+00   3.10579e-01   4.56804e-01
-3.52118e+00   3.38101e-01   4.36787e-01
-3.51614e+00   3.64873e-01   4.15255e-01
-3.51110e+00   3.90796e-01   3.92233e-01
-3.50605e+00   4.15769e-01   3.67748e-01
-3.50101e+00   4.39686e-01   3.41835e-01
-3.49597e+00   4.62443e-01   3.14535e-01
-3.49093e+00   4.83931e-01   2.85898e-01
-3.48588e+00   5.04041e-01   2.55980e-01
-3.48084e+00   5.22664e-01   2.24847e-01
-3.47580e+00   5.39690e-01   1.92570e-01
-3.47076e+00   5.55009e-01   1.59234e-01
-3.46571e+00   5.68513e-01   1.24929e-01
-3.46067e+00   5.80097e-01   8.97563e-02
-3.45563e+00   5.89657e-01   5.38265e-02
-3.45059e+00   5.97095e-01   1.72601e-02
-3.44554e+00   6.02317e-01   -1.98129e-02
-3.44050e+00   6.05234e-01   -5.72527e-02
-3.43546e+00   6.05766e-01   -9.49102e-02
-3.43042e+00   6.03841e-01   -1.32627e-01
-3.42538e+00   5.99397e-01   -1.70236e-01
-3.42033e+00   5.92382e-01   -2.07563e-01
-3.41529e+00   5.82759e-01   -2.44425e-01
-3.41025e+00   5.70502e-01   -2.80635e-01
-3.40521e+00   5.55600e-01   -3.15999e-01
-3.40016e+00   5.38061e-01   -3.50321e-01
-3.39512e+00   5.17905e-01   -3.83402e-01
-3.39008e+00   4.95175e-01   -4.15042e-01
-3.38504e+00   4.69931e-01   -4.45043e-01
-3.37999e+00   4.42250e-01   -4.73210e-01
-3.37495e+00   4.12233e-01   -4.99355e-01
-3.36991e+00   3.79997e-01   -5.23294e-01
-3.36487e+00   3.45681e-01   -5.44856e-01
-3.35982e+00   3.09442e-01   -5.63880e-01
-3.35478e+00   2.71457e-01   -5.80219e-01
-3.34974e+00   2.31919e-01   -5.93744e-01
-3.34470e+00   1.91036e-01   -6.04340e-01
-3.33966e+00   1.49033e-01   -6.11916e-01
-3.33461e+00   1.06146e-01   -6.16399e-01
-3.32957e+00   6.26220e-02   -6.17741e-01
-3.32453e+00   1.87145e-02   -6.15915e-01
-3.31949e+00   -2.53167e-02   -6.10920e-01
-3.31444e+00   -6.92093e-02   -6.02780e-01
-3.30940e+00   -1.12701e-01   -5.91540e-01
-3.30940e+00   -1.12701e-01   -5.91540e-01
-3.30436e+00   -1.55591e-01   -5.77067e-01
-3.29932e+00   -1.97567e-01   -5.59663e-01
-3.29427e+00   -2.38385e-01   -5.39444e-01
-3.28923e+00   -2.77810e-01   -5.16550e-01
-3.28419e+00   -3.15621e-01   -4.91137e-01
-3.27915e+00   -3.51614e-01   -4.63380e-01
-3.27410e+00   -3.85599e-01   -4.33467e-01
-3.26906e+00   -4.17408e-01   -4.01600e-01
-3.26402e+00   -4.46892e-01   -3.67990e-01
-3.25898e+00   -4.73920e-01   -3.32856e-01
-3.25394e+00   -4.98387e-01   -2.96422e-01
-3.24889e+00   -5.20206e-01   -2.58913e-01
-3.24385e+00   -5.39313e-01   -2.20558e-01
-3.23881e+00   -5.55666e-01   -1.81581e-01
-3.23377e+00   -5.69240e-01   -1.42202e-01
-3.22872e+00   -5.80033e-01   -1.02639e-01
-3.22368e+00   -5.88060e-01   -6.30966e-02
-3.21864e+00   -5.93355e-01   -2.37758e-02
-3.21360e+00   -5.95966e-01   1.51352e-02
-3.20855e+00   -5.95956e-01   5.34587e-02
-3.20351e+00   -5.93401e-01   9.10288e-02
-3.19847e+00   -5.88391e-01   1.27692e-01
-3.19343e+00   -5.81022e-01   1.63309e-01
-3.18838e+00   -5.71401e-01   1.97752e-01
-3.18334e+00   -5.59643e-01   2.30906e-01
-3.17830e+00   -5.45866e-01   2.62671e-01
-3.17326e+00   -5.30195e-01   2.92959e-01
-3.16821e+00   -5.12756e-01   3.21693e-01
-3.16317e+00   -4.93677e-01   3.48810e-01
-3.15813e+00   -4.73090e-01   3.74258e-01
-3.15309e+00   -4.51122e-01   3.97996e-01
-3.14805e+00   -4.27905e-01   4.19992e-01
-3.14300e+00   -4.03563e-01   4.40227e-01
-3.13796e+00   -3.78223e-01   4.58686e-01
-3.13292e+00   -3.52005e-01   4.75368e-01
-3.12788e+00   -3.25029e-01   4.90275e-01
-3.12283e+00   -2.97409e-01   5.03418e-01
-3.11779e+00   -2.69256e-01   5.14815e-01
-3.11275e+00   -2.40675e-01   5.24489e-01
-3.10771e+00   -2.11769e-01   5.32467e-01
-3.10266e+00   -1.82634e-01   5.38782e-01
-3.09762e+00   -1.53362e-01   5.43470e-01
-3.09258e+00   -1.24040e-01   5.46571e-01
-3.08754e+00   -9.47497e-02   5.48128e-01
-3.08249e+00   -6.55694e-02   5.48186e-01
-3.07745e+00   -3.65713e-02   5.46793e-01
-3.07241e+00   -7.82325e-03   5.43996e-01
-3.06737e+00   2.06114e-02   5.39847e-01
-3.06233e+00   4.86737e-02   5.34396e-01
-3.05728e+00   7.63093e-02   5.27695e-01
-3.05224e+00   1.03468e-01   5.19797e-01
-3.04720e+00   1.30103e-01   5.10755e-01
-3.04216e+00   1.56172e-01   5.00619e-01
-3.03711e+00   1.81636e-01   4.89443e-01
-3.03207e+00   2.06459e-01   4.77278e-01
-3.02703e+00   2.30610e-01   4.64175e-01
-3.02199e+00   2.54060e-01   4.50185e-01
-3.01694e+00   2.76783e-01   4.35358e-01
-3.01190e+00   2.98756e-01   4.19741e-01
-3.00686e+00   3.19957e-01   4.03383e-01
-3.00182e+00   3.40370e-01   3.86331e-01
-2.99677e+00   3.59978e-01   3.68631e-01
-2.99173e+00   3.78768e-01   3.50326e-01
-2.98669e+00   3.96729e-01   3.31460e-01
-2.98165e+00   4.13850e-01   3.12076e-01
-2.97661e+00   4.30124e-01   2.92214e-01
-2.97156e+00   4.45545e-01   2.71913e-01
-2.96652e+00   4.60108e-01   2.51213e-01
-2.96148e+00   4.73810e-01   2.30151e-01
-2.95644e+00   4.86649e-01   2.08763e-01
-2.95139e+00   4.98624e-01   1.87084e-01
-2.94635e+00   5.09735e-01   1.65147e-01
-2.94131e+00   5.19984e-01   1.42985e-01
-2.93627e+00   5.29372e-01   1.20629e-01
-2.93122e+00   5.37903e-01   9.81105e-02
-2.92618e+00   5.45581e-01   7.54581e-02
-2.92114e+00   5.52410e-01   5.27001e-02
-2.91610e+00   5.58394e-01   2.98638e-02
-2.91105e+00   5.63541e-01   6.97536e-03
-2.90601e+00   5.67855e-01   -1.59398e-02
-2.90097e+00   5.71343e-01   -3.88572e-02
-2.89593e+00   5.74013e-01   -6.17535e-02
-2.89089e+00   5.75872e-01   -8.46058e-02
-2.88584e+00   5.76927e-01   -1.07392e-01
-2.88080e+00   5.77186e-01   -1.30092e-01
-2.87576e+00   5.76658e-01   -1.52684e-01
-2.87072e+00   5.75350e-01   -1.75149e-01
-2.86567e+00   5.73272e-01   -1.97467e-01
-2.86063e+00   5.70432e-01   -2.19621e-01
-2.85559e+00   5.66840e-01   -2.41593e-01
-2.85055e+00   5.62503e-01   -2.63364e-01
-2.84550e+00   5.57431e-01   -2.84919e-01
-2.84046e+00   5.51634e-01   -3.06242e-01
-2.83542e+00   5.45121e-01   -3.27315e-01
-2.83038e+00   5.37900e-01   -3.48124e-01
-2.82533e+00   5.29982e-01   -3.68655e-01
-2.82029e+00   5.21376e-01   -3.88891e-01
-2.81525e+00   5.12092e-01   -4.08819e-01
-2.81021e+00   5.02138e-01   -4.28426e-01
-2.80517e+00   4.91526e-01   -4.47696e-01
-2.80012e+00   4.80264e-01   -4.66617e-01
-2.79508e+00   4.68363e-01   -4.85176e-01
-2.79004e+00   4.55833e-01   -5.03359e-01
-2.78500e+00   4.42684e-01   -5.21153e-01
-2.77995e+00   4.28926e-01   -5.38546e-01
-2.77491e+00   4.14569e-01   -5.55526e-01
-2.76987e+00   3.99625e-01   -5.72079e-01
-2.76483e+00   3.84104e-01   -5.88194e-01
-2.75978e+00   3.68017e-01   -6.03858e-01
-2.75474e+00   3.51375e-01   -6.19060e-01
-2.74970e+00   3.34191e-01   -6.33786e-01
-2.74466e+00   3.16476e-01   -6.48025e-01
-2.73961e+00   2.98243e-01   -6.61765e-01
-2.73457e+00   2.79504e-01   -6.74994e-01
-2.72953e+00   2.60272e-01   -6.87700e-01
-2.72449e+00   2.40562e-01   -6.99871e-01
-2.71944e+00   2.20387e-01   -7.11496e-01
-2.71440e+00   1.99763e-01   -7.22562e-01
-2.70936e+00   1.78704e-01   -7.33057e-01
-2.70432e+00   1.57227e-01   -7.42971e-01
-2.69928e+00   1.35349e-01   -7.52292e-01
-2.69423e+00   1.13087e-01   -7.61008e-01
-2.68919e+00   9.04590e-02   -7.69108e-01
-2.68415e+00   6.74853e-02   -7.76581e-01
-2.67911e+00   4.41855e-02   -7.83416e-01
-2.67406e+00   2.05807e-02   -7.89602e-01
-2.66902e+00   -3.30720e-03   -7.95130e-01
-2.66398e+00   -2.74551e-02   -7.99988e-01
-2.65894e+00   -5.18390e-02   -8.04169e-01
-2.65389e+00   -7.64339e-02   -8.07662e-01
-2.64885e+00   -1.01214e-01   -8.10459e-01
-2.64381e+00   -1.26151e-01   -8.12552e-01
-2.63877e+00   -1.51218e-01   -8.13933e-01
-2.63372e+00   -1.76385e-01   -8.14596e-01
-2.62868e+00   -2.01622e-01   -8.14535e-01
-2.62364e+00   -2.26897e-01   -8.13744e-01
-2.61860e+00   -2.52179e-01   -8.12221e-01
-2.61356e+00   -2.77434e-01   -8.09960e-01
-2.60851e+00   -3.02628e-01   -8.06961e-01
-2.60347e+00   -3.27727e-01   -8.03221e-01
-2.59843e+00   -3.52694e-01   -7.98742e-01
-2.59339e+00   -3.77495e-01   -7.93523e-01
-2.58834e+00   -4.02092e-01   -7.87569e-01
-2.58330e+00   -4.26448e-01   -7.80881e-01
-2.57826e+00   -4.50527e-01   -7.73466e-01
-2.57322e+00   -4.74292e-01   -7.65330e-01
-2.56817e+00   -4.97704e-01   -7.56480e-01
-2.56313e+00   -5.20727e-01   -7.46926e-01
-2.55809e+00   -5.43324e-01   -7.36677e-01
-2.55305e+00   -5.65459e-01   -7.25746e-01
-2.54800e+00   -5.87096e-01   -7.14145e-01
-2.54296e+00   -6.08200e-01   -7.01889e-01
-2.53792e+00   -6.28736e-01   -6.88994e-01
-2.53288e+00   -6.48672e-01   -6.75475e-01
-2.52784e+00   -6.67975e-01   -6.61351e-01
-2.52279e+00   -6.86614e-01   -6.46640e-01
-2.51775e+00   -7.04560e-01   -6.31362e-01
-2.51271e+00   -7.21784e-01   -6.15539e-01
-2.50767e+00   -7.38259e-01   -5.99190e-01
-2.50262e+00   -7.53960e-01   -5.82339e-01
-2.49758e+00   -7.68863e-01   -5.65008e-01
-2.49254e+00   -7.82946e-01   -5.47221e-01
-2.48750e+00   -7.96188e-01   -5.29001e-01
-2.48245e+00   -8.08571e-01   -5.10373e-01
-2.47741e+00   -8.20076e-01   -4.91361e-01
-2.47237e+00   -8.30688e-01   -4.71990e-01
-2.46733e+00   -8.40393e-01   -4.52285e-01
-2.46228e+00   -8.49180e-01   -4.32271e-01
-2.45724e+00   -8.57035e-01   -4.11973e-01
-2.45220e+00   -8.63951e-01   -3.91417e-01
-2.44716e+00   -8.69920e-01   -3.70626e-01
-2.44212e+00   -8.74934e-01   -3.49626e-01
-2.43707e+00   -8.78989e-01   -3.28442e-01
-2.43203e+00   -8.82080e-01   -3.07098e-01
-2.42699e+00   -8.84206e-01   -2.85618e-01
-2.42195e+00   -8.85364e-01   -2.64026e-01
-2.41690e+00   -8.85555e-01   -2.42346e-01
-2.41186e+00   -8.84779e-01   -2.20600e-01
-2.40682e+00   -8.83038e-01   -1.98814e-01
-2.40178e+00   -8.80335e-01   -1.77008e-01
-2.39673e+00   -8.76673e-01   -1.55205e-01
-2.39169e+00   -8.72056e-01   -1.33429e-01
-2.38665e+00   -8.66491e-01   -1.11699e-01
-2.38161e+00   -8.59982e-01   -9.00391e-02
-2.37656e+00   -8.52538e-01   -6.84692e-02
-2.37152e+00   -8.44164e-01   -4.70107e-02
-2.36648e+00   -8.34870e-01   -2.56843e-02
-2.36144e+00   -8.24664e-01   -4.51065e-03
-2.35639e+00   -8.13555e-01   1.64900e-02
-2.35135e+00   -8.01553e-01   3.72976e-02
-2.34631e+00   -7.88668e-01   5.78920e-02
-2.34127e+00   -7.74912e-01   7.82536e-02
-2.33623e+00   -7.60296e-01   9.83626e-02
-2.33118e+00   -7.44832e-01   1.18200e-01
-2.32614e+00   -7.28532e-01   1.37745e-01
-2.32110e+00   -7.11410e-01   1.56979e-01
-2.31606e+00   -6.93479e-01   1.75883e-01
-2.31101e+00   -6.74754e-01   1.94438e-01
-2.30597e+00   -6.55248e-01   2.12624e-01
-2.30093e+00   -6.34978e-01   2.30422e-01
-2.29589e+00   -6.13959e-01   2.47812e-01
-2.29084e+00   -5.92207e-01   2.64775e-01
-2.28580e+00   -5.69741e-01   2.81293e-01
-2.28076e+00   -5.46577e-01   2.97344e-01
-2.27572e+00   -5.22735e-01   3.12911e-01
-2.27067e+00   -4.98233e-01   3.27972e-01
-2.26563e+00   -4.73091e-01   3.42509e-01
-2.26059e+00   -4.47332e-01   3.56502e-01
-2.25555e+00   -4.20975e-01   3.69930e-01
-2.25051e+00   -3.94044e-01   3.82774e-01
-2.24546e+00   -3.66563e-01   3.95013e-01
-2.24042e+00   -3.38556e-01   4.06626e-01
-2.23538e+00   -3.10049e-01   4.17595e-01
-2.23034e+00   -2.81069e-01   4.27897e-01
-2.22529e+00   -2.51643e-01   4.37512e-01
-2.22025e+00   -2.21802e-01   4.46420e-01
-2.21521e+00   -1.91575e-01   4.54599e-01
-2.21017e+00   -1.60995e-01   4.62028e-01
-2.20512e+00   -1.30094e-01   4.68687e-01
-2.20008e+00   -9.89090e-02   4.74555e-01
-2.19504e+00   -6.74750e-02   4.79609e-01
-2.19000e+00   -3.58308e-02   4.83830e-01
-2.18495e+00   -4.01612e-03   4.87197e-01
-2.17991e+00   2.79271e-02   4.89688e-01
-2.17487e+00   5.99553e-02   4.91283e-01
-2.16983e+00   9.20227e-02   4.91962e-01
-2.16479e+00   1.24082e-01   4.91703e-01
-2.15974e+00   1.56082e-01   4.90489e-01
-2.15470e+00   1.87972e-01   4.88298e-01
-2.15470e+00   1.87972e-01   4.88298e-01
-2.14966e+00   2.19684e-01   4.85258e-01
-2.14462e+00   2.51174e-01   4.81206e-01
-2.13957e+00   2.82383e-01   4.76123e-01
-2.13453e+00   3.13249e-01   4.69993e-01
-2.12949e+00   3.43708e-01   4.62801e-01
-2.12445e+00   3.73693e-01   4.54530e-01
-2.11940e+00   4.03135e-01   4.45168e-01
-2.11436e+00   4.31960e-01   4.34701e-01
-2.10932e+00   4.60094e-01   4.23119e-01
-2.10428e+00   4.87458e-01   4.10413e-01
-2.09923e+00   5.13972e-01   3.96576e-01
-2.09419e+00   5.39552e-01   3.81603e-01
-2.08915e+00   5.64112e-01   3.65490e-01
-2.08411e+00   5.87563e-01   3.48238e-01
-2.07907e+00   6.09812e-01   3.29851e-01
-2.07402e+00   6.30765e-01   3.10333e-01
-2.06898e+00   6.50325e-01   2.89695e-01
-2.06394e+00   6.68394e-01   2.67951e-01
-2.05890e+00   6.84870e-01   2.45116e-01
-2.05385e+00   6.99650e-01   2.21215e-01
-2.04881e+00   7.12630e-01   1.96274e-01
-2.04377e+00   7.23703e-01   1.70325e-01
-2.03873e+00   7.32764e-01   1.43406e-01
-2.03368e+00   7.39706e-01   1.15561e-01
-2.02864e+00   7.44422e-01   8.68412e-02
-2.02360e+00   7.46807e-01   5.73042e-02
-2.01856e+00   7.46758e-01   2.70148e-02
-2.01351e+00   7.44172e-01   -3.95410e-03
-2.00847e+00   7.38952e-01   -3.55214e-02
-2.00343e+00   7.31004e-01   -6.75973e-02
-1.99839e+00   7.20240e-01   -1.00083e-01
-1.99335e+00   7.06578e-01   -1.32871e-01
-1.98830e+00   6.89945e-01   -1.65842e-01
-1.98326e+00   6.70276e-01   -1.98870e-01
-1.97822e+00   6.47519e-01   -2.31816e-01
-1.97318e+00   6.21633e-01   -2.64534e-01
-1.96813e+00   5.92592e-01   -2.96865e-01
-1.96309e+00   5.60386e-01   -3.28641e-01
-1.95805e+00   5.25023e-01   -3.59686e-01
-1.95301e+00   4.86532e-01   -3.89814e-01
-1.94796e+00   4.44963e-01   -4.18829e-01
-1.94292e+00   4.00390e-01   -4.46531e-01
-1.93788e+00   3.52913e-01   -4.72710e-01
-1.93284e+00   3.02661e-01   -4.97155e-01
-1.92779e+00   2.49791e-01   -5.19648e-01
-1.92275e+00   1.94491e-01   -5.39973e-01
-1.91771e+00   1.36982e-01   -5.57913e-01
-1.91267e+00   7.75152e-02   -5.73254e-01
-1.90762e+00   1.63780e-02   -5.85790e-01
-1.90258e+00   -4.61108e-02   -5.95323e-01
-1.89754e+00   -1.09599e-01   -6.01668e-01
-1.89250e+00   -1.73705e-01   -6.04655e-01
-1.88746e+00   -2.38016e-01   -6.04135e-01
-1.88241e+00   -3.02095e-01   -5.99981e-01
-1.87737e+00   -3.65480e-01   -5.92092e-01
-1.87233e+00   -4.27692e-01   -5.80399e-01
-1.86729e+00   -4.88239e-01   -5.64865e-01
-1.86224e+00   -5.46622e-01   -5.45489e-01
-1.85720e+00   -6.02340e-01   -5.22307e-01
-1.85216e+00   -6.54897e-01   -4.95399e-01
-1.84712e+00   -7.03815e-01   -4.64883e-01
-1.84207e+00   -7.48633e-01   -4.30920e-01
-1.83703e+00   -7.88921e-01   -3.93712e-01
-1.83199e+00   -8.24285e-01   -3.53500e-01
-1.82695e+00   -8.54375e-01   -3.10563e-01
-1.82190e+00   -8.78891e-01   -2.65217e-01
-1.81686e+00   -8.97588e-01   -2.17803e-01
-1.81182e+00   -9.10281e-01   -1.68692e-01
-1.80678e+00   -9.16850e-01   -1.18274e-01
-1.80174e+00   -9.17238e-01   -6.69542e-02
-1.79669e+00   -9.11457e-01   -1.51444e-02
-1.79165e+00   -8.99581e-01   3.67397e-02
-1.78661e+00   -8.81751e-01   8.82868e-02
-1.78157e+00   -8.58164e-01   1.39096e-01
-1.77652e+00   -8.29076e-01   1.88780e-01
-1.77148e+00   -7.94789e-01   2.36975e-01
-1.76644e+00   -7.55653e-01   2.83340e-01
-1.76140e+00   -7.12051e-01   3.27562e-01
-1.75635e+00   -6.64400e-01   3.69363e-01
-1.75131e+00   -6.13138e-01   4.08495e-01
-1.74627e+00   -5.58716e-01   4.44746e-01
-1.74123e+00   -5.01600e-01   4.77942e-01
-1.73618e+00   -4.42252e-01   5.07940e-01
-1.73114e+00   -3.81135e-01   5.34637e-01
-1.72610e+00   -3.18701e-01   5.57959e-01
-1.72106e+00   -2.55390e-01   5.77866e-01
-1.71602e+00   -1.91623e-01   5.94349e-01
-1.71097e+00   -1.27801e-01   6.07424e-01
-1.70593e+00   -6.43022e-02   6.17133e-01
-1.70089e+00   -1.47805e-03   6.23541e-01
-1.69585e+00   6.03454e-02   6.26732e-01
-1.69080e+00   1.20870e-01   6.26806e-01
-1.68576e+00   1.79825e-01   6.23878e-01
-1.68072e+00   2.36969e-01   6.18078e-01
-1.67568e+00   2.92084e-01   6.09540e-01
-1.67063e+00   3.44982e-01   5.98411e-01
-1.66559e+00   3.95500e-01   5.84839e-01
-1.66055e+00   4.43496e-01   5.68980e-01
-1.65551e+00   4.88855e-01   5.50989e-01
-1.65046e+00   5.31480e-01   5.31022e-01
-1.64542e+00   5.71296e-01   5.09237e-01
-1.64038e+00   6.08246e-01   4.85787e-01
-1.63534e+00   6.42289e-01   4.60826e-01
-1.63030e+00   6.73399e-01   4.34502e-01
-1.62525e+00   7.01566e-01   4.06960e-01
-1.62021e+00   7.26790e-01   3.78341e-01
-1.61517e+00   7.49084e-01   3.48783e-01
-1.61013e+00   7.68471e-01   3.18415e-01
-1.60508e+00   7.84981e-01   2.87365e-01
-1.60004e+00   7.98653e-01   2.55753e-01
-1.59500e+00   8.09533e-01   2.23696e-01
-1.58996e+00   8.17673e-01   1.91303e-01
-1.58491e+00   8.23127e-01   1.58679e-01
-1.57987e+00   8.25957e-01   1.25925e-01
-1.57483e+00   8.26227e-01   9.31360e-02
-1.56979e+00   8.24003e-01   6.04018e-02
-1.56474e+00   8.19354e-01   2.78083e-02
-1.55970e+00   8.12351e-01   -4.56358e-03
-1.55466e+00   8.03068e-01   -3.66369e-02
-1.54962e+00   7.91576e-01   -6.83389e-02
-1.54457e+00   7.77950e-01   -9.96006e-02
-1.53953e+00   7.62266e-01   -1.30357e-01
-1.53449e+00   7.44597e-01   -1.60545e-01
-1.52945e+00   7.25019e-01   -1.90107e-01
-1.52441e+00   7.03607e-01   -2.18986e-01
-1.51936e+00   6.80436e-01   -2.47130e-01
-1.51432e+00   6.55580e-01   -2.74488e-01
-1.50928e+00   6.29114e-01   -3.01012e-01
-1.50424e+00   6.01111e-01   -3.26655e-01
-1.49919e+00   5.71645e-01   -3.51374e-01
-1.49415e+00   5.40789e-01   -3.75125e-01
-1.48911e+00   5.08617e-01   -3.97869e-01
-1.48407e+00   4.75202e-01   -4.19567e-01
-1.47902e+00   4.40615e-01   -4.40180e-01
-1.47398e+00   4.04930e-01   -4.59671e-01
-1.46894e+00   3.68220e-01   -4.78006e-01
-1.46390e+00   3.30557e-01   -4.95150e-01
-1.45885e+00   2.92015e-01   -5.11068e-01
-1.45381e+00   2.52667e-01   -5.25729e-01
-1.44877e+00   2.12589e-01   -5.39099e-01
-1.44373e+00   1.71855e-01   -5.51148e-01
-1.43869e+00   1.30542e-01   -5.61844e-01
-1.43364e+00   8.87264e-02   -5.71157e-01
-1.42860e+00   4.64876e-02   -5.79058e-01
-1.42356e+00   3.90595e-03   -5.85516e-01
-1.41852e+00   -3.89366e-02   -5.90504e-01
-1.41347e+00   -8.19559e-02   -5.93992e-01
-1.40843e+00   -1.25066e-01   -5.95955e-01
-1.40339e+00   -1.68177e-01   -5.96363e-01
-1.39835e+00   -2.11199e-01   -5.95192e-01
-1.39330e+00   -2.54037e-01   -5.92417e-01
-1.38826e+00   -2.96593e-01   -5.88012e-01
-1.38322e+00   -3.38767e-01   -5.81954e-01
-1.37818e+00   -3.80455e-01   -5.74222e-01
-1.37313e+00   -4.21547e-01   -5.64796e-01
-1.36809e+00   -4.61933e-01   -5.53656e-01
-1.36305e+00   -5.01495e-01   -5.40785e-01
-1.35801e+00   -5.40112e-01   -5.26170e-01
-1.35297e+00   -5.77660e-01   -5.09799e-01
-1.34792e+00   -6.14007e-01   -4.91664e-01
-1.34288e+00   -6.49020e-01   -4.71758e-01
-1.33784e+00   -6.82558e-01   -4.50080e-01
-1.33280e+00   -7.14476e-01   -4.26635e-01
-1.32775e+00   -7.44624e-01   -4.01429e-01
-1.32271e+00   -7.72849e-01   -3.74478e-01
-1.31767e+00   -7.98991e-01   -3.45801e-01
-1.31263e+00   -8.22887e-01   -3.15425e-01
-1.30758e+00   -8.44370e-01   -2.83385e-01
-1.30254e+00   -8.63268e-01   -2.49726e-01
-1.29750e+00   -8.79407e-01   -2.14500e-01
-1.29246e+00   -8.92614e-01   -1.77771e-01
-1.28741e+00   -9.02709e-01   -1.39615e-01
-1.28237e+00   -9.09516e-01   -1.00117e-01
-1.27733e+00   -9.12861e-01   -5.93808e-02
-1.27229e+00   -9.12569e-01   -1.75200e-02
-1.26725e+00   -9.08473e-01   2.53342e-02
-1.26220e+00   -9.00412e-01   6.90348e-02
-1.25716e+00   -8.88233e-01   1.13417e-01
-1.25212e+00   -8.71796e-01   1.58299e-01
-1.24708e+00   -8.50975e-01   2.03480e-01
-1.24203e+00   -8.25662e-01   2.48738e-01
-1.23699e+00   -7.95771e-01   2.93834e-01
-1.23195e+00   -7.61240e-01   3.38509e-01
-1.22691e+00   -7.22038e-01   3.82483e-01
-1.22186e+00   -6.78164e-01   4.25462e-01
-1.21682e+00   -6.29657e-01   4.67130e-01
-1.21178e+00   -5.76598e-01   5.07158e-01
-1.20674e+00   -5.19112e-01   5.45204e-01
-1.20169e+00   -4.57375e-01   5.80915e-01
-1.19665e+00   -3.91615e-01   6.13932e-01
-1.19161e+00   -3.22118e-01   6.43894e-01
-1.18657e+00   -2.49226e-01   6.70442e-01
-1.18152e+00   -1.73343e-01   6.93225e-01
-1.17648e+00   -9.49316e-02   7.11909e-01
-1.17144e+00   -1.45119e-02   7.26179e-01
-1.16640e+00   6.73391e-02   7.35748e-01
-1.16136e+00   1.49994e-01   7.40366e-01
-1.15631e+00   2.32779e-01   7.39826e-01
-1.15127e+00   3.14984e-01   7.33969e-01
-1.14623e+00   3.95873e-01   7.22693e-01
-1.14119e+00   4.74689e-01   7.05957e-01
-1.13614e+00   5.50674e-01   6.83788e-01
-1.13110e+00   6.23080e-01   6.56280e-01
-1.12606e+00   6.91178e-01   6.23596e-01
-1.12102e+00   7.54280e-01   5.85973e-01
-1.11597e+00   8.11748e-01   5.43712e-01
-1.11093e+00   8.63006e-01   4.97180e-01
-1.10589e+00   9.07556e-01   4.46802e-01
-1.10085e+00   9.44982e-01   3.93052e-01
-1.09580e+00   9.74962e-01   3.36449e-01
-1.09076e+00   9.97273e-01   2.77542e-01
-1.08572e+00   1.01179e+00   2.16902e-01
-1.08068e+00   1.01848e+00   1.55112e-01
-1.07564e+00   1.01743e+00   9.27550e-02
-1.07059e+00   1.00880e+00   3.04054e-02
-1.06555e+00   9.92840e-01   -3.13822e-02
-1.06051e+00   9.69875e-01   -9.20806e-02
-1.05547e+00   9.40304e-01   -1.51197e-01
-1.05042e+00   9.04579e-01   -2.08279e-01
-1.04538e+00   8.63199e-01   -2.62918e-01
-1.04034e+00   8.16697e-01   -3.14757e-01
-1.03530e+00   7.65631e-01   -3.63485e-01
-1.03025e+00   7.10574e-01   -4.08843e-01
-1.02521e+00   6.52102e-01   -4.50622e-01
-1.02017e+00   5.90789e-01   -4.88661e-01
-1.01513e+00   5.27196e-01   -5.22846e-01
-1.01008e+00   4.61867e-01   -5.53105e-01
-1.00504e+00   3.95326e-01   -5.79407e-01
-1.00000e+00   3.28065e-01   -6.01757e-01
-1.00000e+00   3.28065e-01   -6.01757e-01
-9.94987e-01   2.60111e-01   -6.20338e-01
-9.89975e-01   1.90655e-01   -6.35437e-01
-9.84962e-01   1.20088e-01   -6.46964e-01
-9.79950e-01   4.88084e-02   -6.54850e-01
-9.74937e-01   -2.27837e-02   -6.59047e-01
-9.69925e-01   -9.42844e-02   -6.59527e-01
-9.64912e-01   -1.65291e-01   -6.56283e-01
-9.59900e-01   -2.35402e-01   -6.49330e-01
-9.54887e-01   -3.04223e-01   -6.38703e-01
-9.49875e-01   -3.71364e-01   -6.24458e-01
-9.44862e-01   -4.36447e-01   -6.06671e-01
-9.39850e-01   -4.99104e-01   -5.85440e-01
-9.34837e-01   -5.58980e-01   -5.60879e-01
-9.29825e-01   -6.15735e-01   -5.33125e-01
-9.24812e-01   -6.69050e-01   -5.02331e-01
-9.19799e-01   -7.18620e-01   -4.68667e-01
-9.14787e-01   -7.64166e-01   -4.32320e-01
-9.09774e-01   -8.05428e-01   -3.93492e-01
-9.04762e-01   -8.42171e-01   -3.52401e-01
-8.99749e-01   -8.74185e-01   -3.09276e-01
-8.94737e-01   -9.01289e-01   -2.64358e-01
-8.89724e-01   -9.23326e-01   -2.17898e-01
-8.84712e-01   -9.40170e-01   -1.70158e-01
-8.79699e-01   -9.51722e-01   -1.21406e-01
-8.74687e-01   -9.57916e-01   -7.19155e-02
-8.69674e-01   -9.58714e-01   -2.19657e-02
-8.64662e-01   -9.54107e-01   2.81618e-02
-8.59649e-01   -9.44120e-01   7.81844e-02
-8.54637e-01   -9.28805e-01   1.27819e-01
-8.49624e-01   -9.08247e-01   1.76786e-01
-8.44612e-01   -8.82558e-01   2.24807e-01
-8.39599e-01   -8.51881e-01   2.71610e-01
-8.34586e-01   -8.16386e-01   3.16930e-01
-8.29574e-01   -7.76270e-01   3.60510e-01
-8.24561e-01   -7.31758e-01   4.02100e-01
-8.19549e-01   -6.83097e-01   4.41465e-01
-8.14536e-01   -6.30560e-01   4.78379e-01
-8.09524e-01   -5.74441e-01   5.12632e-01
-8.04511e-01   -5.15055e-01   5.44027e-01
-7.99499e-01   -4.52734e-01   5.72383e-01
-7.94486e-01   -3.87828e-01   5.97538e-01
-7.89474e-01   -3.20702e-01   6.19347e-01
-7.84461e-01   -2.51734e-01   6.37681e-01
-7.79449e-01   -1.81310e-01   6.52435e-01
-7.74436e-01   -1.09827e-01   6.63520e-01
-7.69424e-01   -3.76877e-02   6.70871e-01
-7.64411e-01   3.47020e-02   6.74441e-01
-7.59398e-01   1.06934e-01   6.74207e-01
-7.54386e-01   1.78601e-01   6.70166e-01
-7.49373e-01   2.49299e-01   6.62337e-01
-7.44361e-01   3.18629e-01   6.50759e-01
-7.39348e-01   3.86199e-01   6.35495e-01
-7.34336e-01   4.51627e-01   6.16626e-01
-7.29323e-01   5.14544e-01   5.94255e-01
-7.24311e-01   5.74593e-01   5.68505e-01
-7.19298e-01   6.31435e-01   5.39517e-01
-7.14286e-01   6.84748e-01   5.07452e-01
-7.09273e-01   7.34228e-01   4.72487e-01
-7.04261e-01   7.79596e-01   4.34817e-01
-6.99248e-01   8.20593e-01   3.94652e-01
-6.94236e-01   8.56985e-01   3.52216e-01
-6.89223e-01   8.88566e-01   3.07746e-01
-6.84211e-01   9.15155e-01   2.61490e-01
-6.79198e-01   9.36599e-01   2.13709e-01
-6.74185e-01   9.52774e-01   1.64670e-01
-6.69173e-01   9.63587e-01   1.14649e-01
-6.64160e-01   9.68974e-01   6.39273e-02
-6.59148e-01   9.68902e-01   1.27907e-02
-6.54135e-01   9.63368e-01   -3.84725e-02
-6.49123e-01   9.52400e-01   -8.95732e-02
-6.44110e-01   9.36057e-01   -1.40222e-01
-6.39098e-01   9.14430e-01   -1.90134e-01
-6.34085e-01   8.87636e-01   -2.39025e-01
-6.29073e-01   8.55824e-01   -2.86618e-01
-6.24060e-01   8.19172e-01   -3.32644e-01
-6.19048e-01   7.77882e-01   -3.76841e-01
-6.14035e-01   7.32185e-01   -4.18956e-01
-6.09023e-01   6.82337e-01   -4.58751e-01
-6.04010e-01   6.28616e-01   -4.95998e-01
-5.98997e-01   5.71322e-01   -5.30484e-01
-5.93985e-01   5.10778e-01   -5.62011e-01
-5.88972e-01   4.47323e-01   -5.90399e-01
-5.83960e-01   3.81312e-01   -6.15483e-01
-5.78947e-01   3.13117e-01   -6.37119e-01
-5.73935e-01   2.43121e-01   -6.55180e-01
-5.68922e-01   1.71717e-01   -6.69561e-01
-5.63910e-01   9.93075e-02   -6.80177e-01
-5.58897e-01   2.62996e-02   -6.86964e-01
-5.53885e-01   -4.68953e-02   -6.89879e-01
-5.48872e-01   -1.19865e-01   -6.88902e-01
-5.43860e-01   -1.92197e-01   -6.84034e-01
-5.38847e-01   -2.63484e-01   -6.75299e-01
-5.33835e-01   -3.33324e-01   -6.62742e-01
-5.28822e-01   -4.01322e-01   -6.46430e-01
-5.23810e-01   -4.67094e-01   -6.26451e-01
-5.18797e-01   -5.30267e-01   -6.02913e-01
-5.13784e-01   -5.90485e-01   -5.75947e-01
-5.08772e-01   -6.47407e-01   -5.45700e-01
-5.03759e-01   -7.00709e-01   -5.12340e-01
-4.98747e-01   -7.50089e-01   -4.76052e-01
-4.93734e-01   -7.95268e-01   -4.37038e-01
-4.88722e-01   -8.35987e-01   -3.95515e-01
-4.83709e-01   -8.72015e-01   -3.51715e-01
-4.78697e-01   -9.03147e-01   -3.05883e-01
-4.73684e-01   -9.29204e-01   -2.58276e-01
-4.68672e-01   -9.50037e-01   -2.09160e-01
-4.63659e-01   -9.65526e-01   -1.58811e-01
-4.58647e-01   -9.75580e-01   -1.07513e-01
-4.53634e-01   -9.80140e-01   -5.55538e-02
-4.48622e-01   -9.79177e-01   -3.22602e-03
-4.43609e-01   -9.72694e-01   4.91751e-02
-4.38596e-01   -9.60724e-01   1.01354e-01
-4.33584e-01   -9.43332e-01   1.53015e-01
-4.28571e-01   -9.20613e-01   2.03867e-01
-4.23559e-01   -8.92693e-01   2.53621e-01
-4.18546e-01   -8.59725e-01   3.01996e-01
-4.13534e-01   -8.21893e-01   3.48716e-01
-4.08521e-01   -7.79407e-01   3.93517e-01
-4.03509e-01   -7.32505e-01   4.36143e-01
-3.98496e-01   -6.81449e-01   4.76352e-01
-3.93484e-01   -6.26524e-01   5.13913e-01
-3.88471e-01   -5.68038e-01   5.48612e-01
-3.83459e-01   -5.06319e-01   5.80250e-01
-3.78446e-01   -4.41712e-01   6.08645e-01
-3.73434e-01   -3.74581e-01   6.33634e-01
-3.68421e-01   -3.05302e-01   6.55071e-01
-3.63409e-01   -2.34265e-01   6.72832e-01
-3.58396e-01   -1.61869e-01   6.86814e-01
-3.53383e-01   -8.85219e-02   6.96932e-01
-3.48371e-01   -1.46365e-02   7.03126e-01
-3.43358e-01   5.93711e-02   7.05356e-01
-3.38346e-01   1.33084e-01   7.03607e-01
-3.33333e-01   2.06086e-01   6.97883e-01
-3.28321e-01   2.36071e-01   6.93849e-01
-3.23308e-01   2.65518e-01   6.88178e-01
-3.18296e-01   2.94356e-01   6.80882e-01
-3.13283e-01   3.22518e-01   6.71978e-01
-3.08271e-01   3.49938e-01   6.61485e-01
-3.03258e-01   3.76550e-01   6.49429e-01
-2.98246e-01   4.02293e-01   6.35836e-01
-2.93233e-01   4.27104e-01   6.20739e-01
-2.88221e-01   4.50926e-01   6.04172e-01
-2.83208e-01   4.73702e-01   5.86173e-01
-2.78195e-01   4.95378e-01   5.66784e-01
-2.73183e-01   5.15904e-01   5.46051e-01
-2.68170e-01   5.35231e-01   5.24021e-01
-2.63158e-01   5.53313e-01   5.00746e-01
-2.58145e-01   5.70108e-01   4.76281e-01
-2.53133e-01   5.85576e-01   4.50682e-01
-2.48120e-01   5.99681e-01   4.24009e-01
-2.43108e-01   6.12391e-01   3.96325e-01
-2.38095e-01   6.23677e-01   3.67694e-01
-2.33083e-01   6.33512e-01   3.38185e-01
-2.28070e-01   6.41876e-01   3.07865e-01
-2.23058e-01   6.48750e-01   2.76806e-01
-2.18045e-01   6.54122e-01   2.45080e-01
-2.13033e-01   6.57981e-01   2.12764e-01
-2.08020e-01   6.60323e-01   1.79931e-01
-2.03008e-01   6.61148e-01   1.46661e-01
-1.97995e-01   6.60459e-01   1.13030e-01
-1.92982e-01   6.58267e-01   7.91181e-02
-1.87970e-01   6.54585e-01   4.50054e-02
-1.82957e-01   6.49434e-01   1.07721e-02
-1.77945e-01   6.42839e-01   -2.35009e-02
-1.72932e-01   6.34831e-01   -5.77328e-02
-1.67920e-01   6.25447e-01   -9.18426e-02
-1.62907e-01   6.14731e-01   -1.25750e-01
-1.57895e-01   6.02733e-01   -1.59374e-01
-1.52882e-01   5.89508e-01   -1.92635e-01
-1.47870e-01   5.75119e-01   -2.25455e-01
-1.42857e-01   5.59638e-01   -2.57756e-01
-1.37845e-01   5.43141e-01   -2.89461e-01
-1.32832e-01   5.25712e-01   -3.20494e-01
-1.27820e-01   5.07443e-01   -3.50781e-01
-1.22807e-01   4.88433e-01   -3.80251e-01
-1.17794e-01   4.68786e-01   -4.08833e-01
-1.12782e-01   4.48614e-01   -4.36459e-01
-1.07769e-01   4.28038e-01   -4.63061e-01
-1.02757e-01   4.07181e-01   -4.88578e-01
-9.77444e-02   3.86174e-01   -5.12947e-01
-9.27318e-02   3.65152e-01   -5.36109e-01
-8.77193e-02   3.44254e-01   -5.58009e-01
-8.27068e-02   3.23624e-01   -5.78594e-01
-7.76942e-02   3.03406e-01   -5.97814e-01
-7.26817e-02   2.83746e-01   -6.15622e-01
-6.76692e-02   2.64792e-01   -6.31975e-01
-6.26566e-02   2.46688e-01   -6.46833e-01
-5.76441e-02   2.29576e-01   -6.60160e-01
-5.26316e-02   2.13595e-01   -6.71923e-01
-4.76190e-02   1.98879e-01   -6.82092e-01
-4.26065e-02   1.85552e-01   -6.90644e-01
-3.75940e-02   1.73733e-01   -6.97555e-01
-3.25815e-02   1.63530e-01   -7.02810e-01
-2.75689e-02   1.55040e-01   -7.06394e-01
-2.25564e-02   1.48347e-01   -7.08299e-01
-1.75439e-02   1.43521e-01   -7.08520e-01
-1.25313e-02   1.40620e-01   -7.07054e-01
-7.51880e-03   1.39685e-01   -7.03906e-01
-2.50627e-03   1.40742e-01   -6.99082e-01
2.50627e-03   1.43703e-01   -6.92675e-01
7.51880e-03   1.47961e-01   -6.85194e-01
1.25313e-02   1.53406e-01   -6.76731e-01
1.75439e-02   1.60018e-01   -6.67298e-01
2.25564e-02   1.67764e-01   -6.56909e-01
2.75689e-02   1.76609e-01   -6.45580e-01
3.25815e-02   1.86505e-01   -6.33326e-01
3.75940e-02   1.97400e-01   -6.20165e-01
4.26065e-02   2.09236e-01   -6.06117e-01
4.76190e-02   2.21947e-01   -5.91202e-01
5.26316e-02   2.35462e-01   -5.75442e-01
5.76441e-02   2.49710e-01   -5.58860e-01
6.26566e-02   2.64610e-01   -5.41480e-01
6.76692e-02   2.80085e-01   -5.23329e-01
7.26817e-02   2.96051e-01   -5.04431e-01
7.76942e-02   3.12425e-01   -4.84815e-01
8.27068e-02   3.29124e-01   -4.64510e-01
8.77193e-02   3.46066e-01   -4.43544e-01
9.27318e-02   3.63167e-01   -4.21949e-01
9.77444e-02   3.80348e-01   -3.99756e-01
1.02757e-01   3.97529e-01   -3.76997e-01
1.07769e-01   4.14636e-01   -3.53705e-01
1.12782e-01   4.31594e-01   -3.29913e-01
1.17794e-01   4.48333e-01   -3.05657e-01
1.22807e-01   4.64788e-01   -2.80971e-01
1.27820e-01   4.80895e-01   -2.55891e-01
1.32832e-01   4.96594e-01   -2.30452e-01
1.37845e-01   5.11830e-01   -2.04692e-01
1.42857e-01   5.26550e-01   -1.78647e-01
1.47870e-01   5.40707e-01   -1.52355e-01
1.52882e-01   5.54256e-01   -1.25853e-01
1.57895e-01   5.67156e-01   -9.91798e-02
1.62907e-01   5.79369e-01   -7.23729e-02
1.67920e-01   5.90861e-01   -4.54708e-02
1.72932e-01   6.01600e-01   -1.85117e-02
1.77945e-01   6.11559e-01   8.46568e-03
1.82957e-01   6.20713e-01   3.54231e-02
1.87970e-01   6.29038e-01   6.23220e-02
1.92982e-01   6.36515e-01   8.91243e-02
1.97995e-01   6.43127e-01   1.15792e-01
2.03008e-01   6.48858e-01   1.42286e-01
2.08020e-01   6.53696e-01   1.68571e-01
2.13033e-01   6.57630e-01   1.94607e-01
2.18045e-01   6.60651e-01   2.20359e-01
2.23058e-01   6.62752e-01   2.45790e-01
2.28070e-01   6.63929e-01   2.70864e-01
2.33083e-01   6.64177e-01   2.95545e-01
2.38095e-01   6.63495e-01   3.19798e-01
2.43108e-01   6.61884e-01   3.43589e-01
2.48120e-01   6.59344e-01   3.66885e-01
2.53133e-01   6.55879e-01   3.89651e-01
2.58145e-01   6.51494e-01   4.11857e-01
2.63158e-01   6.46194e-01   4.33471e-01
2.68170e-01   6.39987e-01   4.54462e-01
2.73183e-01   6.32882e-01   4.74801e-01
2.78195e-01   6.24888e-01   4.94459e-01
2.83208e-01   6.16018e-01   5.13407e-01
2.88221e-01   6.06283e-01   5.31621e-01
2.93233e-01   5.95697e-01   5.49073e-01
2.98246e-01   5.84277e-01   5.65740e-01
3.03258e-01   5.72037e-01   5.81597e-01
3.08271e-01   5.58997e-01   5.96623e-01
3.13283e-01   5.45173e-01   6.10797e-01
3.18296e-01   5.30586e-01   6.24098e-01
3.23308e-01   5.15258e-01   6.36509e-01
3.28321e-01   4.99209e-01   6.48011e-01
3.33333e-01   4.82462e-01   6.58588e-01
3.38346e-01   4.40695e-01   6.81699e-01
3.43358e-01   3.97455e-01   7.02481e-01
3.48371e-01   3.52890e-01   7.20864e-01
3.53383e-01   3.07151e-01   7.36790e-01
3.58396e-01   2.60395e-01   7.50204e-01
3.63409e-01   2.12781e-01   7.61063e-01
3.68421e-01   1.64470e-01   7.69332e-01
3.73434e-01   1.15628e-01   7.74984e-01
3.78446e-01   6.64188e-02   7.78002e-01
3.83459e-01   1.70110e-02   7.78378e-01
3.88471e-01   -3.24283e-02   7.76110e-01
3.93484e-01   -8.17311e-02   7.71210e-01
3.98496e-01   -1.30730e-01   7.63695e-01
4.03509e-01   -1.79260e-01   7.53592e-01
4.08521e-01   -2.27156e-01   7.40938e-01
4.13534e-01   -2.74255e-01   7.25777e-01
4.18546e-01   -3.20399e-01   7.08161e-01
4.23559e-01   -3.65432e-01   6.88153e-01
4.28571e-01   -4.09201e-01   6.65822e-01
4.33584e-01   -4.51559e-01   6.41245e-01
4.38596e-01   -4.92362e-01   6.14507e-01
4.43609e-01   -5.31473e-01   5.85700e-01
4.48622e-01   -5.68761e-01   5.54923e-01
4.53634e-01   -6.04099e-01   5.22282e-01
4.58647e-01   -6.37370e-01   4.87888e-01
4.63659e-01   -6.68460e-01   4.51861e-01
4.68672e-01   -6.97267e-01   4.14322e-01
4.73684e-01   -7.23692e-01   3.75401e-01
4.78697e-01   -7.47649e-01   3.35231e-01
4.83709e-01   -7.69057e-01   2.93947e-01
4.88722e-01   -7.87845e-01   2.51693e-01
4.93734e-01   -8.03950e-01   2.08611e-01
4.98747e-01   -8.17320e-01   1.64848e-01
5.03759e-01   -8.27910e-01   1.20553e-01
5.08772e-01   -8.35686e-01   7.58771e-02
5.13784e-01   -8.40623e-01   3.09722e-02
5.18797e-01   -8.42706e-01   -1.40094e-02
5.23810e-01   -8.41929e-01   -5.89149e-02
5.28822e-01   -8.38297e-01   -1.03592e-01
5.33835e-01   -8.31823e-01   -1.47889e-01
5.38847e-01   -8.22530e-01   -1.91655e-01
5.43860e-01   -8.10453e-01   -2.34744e-01
5.48872e-01   -7.95633e-01   -2.77008e-01
5.53885e-01   -7.78122e-01   -3.18305e-01
5.58897e-01   -7.57980e-01   -3.58495e-01
5.63910e-01   -7.35278e-01   -3.97443e-01
5.68922e-01   -7.10095e-01   -4.35017e-01
5.73935e-01   -6.82515e-01   -4.71090e-01
5.78947e-01   -6.52636e-01   -5.05542e-01
5.83960e-01   -6.20558e-01   -5.38255e-01
5.88972e-01   -5.86392e-01   -5.69120e-01
5.93985e-01   -5.50256e-01   -5.98034e-01
5.98997e-01   -5.12272e-01   -6.24900e-01
6.04010e-01   -4.72571e-01   -6.49627e-01
6.09023e-01   -4.31288e-01   -6.72134e-01
6.14035e-01   -3.88564e-01   -6.92344e-01
6.19048e-01   -3.44544e-01   -7.10191e-01
6.24060e-01   -2.99380e-01   -7.25617e-01
6.29073e-01   -2.53223e-01   -7.38569e-01
6.34085e-01   -2.06233e-01   -7.49006e-01
6.39098e-01   -1.58568e-01   -7.56894e-01
6.44110e-01   -1.10390e-01   -7.62208e-01
6.49123e-01   -6.18634e-02   -7.64931e-01
6.54135e-01   -1.31529e-02   -7.65056e-01
6.59148e-01   3.55763e-02   -7.62583e-01
6.64160e-01   8.41589e-02   -7.57524e-01
6.69173e-01   1.32430e-01   -7.49896e-01
6.74185e-01   1.80226e-01   -7.39728e-01
6.79198e-01   2.27386e-01   -7.27055e-01
6.84211e-01   2.73749e-01   -7.11923e-01
6.89223e-01   3.19159e-01   -6.94383e-01
6.94236e-01   3.63462e-01   -6.74497e-01
6.99248e-01   4.06509e-01   -6.52335e-01
7.04261e-01   4.48153e-01   -6.27972e-01
7.09273e-01   4.88256e-01   -6.01493e-01
7.14286e-01   5.26681e-01   -5.72989e-01
7.19298e-01   5.63299e-01   -5.42558e-01
7.24311e-01   5.97986e-01   -5.10305e-01
7.29323e-01   6.30627e-01   -4.76340e-01
7.34336e-01   6.61111e-01   -4.40780e-01
7.39348e-01   6.89336e-01   -4.03746e-01
7.44361e-01   7.15209e-01   -3.65365e-01
7.49373e-01   7.38641e-01   -3.25769e-01
7.54386e-01   7.59555e-01   -2.85091e-01
7.59398e-01   7.77882e-01   -2.43473e-01
7.64411e-01   7.93560e-01   -2.01054e-01
7.69424e-01   8.06538e-01   -1.57979e-01
7.74436e-01   8.16773e-01   -1.14396e-01
7.79449e-01   8.24232e-01   -7.04522e-02
7.84461e-01   8.28892e-01   -2.62972e-02
7.89474e-01   8.30737e-01   1.79189e-02
7.94486e-01   8.29763e-01   6.20459e-02
7.99499e-01   8.25975e-01   1.05934e-01
8.04511e-01   8.19387e-01   1.49435e-01
8.09524e-01   8.10024e-01   1.92401e-01
8.14536e-01   7.97917e-01   2.34686e-01
8.19549e-01   7.83111e-01   2.76148e-01
8.24561e-01   7.65656e-01   3.16646e-01
8.29574e-01   7.45613e-01   3.56043e-01
8.34586e-01   7.23051e-01   3.94207e-01
8.39599e-01   6.98049e-01   4.31008e-01
8.44612e-01   6.70692e-01   4.66322e-01
8.49624e-01   6.41075e-01   5.00031e-01
8.54637e-01   6.09299e-01   5.32021e-01
8.59649e-01   5.75472e-01   5.62185e-01
8.64662e-01   5.39712e-01   5.90421e-01
8.69674e-01   5.02140e-01   6.16635e-01
8.74687e-01   4.62885e-01   6.40739e-01
8.79699e-01   4.22080e-01   6.62653e-01
8.84712e-01   3.79865e-01   6.82303e-01
8.89724e-01   3.36385e-01   6.99625e-01
8.94737e-01   2.91786e-01   7.14561e-01
8.99749e-01   2.46221e-01   7.27061e-01
9.04762e-01   1.99845e-01   7.37086e-01
9.09774e-01   1.52816e-01   7.44602e-01
9.14787e-01   1.05293e-01   7.49586e-01
9.19799e-01   5.74383e-02   7.52022e-01
9.24812e-01   9.41431e-03   7.51903e-01
9.29825e-01   -3.86162e-02   7.49233e-01
9.34837e-01   -8.64901e-02   7.44021e-01
9.39850e-01   -1.34045e-01   7.36286e-01
9.44862e-01   -1.81121e-01   7.26057e-01
9.49875e-01   -2.27556e-01   7.13370e-01
9.54887e-01   -2.73196e-01   6.98269e-01
9.59900e-01   -3.17884e-01   6.80808e-01
9.64912e-01   -3.61471e-01   6.61047e-01
9.69925e-01   -4.03808e-01   6.39055e-01
9.74937e-01   -4.44753e-01   6.14907e-01
9.79950e-01   -4.84168e-01   5.88687e-01
9.84962e-01   -5.21919e-01   5.60486e-01
9.89975e-01   -5.57880e-01   5.30400e-01
9.94987e-01   -5.91929e-01   4.98533e-01
1.00000e+00   -6.23953e-01   4.64994e-01
1.00000e+00   -6.23953e-01   4.64994e-01
1.00504e+00   -6.54432e-01   4.29357e-01
1.01008e+00   -6.83311e-01   3.91336e-01
1.01513e+00   -7.10377e-01   3.50985e-01
1.02017e+00   -7.35411e-01   3.08380e-01
1.02521e+00   -7.58191e-01   2.63619e-01
1.03025e+00   -7.78490e-01   2.16825e-01
1.03530e+00   -7.96087e-01   1.68146e-01
1.04034e+00   -8.10760e-01   1.17756e-01
1.04538e+00   -8.22298e-01   6.58582e-02
1.05042e+00   -8.30499e-01   1.26829e-02
1.05547e+00   -8.35177e-01   -4.15124e-02
1.06051e+00   -8.36162e-01   -9.64438e-02
1.06555e+00   -8.33312e-01   -1.51802e-01
1.07059e+00   -8.26507e-01   -2.07257e-01
1.07564e+00   -8.15662e-01   -2.62456e-01
1.08068e+00   -8.00726e-01   -3.17035e-01
1.08572e+00   -7.81683e-01   -3.70616e-01
1.09076e+00   -7.58562e-01   -4.22816e-01
1.09580e+00   -7.31430e-01   -4.73253e-01
1.10085e+00   -7.00399e-01   -5.21550e-01
1.10589e+00   -6.65624e-01   -5.67342e-01
1.11093e+00   -6.27300e-01   -6.10281e-01
1.11597e+00   -5.85662e-01   -6.50046e-01
1.12102e+00   -5.40982e-01   -6.86342e-01
1.12606e+00   -4.93565e-01   -7.18911e-01
1.13110e+00   -4.43741e-01   -7.47530e-01
1.13614e+00   -3.91865e-01   -7.72019e-01
1.14119e+00   -3.38308e-01   -7.92241e-01
1.14623e+00   -2.83450e-01   -8.08103e-01
1.15127e+00   -2.27678e-01   -8.19557e-01
1.15631e+00   -1.71377e-01   -8.26597e-01
1.16136e+00   -1.14926e-01   -8.29260e-01
1.16640e+00   -5.86922e-02   -8.27622e-01
1.17144e+00   -3.02739e-03   -8.21794e-01
1.17648e+00   5.17361e-02   -8.11920e-01
1.18152e+00   1.05288e-01   -7.98172e-01
1.18657e+00   1.57344e-01   -7.80746e-01
1.19161e+00   2.07645e-01   -7.59860e-01
1.19665e+00   2.55960e-01   -7.35745e-01
1.20169e+00   3.02086e-01   -7.08646e-01
1.20674e+00   3.45847e-01   -6.78816e-01
1.21178e+00   3.87094e-01   -6.46511e-01
1.21682e+00   4.25708e-01   -6.11992e-01
1.22186e+00   4.61590e-01   -5.75516e-01
1.22691e+00   4.94668e-01   -5.37338e-01
1.23195e+00   5.24891e-01   -4.97706e-01
1.23699e+00   5.52228e-01   -4.56862e-01
1.24203e+00   5.76669e-01   -4.15040e-01
1.24708e+00   5.98218e-01   -3.72462e-01
1.25212e+00   6.16895e-01   -3.29342e-01
1.25716e+00   6.32735e-01   -2.85881e-01
1.26220e+00   6.45783e-01   -2.42270e-01
1.26725e+00   6.56095e-01   -1.98686e-01
1.27229e+00   6.63735e-01   -1.55298e-01
1.27733e+00   6.68776e-01   -1.12261e-01
1.28237e+00   6.71297e-01   -6.97178e-02
1.28741e+00   6.71381e-01   -2.78028e-02
1.29246e+00   6.69116e-01   1.33620e-02
1.29750e+00   6.64594e-01   5.36646e-02
1.30254e+00   6.57907e-01   9.30024e-02
1.30758e+00   6.49153e-01   1.31283e-01
1.31263e+00   6.38427e-01   1.68421e-01
1.31767e+00   6.25826e-01   2.04341e-01
1.32271e+00   6.11448e-01   2.38976e-01
1.32775e+00   5.95390e-01   2.72265e-01
1.33280e+00   5.77748e-01   3.04153e-01
1.33784e+00   5.58618e-01   3.34594e-01
1.34288e+00   5.38094e-01   3.63546e-01
1.34792e+00   5.16269e-01   3.90974e-01
1.35297e+00   4.93235e-01   4.16847e-01
1.35801e+00   4.69081e-01   4.41138e-01
1.36305e+00   4.43896e-01   4.63828e-01
1.36809e+00   4.17765e-01   4.84898e-01
1.37313e+00   3.90774e-01   5.04335e-01
1.37818e+00   3.63006e-01   5.22129e-01
1.38322e+00   3.34540e-01   5.38273e-01
1.38826e+00   3.05456e-01   5.52764e-01
1.39330e+00   2.75832e-01   5.65600e-01
1.39835e+00   2.45742e-01   5.76783e-01
1.40339e+00   2.15261e-01   5.86318e-01
1.40843e+00   1.84459e-01   5.94210e-01
1.41347e+00   1.53409e-01   6.00467e-01
1.41852e+00   1.22177e-01   6.05100e-01
1.42356e+00   9.08324e-02   6.08120e-01
1.42860e+00   5.94399e-02   6.09542e-01
1.43364e+00   2.80642e-02   6.09379e-01
1.43869e+00   -3.23158e-03   6.07649e-01
1.44373e+00   -3.43856e-02   6.04370e-01
1.44877e+00   -6.53372e-02   5.99561e-01
1.45381e+00   -9.60268e-02   5.93242e-01
1.45885e+00   -1.26396e-01   5.85437e-01
1.46390e+00   -1.56386e-01   5.76167e-01
1.46894e+00   -1.85942e-01   5.65458e-01
1.47398e+00   -2.15007e-01   5.53335e-01
1.47902e+00   -2.43527e-01   5.39825e-01
1.48407e+00   -2.71446e-01   5.24956e-01
1.48911e+00   -2.98711e-01   5.08757e-01
1.49415e+00   -3.25270e-01   4.91260e-01
1.49919e+00   -3.51070e-01   4.72496e-01
1.50424e+00   -3.76058e-01   4.52499e-01
1.50928e+00   -4.00184e-01   4.31302e-01
1.51432e+00   -4.23397e-01   4.08943e-01
1.51936e+00   -4.45647e-01   3.85459e-01
1.52441e+00   -4.66883e-01   3.60890e-01
1.52945e+00   -4.87056e-01   3.35276e-01
1.53449e+00   -5.06118e-01   3.08660e-01
1.53953e+00   -5.24020e-01   2.81086e-01
1.54457e+00   -5.40713e-01   2.52601e-01
1.54962e+00   -5.56151e-01   2.23255e-01
1.55466e+00   -5.70287e-01   1.93096e-01
1.55970e+00   -5.83074e-01   1.62178e-01
1.56474e+00   -5.94468e-01   1.30557e-01
1.56979e+00   -6.04423e-01   9.82903e-02
1.57483e+00   -6.12896e-01   6.54378e-02
1.57987e+00   -6.19845e-01   3.20629e-02
1.58491e+00   -6.25226e-01   -1.76852e-03
1.58996e+00   -6.29002e-01   -3.59877e-02
1.59500e+00   -6.31132e-01   -7.05226e-02
1.60004e+00   -6.31580e-01   -1.05298e-01
1.60508e+00   -6.30312e-01   -1.40236e-01
1.61013e+00   -6.27293e-01   -1.75255e-01
1.61517e+00   -6.22494e-01   -2.10269e-01
1.62021e+00   -6.15888e-01   -2.45190e-01
1.62525e+00   -6.07450e-01   -2.79926e-01
1.63030e+00   -5.97158e-01   -3.14381e-01
1.63534e+00   -5.84997e-01   -3.48456e-01
1.64038e+00   -5.70952e-01   -3.82047e-01
1.64542e+00   -5.55018e-01   -4.15049e-01
1.65046e+00   -5.37189e-01   -4.47352e-01
1.65551e+00   -5.17471e-01   -4.78844e-01
1.66055e+00   -4.95871e-01   -5.09409e-01
1.66559e+00   -4.72406e-01   -5.38929e-01
1.67063e+00   -4.47100e-01   -5.67285e-01
1.67568e+00   -4.19983e-01   -5.94353e-01
1.68072e+00   -3.91097e-01   -6.20012e-01
1.68576e+00   -3.60489e-01   -6.44137e-01
1.69080e+00   -3.28218e-01   -6.66604e-01
1.69585e+00   -2.94353e-01   -6.87292e-01
1.70089e+00   -2.58973e-01   -7.06080e-01
1.70593e+00   -2.22168e-01   -7.22850e-01
1.71097e+00   -1.84038e-01   -7.37488e-01
1.71602e+00   -1.44696e-01   -7.49885e-01
1.72106e+00   -1.04266e-01   -7.59940e-01
1.72610e+00   -6.28829e-02   -7.67558e-01
1.73114e+00   -2.06920e-02   -7.72653e-01
1.73618e+00   2.21501e-02   -7.75152e-01
1.74123e+00   6.54768e-02   -7.74992e-01
1.74627e+00   1.09113e-01   -7.72123e-01
1.75131e+00   1.52875e-01   -7.66512e-01
1.75635e+00   1.96572e-01   -7.58138e-01
1.76140e+00   2.40010e-01   -7.47000e-01
1.76644e+00   2.82989e-01   -7.33115e-01
1.77148e+00   3.25308e-01   -7.16516e-01
1.77652e+00   3.66768e-01   -6.97257e-01
1.78157e+00   4.07169e-01   -6.75409e-01
1.78661e+00   4.46318e-01   -6.51064e-01
1.79165e+00   4.84028e-01   -6.24329e-01
1.79669e+00   5.20122e-01   -5.95333e-01
1.80174e+00   5.54432e-01   -5.64216e-01
1.80678e+00   5.86805e-01   -5.31137e-01
1.81182e+00   6.17099e-01   -4.96266e-01
1.81686e+00   6.45193e-01   -4.59783e-01
1.82190e+00   6.70979e-01   -4.21880e-01
1.82695e+00   6.94370e-01   -3.82753e-01
1.83199e+00   7.15296e-01   -3.42604e-01
1.83703e+00   7.33706e-01   -3.01636e-01
1.84207e+00   7.49569e-01   -2.60052e-01
1.84712e+00   7.62872e-01   -2.18052e-01
1.85216e+00   7.73619e-01   -1.75833e-01
1.85720e+00   7.81831e-01   -1.33584e-01
1.86224e+00   7.87546e-01   -9.14873e-02
1.86729e+00   7.90814e-01   -4.97143e-02
1.87233e+00   7.91699e-01   -8.42676e-03
1.87737e+00   7.90278e-01   3.22251e-02
1.88241e+00   7.86633e-01   7.21032e-02
1.88746e+00   7.80860e-01   1.11082e-01
1.89250e+00   7.73057e-01   1.49049e-01
1.89754e+00   7.63329e-01   1.85903e-01
1.90258e+00   7.51784e-01   2.21556e-01
1.90762e+00   7.38532e-01   2.55933e-01
1.91267e+00   7.23687e-01   2.88969e-01
1.91771e+00   7.07359e-01   3.20611e-01
1.92275e+00   6.89660e-01   3.50814e-01
1.92779e+00   6.70698e-01   3.79546e-01
1.93284e+00   6.50582e-01   4.06782e-01
1.93788e+00   6.29415e-01   4.32503e-01
1.94292e+00   6.07298e-01   4.56702e-01
1.94796e+00   5.84329e-01   4.79375e-01
1.95301e+00   5.60600e-01   5.00523e-01
1.95805e+00   5.36200e-01   5.20156e-01
1.96309e+00   5.11215e-01   5.38286e-01
1.96813e+00   4.85725e-01   5.54927e-01
1.97318e+00   4.59806e-01   5.70101e-01
1.97822e+00   4.33530e-01   5.83828e-01
1.98326e+00   4.06965e-01   5.96134e-01
1.98830e+00   3.80175e-01   6.07045e-01
1.99335e+00   3.53220e-01   6.16589e-01
1.99839e+00   3.26157e-01   6.24794e-01
2.00343e+00   2.99038e-01   6.31691e-01
2.00847e+00   2.71913e-01   6.37311e-01
2.01351e+00   2.44828e-01   6.41684e-01
2.01856e+00   2.17827e-01   6.44841e-01
2.02360e+00   1.90950e-01   6.46813e-01
2.02864e+00   1.64235e-01   6.47633e-01
2.03368e+00   1.37719e-01   6.47329e-01
2.03873e+00   1.11434e-01   6.45933e-01
2.04377e+00   8.54119e-02   6.43475e-01
2.04881e+00   5.96826e-02   6.39984e-01
2.05385e+00   3.42740e-02   6.35489e-01
2.05890e+00   9.21224e-03   6.30019e-01
2.06394e+00   -1.54776e-02   6.23601e-01
2.06898e+00   -3.97719e-02   6.16264e-01
2.07402e+00   -6.36480e-02   6.08033e-01
2.07907e+00   -8.70845e-02   5.98936e-01
2.08411e+00   -1.10061e-01   5.88997e-01
2.08915e+00   -1.32557e-01   5.78243e-01
2.09419e+00   -1.54554e-01   5.66697e-01
2.09923e+00   -1.76033e-01   5.54385e-01
2.10428e+00   -1.96977e-01   5.41329e-01
2.10932e+00   -2.17368e-01   5.27554e-01
2.11436e+00   -2.37189e-01   5.13083e-01
2.11940e+00   -2.56423e-01   4.97939e-01
2.12445e+00   -2.75053e-01   4.82145e-01
2.12949e+00   -2.93064e-01   4.65722e-01
2.13453e+00   -3.10440e-01   4.48695e-01
2.13957e+00   -3.27164e-01   4.31084e-01
2.14462e+00   -3.43220e-01   4.12914e-01
2.14966e+00   -3.58594e-01   3.94206e-01
2.15470e+00   -3.73269e-01   3.74983e-01
2.15470e+00   -3.73269e-01   3.74983e-01
2.15974e+00   -3.87199e-01   3.55208e-01
2.16479e+00   -4.00399e-01   3.34964e-01
2.16983e+00   -4.12854e-01   3.14276e-01
2.17487e+00   -4.24548e-01   2.93167e-01
2.17991e+00   -4.35464e-01   2.71662e-01
2.18495e+00   -4.45589e-01   2.49786e-01
2.19000e+00   -4.54906e-01   2.27564e-01
2.19504e+00   -4.63399e-01   2.05022e-01
2.20008e+00   -4.71053e-01   1.82189e-01
2.20512e+00   -4.77853e-01   1.59090e-01
2.21017e+00   -4.83783e-01   1.35755e-01
2.21521e+00   -4.88829e-01   1.12214e-01
2.22025e+00   -4.92975e-01   8.84968e-02
2.22529e+00   -4.96207e-01   6.46352e-02
2.23034e+00   -4.98510e-01   4.06618e-02
2.23538e+00   -4.99870e-01   1.66105e-02
2.24042e+00   -5.00275e-01   -7.48361e-03
2.24546e+00   -4.99710e-01   -3.15842e-02
2.25051e+00   -4.98164e-01   -5.56536e-02
2.25555e+00   -4.95624e-01   -7.96527e-02
2.26059e+00   -4.92081e-01   -1.03541e-01
2.26563e+00   -4.87524e-01   -1.27277e-01
2.27067e+00   -4.81943e-01   -1.50816e-01
2.27572e+00   -4.75333e-01   -1.74115e-01
2.28076e+00   -4.67685e-01   -1.97126e-01
2.28580e+00   -4.58995e-01   -2.19802e-01
2.29084e+00   -4.49260e-01   -2.42092e-01
2.29589e+00   -4.38478e-01   -2.63947e-01
2.30093e+00   -4.26650e-01   -2.85313e-01
2.30597e+00   -4.13778e-01   -3.06137e-01
2.31101e+00   -3.99866e-01   -3.26364e-01
2.31606e+00   -3.84922e-01   -3.45935e-01
2.32110e+00   -3.68957e-01   -3.64795e-01
2.32614e+00   -3.51982e-01   -3.82884e-01
2.33118e+00   -3.34014e-01   -4.00141e-01
2.33623e+00   -3.15072e-01   -4.16507e-01
2.34127e+00   -2.95179e-01   -4.31919e-01
2.34631e+00   -2.74362e-01   -4.46316e-01
2.35135e+00   -2.52652e-01   -4.59636e-01
2.35639e+00   -2.30083e-01   -4.71817e-01
2.36144e+00   -2.06694e-01   -4.82798e-01
2.36648e+00   -1.82529e-01   -4.92517e-01
2.37152e+00   -1.57636e-01   -5.00914e-01
2.37656e+00   -1.32070e-01   -5.07931e-01
2.38161e+00   -1.05888e-01   -5.13512e-01
2.38665e+00   -7.91538e-02   -5.17602e-01
2.39169e+00   -5.19364e-02   -5.20150e-01
2.39673e+00   -2.43097e-02   -5.21108e-01
2.40178e+00   3.64691e-03   -5.20430e-01
2.40682e+00   3.18491e-02   -5.18077e-01
2.41186e+00   6.02071e-02   -5.14015e-01
2.41690e+00   8.86264e-02   -5.08213e-01
2.42195e+00   1.17008e-01   -5.00648e-01
2.42699e+00   1.45247e-01   -4.91303e-01
2.43203e+00   1.73237e-01   -4.80170e-01
2.43707e+00   2.00866e-01   -4.67247e-01
2.44212e+00   2.28019e-01   -4.52541e-01
2.44716e+00   2.54578e-01   -4.36069e-01
2.45220e+00   2.80425e-01   -4.17855e-01
2.45724e+00   3.05438e-01   -3.97936e-01
2.46228e+00   3.29496e-01   -3.76357e-01
2.46733e+00   3.52480e-01   -3.53174e-01
2.47237e+00   3.74269e-01   -3.28455e-01
2.47741e+00   3.94746e-01   -3.02277e-01
2.48245e+00   4.13799e-01   -2.74728e-01
2.48750e+00   4.31317e-01   -2.45908e-01
2.49254e+00   4.47197e-01   -2.15925e-01
2.49758e+00   4.61342e-01   -1.84899e-01
2.50262e+00   4.73661e-01   -1.52959e-01
2.50767e+00   4.84075e-01   -1.20240e-01
2.51271e+00   4.92511e-01   -8.68874e-02
2.51775e+00   4.98908e-01   -5.30532e-02
2.52279e+00   5.03218e-01   -1.88942e-02
2.52784e+00   5.05402e-01   1.54280e-02
2.53288e+00   5.05435e-01   4.97482e-02
2.53792e+00   5.03305e-01   8.38998e-02
2.54296e+00   4.99015e-01   1.17715e-01
2.54800e+00   4.92579e-01   1.51028e-01
2.55305e+00   4.84025e-01   1.83675e-01
2.55809e+00   4.73397e-01   2.15494e-01
2.56313e+00   4.60748e-01   2.46332e-01
2.56817e+00   4.46146e-01   2.76039e-01
2.57322e+00   4.29672e-01   3.04475e-01
2.57826e+00   4.11415e-01   3.31508e-01
2.58330e+00   3.91476e-01   3.57017e-01
2.58834e+00   3.69967e-01   3.80890e-01
2.59339e+00   3.47005e-01   4.03029e-01
2.59843e+00   3.22715e-01   4.23345e-01
2.60347e+00   2.97229e-01   4.41765e-01
2.60851e+00   2.70682e-01   4.58228e-01
2.61356e+00   2.43214e-01   4.72684e-01
2.61860e+00   2.14965e-01   4.85099e-01
2.62364e+00   1.86077e-01   4.95450e-01
2.62868e+00   1.56691e-01   5.03727e-01
2.63372e+00   1.26948e-01   5.09932e-01
2.63877e+00   9.69848e-02   5.14079e-01
2.64381e+00   6.69362e-02   5.16192e-01
2.64885e+00   3.69319e-02   5.16306e-01
2.65389e+00   7.09700e-03   5.14465e-01
2.65894e+00   -2.24492e-02   5.10722e-01
2.66398e+00   -5.15934e-02   5.05137e-01
2.66902e+00   -8.02292e-02   4.97778e-01
2.67406e+00   -1.08257e-01   4.88718e-01
2.67911e+00   -1.35584e-01   4.78036e-01
2.68415e+00   -1.62126e-01   4.65814e-01
2.68919e+00   -1.87805e-01   4.52139e-01
2.69423e+00   -2.12551e-01   4.37100e-01
2.69928e+00   -2.36301e-01   4.20787e-01
2.70432e+00   -2.59001e-01   4.03293e-01
2.70936e+00   -2.80602e-01   3.84711e-01
2.71440e+00   -3.01063e-01   3.65133e-01
2.71944e+00   -3.20349e-01   3.44652e-01
2.72449e+00   -3.38432e-01   3.23359e-01
2.72953e+00   -3.55290e-01   3.01344e-01
2.73457e+00   -3.70906e-01   2.78694e-01
2.73961e+00   -3.85270e-01   2.55497e-01
2.74466e+00   -3.98376e-01   2.31834e-01
2.74970e+00   -4.10221e-01   2.07787e-01
2.75474e+00   -4.20810e-01   1.83434e-01
2.75978e+00   -4.30149e-01   1.58850e-01
2.76483e+00   -4.38248e-01   1.34106e-01
2.76987e+00   -4.45122e-01   1.09271e-01
2.77491e+00   -4.50787e-01   8.44103e-02
2.77995e+00   -4.55262e-01   5.95857e-02
2.78500e+00   -4.58570e-01   3.48559e-02
2.79004e+00   -4.60735e-01   1.02764e-02
2.79508e+00   -4.61781e-01   -1.41007e-02
2.80012e+00   -4.61737e-01   -3.82264e-02
2.80517e+00   -4.60630e-01   -6.20550e-02
2.81021e+00   -4.58491e-01   -8.55435e-02
2.81525e+00   -4.55351e-01   -1.08652e-01
2.82029e+00   -4.51239e-01   -1.31344e-01
2.82533e+00   -4.46189e-01   -1.53584e-01
2.83038e+00   -4.40232e-01   -1.75342e-01
2.83542e+00   -4.33402e-01   -1.96588e-01
2.84046e+00   -4.25730e-01   -2.17295e-01
2.84550e+00   -4.17249e-01   -2.37439e-01
2.85055e+00   -4.07992e-01   -2.56997e-01
2.85559e+00   -3.97991e-01   -2.75951e-01
2.86063e+00   -3.87279e-01   -2.94280e-01
2.86567e+00   -3.75887e-01   -3.11969e-01
2.87072e+00   -3.63846e-01   -3.29004e-01
2.87576e+00   -3.51187e-01   -3.45371e-01
2.88080e+00   -3.37941e-01   -3.61059e-01
2.88584e+00   -3.24138e-01   -3.76057e-01
2.89089e+00   -3.09807e-01   -3.90357e-01
2.89593e+00   -2.94976e-01   -4.03951e-01
2.90097e+00   -2.79674e-01   -4.16834e-01
2.90601e+00   -2.63927e-01   -4.28999e-01
2.91105e+00   -2.47764e-01   -4.40442e-01
2.91610e+00   -2.31210e-01   -4.51159e-01
2.92114e+00   -2.14291e-01   -4.61149e-01
2.92618e+00   -1.97031e-01   -4.70408e-01
2.93122e+00   -1.79455e-01   -4.78937e-01
2.93627e+00   -1.61587e-01   -4.86733e-01
2.94131e+00   -1.43449e-01   -4.93797e-01
2.94635e+00   -1.25065e-01   -5.00130e-01
2.95139e+00   -1.06455e-01   -5.05731e-01
2.95644e+00   -8.76418e-02   -5.10604e-01
2.96148e+00   -6.86457e-02   -5.14748e-01
2.96652e+00   -4.94869e-02   -5.18165e-01
2.97156e+00   -3.01854e-02   -5.20859e-01
2.97661e+00   -1.07605e-02   -5.22832e-01
2.98165e+00   8.76898e-03   -5.24085e-01
2.98669e+00   2.83844e-02   -5.24622e-01
2.99173e+00   4.80677e-02   -5.24446e-01
2.99677e+00   6.78010e-02   -5.23559e-01
3.00182e+00   8.75668e-02   -5.21965e-01
3.00686e+00   1.07348e-01   -5.19667e-01
3.01190e+00   1.27128e-01   -5.16668e-01
3.01694e+00   1.46889e-01   -5.12972e-01
3.02199e+00   1.66615e-01   -5.08582e-01
3.02703e+00   1.86290e-01   -5.03501e-01
3.03207e+00   2.05896e-01   -4.97732e-01
3.03711e+00   2.25419e-01   -4.91280e-01
3.04216e+00   2.44842e-01   -4.84148e-01
3.04720e+00   2.64148e-01   -4.76338e-01
3.05224e+00   2.83320e-01   -4.67856e-01
3.05728e+00   3.02344e-01   -4.58704e-01
3.06233e+00   3.21201e-01   -4.48886e-01
3.06737e+00   3.39876e-01   -4.38406e-01
3.07241e+00   3.58351e-01   -4.27268e-01
3.07745e+00   3.76609e-01   -4.15476e-01
3.08249e+00   3.94632e-01   -4.03035e-01
3.08754e+00   4.12404e-01   -3.89949e-01
3.09258e+00   4.29904e-01   -3.76223e-01
3.09762e+00   4.47116e-01   -3.61862e-01
3.10266e+00   4.64019e-01   -3.46872e-01
3.10771e+00   4.80594e-01   -3.31259e-01
3.11275e+00   4.96822e-01   -3.15030e-01
3.11779e+00   5.12680e-01   -2.98190e-01
3.12283e+00   5.28149e-01   -2.80749e-01
3.12788e+00   5.43206e-01   -2.62715e-01
3.13292e+00   5.57829e-01   -2.44096e-01
3.13796e+00   5.71994e-01   -2.24904e-01
3.14300e+00   5.85678e-01   -2.05150e-01
3.14805e+00   5.98857e-01   -1.84846e-01
3.15309e+00   6.11505e-01   -1.64005e-01
3.15813e+00   6.23596e-01   -1.42643e-01
3.16317e+00   6.35106e-01   -1.20776e-01
3.16821e+00   6.46005e-01   -9.84221e-02
3.17326e+00   6.56268e-01   -7.56010e-02
3.17830e+00   6.65866e-01   -5.23342e-02
3.18334e+00   6.74771e-01   -2.86452e-02
3.18838e+00   6.82954e-01   -4.55960e-03
3.19343e+00   6.90387e-01   1.98949e-02
3.19847e+00   6.97041e-01   4.46885e-02
3.20351e+00   7.02887e-01   6.97886e-02
3.20855e+00   7.07897e-01   9.51605e-02
3.21360e+00   7.12042e-01   1.20767e-01
3.21864e+00   7.15295e-01   1.46568e-01
3.22368e+00   7.17628e-01   1.72522e-01
3.22872e+00   7.19017e-01   1.98582e-01
3.23377e+00   7.19436e-01   2.24702e-01
3.23881e+00   7.18863e-01   2.50832e-01
3.24385e+00   7.17275e-01   2.76919e-01
3.24889e+00   7.14655e-01   3.02907e-01
3.25394e+00   7.10983e-01   3.28741e-01
3.25898e+00   7.06247e-01   3.54361e-01
3.26402e+00   7.00434e-01   3.79707e-01
3.26906e+00   6.93536e-01   4.04716e-01
3.27410e+00   6.85546e-01   4.29325e-01
3.27915e+00   6.76463e-01   4.53469e-01
3.28419e+00   6.66289e-01   4.77085e-01
3.28923e+00   6.55029e-01   5.00107e-01
3.29427e+00   6.42692e-01   5.22471e-01
3.29932e+00   6.29293e-01   5.44113e-01
3.30436e+00   6.14848e-01   5.64970e-01
3.30940e+00   5.99379e-01   5.84981e-01
3.30940e+00   5.99379e-01   5.84981e-01
3.31444e+00   5.82919e-01   6.04083e-01
3.31949e+00   5.65491e-01   6.22223e-01
3.32453e+00   5.47128e-01   6.39347e-01
3.32957e+00   5.27868e-01   6.55406e-01
3.33461e+00   5.07751e-01   6.70351e-01
3.33966e+00   4.86822e-01   6.84139e-01
3.34470e+00   4.65127e-01   6.96731e-01
3.34974e+00   4.42718e-01   7.08091e-01
3.35478e+00   4.19644e-01   7.18189e-01
3.35982e+00   3.95962e-01   7.26997e-01
3.36487e+00   3.71726e-01   7.34496e-01
3.36991e+00   3.46995e-01   7.40667e-01
3.37495e+00   3.21827e-01   7.45497e-01
3.37999e+00   2.96280e-01   7.48980e-01
3.38504e+00   2.70415e-01   7.51112e-01
3.39008e+00   2.44290e-01   7.51893e-01
3.39512e+00   2.17966e-01   7.51328e-01
3.40016e+00   1.91500e-01   7.49426e-01
3.40521e+00   1.64952e-01   7.46200e-01
3.41025e+00   1.38377e-01   7.41667e-01
3.41529e+00   1.11832e-01   7.35845e-01
3.42033e+00   8.53722e-02   7.28757e-01
3.42538e+00   5.90495e-02   7.20428e-01
3.43042e+00   3.29156e-02   7.10887e-01
3.43546e+00   7.02030e-03   7.00163e-01
3.44050e+00   -1.85886e-02   6.88289e-01
3.44554e+00   -4.38651e-02   6.75299e-01
3.45059e+00   -6.87651e-02   6.61228e-01
3.45563e+00   -9.32465e-02   6.46113e-01
3.46067e+00   -1.17269e-01   6.29993e-01
3.46571e+00   -1.40794e-01   6.12907e-01
3.47076e+00   -1.63786e-01   5.94895e-01
3.47580e+00   -1.86209e-01   5.75999e-01
3.48084e+00   -2.08031e-01   5.56260e-01
3.48588e+00   -2.29221e-01   5.35719e-01
3.49093e+00   -2.49750e-01   5.14419e-01
3.49597e+00   -2.69590e-01   4.92402e-01
3.50101e+00   -2.88716e-01   4.69712e-01
3.50605e+00   -3.07102e-01   4.46391e-01
3.51110e+00   -3.24726e-01   4.22482e-01
3.51614e+00   -3.41566e-01   3.98027e-01
3.52118e+00   -3.57602e-01   3.73070e-01
3.52622e+00   -3.72815e-01   3.47654e-01
3.53126e+00   -3.87188e-01   3.21820e-01
3.53631e+00   -4.00704e-01   2.95611e-01
3.54135e+00   -4.13347e-01   2.69070e-01
3.54639e+00   -4.25103e-01   2.42239e-01
3.55143e+00   -4.35959e-01   2.15160e-01
3.55648e+00   -4.45903e-01   1.87874e-01
3.56152e+00   -4.54923e-01   1.60424e-01
3.56656e+00   -4.63008e-01   1.32852e-01
3.57160e+00   -4.70149e-01   1.05198e-01
3.57665e+00   -4.76337e-01   7.75052e-02
3.58169e+00   -4.81563e-01   4.98147e-02
3.58673e+00   -4.85822e-01   2.21680e-02
3.59177e+00   -4.89105e-01   -5.39308e-03
3.59682e+00   -4.91408e-01   -3.28269e-02
3.60186e+00   -4.92725e-01   -6.00916e-02
3.60690e+00   -4.93052e-01   -8.71453e-02
3.61194e+00   -4.92385e-01   -1.13946e-01
3.61699e+00   -4.90722e-01   -1.40451e-01
3.62203e+00   -4.88060e-01   -1.66618e-01
3.62707e+00   -4.84399e-01   -1.92404e-01
3.63211e+00   -4.79738e-01   -2.17766e-01
3.63715e+00   -4.74077e-01   -2.42661e-01
3.64220e+00   -4.67418e-01   -2.67044e-01
3.64724e+00   -4.59762e-01   -2.90872e-01
3.65228e+00   -4.51113e-01   -3.14101e-01
3.65732e+00   -4.41475e-01   -3.36684e-01
3.66237e+00   -4.30853e-01   -3.58577e-01
3.66741e+00   -4.19253e-01   -3.79734e-01
3.67245e+00   -4.06682e-01   -4.00108e-01
3.67749e+00   -3.93150e-01   -4.19653e-01
3.68254e+00   -3.78666e-01   -4.38321e-01
3.68758e+00   -3.63242e-01   -4.56064e-01
3.69262e+00   -3.46890e-01   -4.72835e-01
3.69766e+00   -3.29625e-01   -4.88584e-01
3.70271e+00   -3.11463e-01   -5.03262e-01
3.70775e+00   -2.92423e-01   -5.16820e-01
3.71279e+00   -2.72524e-01   -5.29208e-01
3.71783e+00   -2.51789e-01   -5.40375e-01
3.72287e+00   -2.30242e-01   -5.50272e-01
3.72792e+00   -2.07910e-01   -5.58848e-01
3.73296e+00   -1.84822e-01   -5.66052e-01
3.73800e+00   -1.61010e-01   -5.71834e-01
3.74304e+00   -1.36510e-01   -5.76144e-01
3.74809e+00   -1.11359e-01   -5.78931e-01
3.75313e+00   -8.56000e-02   -5.80146e-01
3.75817e+00   -5.92768e-02   -5.79742e-01
3.76321e+00   -3.24384e-02   -5.77669e-01
3.76826e+00   -5.13760e-03   -5.73882e-01
3.77330e+00   2.25687e-02   -5.68335e-01
3.77834e+00   5.06193e-02   -5.60986e-01
3.78338e+00   7.89480e-02   -5.51794e-01
3.78843e+00   1.07484e-01   -5.40720e-01
3.79347e+00   1.36151e-01   -5.27729e-01
3.79851e+00   1.64869e-01   -5.12790e-01
3.80355e+00   1.93549e-01   -4.95875e-01
3.80859e+00   2.22099e-01   -4.76962e-01
3.81364e+00   2.50420e-01   -4.56032e-01
3.81868e+00   2.78407e-01   -4.33075e-01
3.82372e+00   3.05948e-01   -4.08086e-01
3.82876e+00   3.32925e-01   -3.81069e-01
3.83381e+00   3.59215e-01   -3.52035e-01
3.83885e+00   3.84685e-01   -3.21007e-01
3.84389e+00   4.09198e-01   -2.88017e-01
3.84893e+00   4.32610e-01   -2.53109e-01
3.85398e+00   4.54770e-01   -2.16340e-01
3.85902e+00   4.75524e-01   -1.77782e-01
3.86406e+00   4.94708e-01   -1.37523e-01
3.86910e+00   5.12158e-01   -9.56648e-02
3.87415e+00   5.27704e-01   -5.23305e-02
3.87919e+00   5.41172e-01   -7.66084e-03
3.88423e+00   5.52387e-01   3.81824e-02
3.88927e+00   5.61176e-01   8.50159e-02
3.89431e+00   5.67366e-01   1.32634e-01
3.89936e+00   5.70785e-01   1.80806e-01
3.90440e+00   5.71270e-01   2.29280e-01
3.90944e+00   5.68665e-01   2.77777e-01
3.91448e+00   5.62826e-01   3.25995e-01
3.91953e+00   5.53622e-01   3.73607e-01
3.92457e+00   5.40942e-01   4.20266e-01
3.92961e+00   5.24695e-01   4.65601e-01
3.93465e+00   5.04815e-01   5.09224e-01
3.93970e+00   4.81267e-01   5.50730e-01
3.94474e+00   4.54048e-01   5.89706e-01
3.94978e+00   4.23195e-01   6.25727e-01
3.95482e+00   3.88783e-01   6.58372e-01
3.95987e+00   3.50935e-01   6.87223e-01
3.96491e+00   3.09817e-01   7.11876e-01
3.96995e+00   2.65648e-01   7.31947e-01
3.97499e+00   2.18696e-01   7.47083e-01
3.98004e+00   1.69277e-01   7.56971e-01
3.98508e+00   1.17759e-01   7.61342e-01
3.99012e+00   6.45524e-02   7.59988e-01
3.99516e+00   1.01101e-02   7.52762e-01
4.00020e+00   -4.50800e-02   7.39588e-01
4.00525e+00   -1.00503e-01   7.20471e-01
4.01029e+00   -1.55624e-01   6.95491e-01
4.01533e+00   -2.09899e-01   6.64814e-01
4.02037e+00   -2.62788e-01   6.28686e-01
4.02542e+00   -3.13760e-01   5.87432e-01
4.03046e+00   -3.62310e-01   5.41451e-01
4.03550e+00   -4.07963e-01   4.91204e-01
4.04054e+00   -4.50290e-01   4.37213e-01
4.04559e+00   -4.88912e-01   3.80042e-01
4.05063e+00   -5.23507e-01   3.20288e-01
4.05567e+00   -5.53816e-01   2.58571e-01
4.06071e+00   -5.79644e-01   1.95516e-01
4.06576e+00   -6.00863e-01   1.31743e-01
4.07080e+00   -6.17408e-01   6.78565e-02
4.07584e+00   -6.29278e-01   4.43504e-03
4.08088e+00   -6.36529e-01   -5.79793e-02
4.08592e+00   -6.39269e-01   -1.18887e-01
4.09097e+00   -6.37654e-01   -1.77835e-01
4.09601e+00   -6.31879e-01   -2.34423e-01
4.10105e+00   -6.22174e-01   -2.88305e-01
4.10609e+00   -6.08792e-01   -3.39187e-01
4.11114e+00   -5.92010e-01   -3.86828e-01
4.11618e+00   -5.72114e-01   -4.31041e-01
4.12122e+00   -5.49400e-01   -4.71684e-01
4.12626e+00   -5.24168e-01   -5.08664e-01
4.13131e+00   -4.96714e-01   -5.41925e-01
4.13635e+00   -4.67329e-01   -5.71452e-01
4.14139e+00   -4.36296e-01   -5.97261e-01
4.14643e+00   -4.03887e-01   -6.19396e-01
4.15148e+00   -3.70360e-01   -6.37929e-01
4.15652e+00   -3.35960e-01   -6.52949e-01
4.16156e+00   -3.00917e-01   -6.64565e-01
4.16660e+00   -2.65443e-01   -6.72898e-01
4.17164e+00   -2.29736e-01   -6.78081e-01
4.17669e+00   -1.93978e-01   -6.80254e-01
4.18173e+00   -1.58335e-01   -6.79565e-01
4.18677e+00   -1.22958e-01   -6.76163e-01
4.19181e+00   -8.79827e-02   -6.70200e-01
4.19686e+00   -5.35330e-02   -6.61829e-01
4.20190e+00   -1.97185e-02   -6.51200e-01
4.20694e+00   1.33631e-02   -6.38464e-01
4.21198e+00   4.56252e-02   -6.23767e-01
4.21703e+00   7.69919e-02   -6.07251e-01
4.22207e+00   1.07397e-01   -5.89056e-01
4.22711e+00   1.36782e-01   -5.69316e-01
4.23215e+00   1.65099e-01   -5.48160e-01
4.23720e+00   1.92305e-01   -5.25713e-01
4.24224e+00   2.18364e-01   -5.02095e-01
4.24728e+00   2.43247e-01   -4.77421e-01
4.25232e+00   2.66929e-01   -4.51800e-01
4.25736e+00   2.89392e-01   -4.25336e-01
4.26241e+00   3.10621e-01   -3.98130e-01
4.26745e+00   3.30604e-01   -3.70276e-01
4.27249e+00   3.49333e-01   -3.41866e-01
4.27753e+00   3.66804e-01   -3.12986e-01
4.28258e+00   3.83014e-01   -2.83717e-01
4.28762e+00   3.97965e-01   -2.54140e-01
4.29266e+00   4.11657e-01   -2.24327e-01
4.29770e+00   4.24095e-01   -1.94351e-01
4.30275e+00   4.35285e-01   -1.64280e-01
4.30779e+00   4.45233e-01   -1.34179e-01
4.31283e+00   4.53948e-01   -1.04110e-01
4.31787e+00   4.61438e-01   -7.41322e-02
4.32292e+00   4.67714e-01   -4.43041e-02
4.32796e+00   4.72786e-01   -1.46804e-02
4.33300e+00   4.76666e-01   1.46857e-02
4.33804e+00   4.79365e-01   4.37428e-02
4.34308e+00   4.80897e-01   7.24412e-02
4.34813e+00   4.81274e-01   1.00733e-01
4.35317e+00   4.80509e-01   1.28570e-01
4.35821e+00   4.78616e-01   1.55908e-01
4.36325e+00   4.75610e-01   1.82701e-01
4.36830e+00   4.71505e-01   2.08906e-01
4.37334e+00   4.66316e-01   2.34480e-01
4.37838e+00   4.60058e-01   2.59380e-01
4.38342e+00   4.52748e-01   2.83564e-01
4.38847e+00   4.44401e-01   3.06991e-01
4.39351e+00   4.35035e-01   3.29621e-01
4.39855e+00   4.24666e-01   3.51412e-01
4.40359e+00   4.13314e-01   3.72324e-01
4.40864e+00   4.00997e-01   3.92318e-01
4.41368e+00   3.87735e-01   4.11352e-01
4.41872e+00   3.73549e-01   4.29388e-01
4.42376e+00   3.58459e-01   4.46385e-01
4.42881e+00   3.42489e-01   4.62304e-01
4.43385e+00   3.25663e-01   4.77105e-01
4.43889e+00   3.08006e-01   4.90749e-01
4.44393e+00   2.89545e-01   5.03197e-01
4.44897e+00   2.70307e-01   5.14411e-01
4.45402e+00   2.50324e-01   5.24350e-01
4.45906e+00   2.29626e-01   5.32977e-01
4.46410e+00   2.08248e-01   5.40254e-01
4.46410e+00   2.08248e-01   5.40254e-01
4.46914e+00   1.86221e-01   5.46153e-01
4.47419e+00   1.63589e-01   5.50628e-01
4.47923e+00   1.40391e-01   5.53644e-01
4.48427e+00   1.16672e-01   5.55167e-01
4.48931e+00   9.24773e-02   5.55163e-01
4.49436e+00   6.78570e-02   5.53600e-01
4.49940e+00   4.28630e-02   5.50450e-01
4.50444e+00   1.75511e-02   5.45683e-01
4.50948e+00   -8.01965e-03   5.39275e-01
4.51453e+00   -3.37866e-02   5.31203e-01
4.51957e+00   -5.96835e-02   5.21449e-01
4.52461e+00   -8.56400e-02   5.09995e-01
4.52965e+00   -1.11582e-01   4.96831e-01
4.53469e+00   -1.37432e-01   4.81948e-01
4.53974e+00   -1.63108e-01   4.65346e-01
4.54478e+00   -1.88523e-01   4.47028e-01
4.54982e+00   -2.13587e-01   4.27002e-01
4.55486e+00   -2.38208e-01   4.05285e-01
4.55991e+00   -2.62286e-01   3.81901e-01
4.56495e+00   -2.85720e-01   3.56880e-01
4.56999e+00   -3.08406e-01   3.30263e-01
4.57503e+00   -3.30236e-01   3.02100e-01
4.58008e+00   -3.51099e-01   2.72448e-01
4.58512e+00   -3.70883e-01   2.41377e-01
4.59016e+00   -3.89472e-01   2.08968e-01
4.59520e+00   -4.06753e-01   1.75311e-01
4.60025e+00   -4.22609e-01   1.40510e-01
4.60529e+00   -4.36924e-01   1.04681e-01
4.61033e+00   -4.49587e-01   6.79524e-02
4.61537e+00   -4.60485e-01   3.04638e-02
4.62041e+00   -4.69512e-01   -7.63106e-03
4.62546e+00   -4.76566e-01   -4.61666e-02
4.63050e+00   -4.81551e-01   -8.49651e-02
4.63554e+00   -4.84380e-01   -1.23837e-01
4.64058e+00   -4.84974e-01   -1.62584e-01
4.64563e+00   -4.83265e-01   -2.00994e-01
4.65067e+00   -4.79198e-01   -2.38851e-01
4.65571e+00   -4.72732e-01   -2.75928e-01
4.66075e+00   -4.63839e-01   -3.11997e-01
4.66580e+00   -4.52511e-01   -3.46823e-01
4.67084e+00   -4.38754e-01   -3.80173e-01
4.67588e+00   -4.22597e-01   -4.11814e-01
4.68092e+00   -4.04085e-01   -4.41517e-01
4.68597e+00   -3.83285e-01   -4.69060e-01
4.69101e+00   -3.60286e-01   -4.94233e-01
4.69605e+00   -3.35195e-01   -5.16836e-01
4.70109e+00   -3.08142e-01   -5.36686e-01
4.70613e+00   -2.79274e-01   -5.53617e-01
4.71118e+00   -2.48759e-01   -5.67487e-01
4.71622e+00   -2.16781e-01   -5.78174e-01
4.72126e+00   -1.83541e-01   -5.85584e-01
4.72630e+00   -1.49251e-01   -5.89649e-01
4.73135e+00   -1.14137e-01   -5.90331e-01
4.73639e+00   -7.84318e-02   -5.87618e-01
4.74143e+00   -4.23743e-02   -5.81532e-01
4.74647e+00   -6.20648e-03   -5.72122e-01
4.75152e+00   2.98295e-02   -5.59467e-01
4.75656e+00   6.54947e-02   -5.43674e-01
4.76160e+00   1.00556e-01   -5.24874e-01
4.76664e+00   1.34788e-01   -5.03227e-01
4.77169e+00   1.67978e-01   -4.78909e-01
4.77673e+00   1.99924e-01   -4.52120e-01
4.78177e+00   2.30442e-01   -4.23074e-01
4.78681e+00   2.59364e-01   -3.91999e-01
4.79186e+00   2.86538e-01   -3.59133e-01
4.79690e+00   3.11834e-01   -3.24721e-01
4.80194e+00   3.35141e-01   -2.89012e-01
4.80698e+00   3.56367e-01   -2.52257e-01
4.81202e+00   3.75440e-01   -2.14703e-01
4.81707e+00   3.92308e-01   -1.76594e-01
4.82211e+00   4.06938e-01   -1.38168e-01
4.82715e+00   4.19315e-01   -9.96545e-02
4.83219e+00   4.29441e-01   -6.12709e-02
4.83724e+00   4.37334e-01   -2.32239e-02
4.84228e+00   4.43026e-01   1.42927e-02
4.84732e+00   4.46562e-01   5.10993e-02
4.85236e+00   4.48001e-01   8.70309e-02
4.85741e+00   4.47408e-01   1.21937e-01
4.86245e+00   4.44862e-01   1.55683e-01
4.86749e+00   4.40447e-01   1.88149e-01
4.87253e+00   4.34252e-01   2.19228e-01
4.87758e+00   4.26372e-01   2.48831e-01
4.88262e+00   4.16908e-01   2.76881e-01
4.88766e+00   4.05960e-01   3.03312e-01
4.89270e+00   3.93633e-01   3.28076e-01
4.89774e+00   3.80029e-01   3.51133e-01
4.90279e+00   3.65254e-01   3.72454e-01
4.90783e+00   3.49410e-01   3.92022e-01
4.91287e+00   3.32600e-01   4.09830e-01
4.91791e+00   3.14922e-01   4.25878e-01
4.92296e+00   2.96475e-01   4.40174e-01
4.92800e+00   2.77352e-01   4.52735e-01
4.93304e+00   2.57646e-01   4.63582e-01
4.93808e+00   2.37444e-01   4.72744e-01
4.94313e+00   2.16830e-01   4.80252e-01
4.94817e+00   1.95885e-01   4.86145e-01
4.95321e+00   1.74686e-01   4.90463e-01
4.95825e+00   1.53306e-01   4.93250e-01
4.96330e+00   1.31813e-01   4.94552e-01
4.96834e+00   1.10273e-01   4.94420e-01
4.97338e+00   8.87460e-02   4.92902e-01
4.97842e+00   6.72905e-02   4.90052e-01
4.98346e+00   4.59597e-02   4.85922e-01
4.98851e+00   2.48036e-02   4.80565e-01
4.99355e+00   3.86881e-03   4.74036e-01
4.99859e+00   -1.68015e-02   4.66388e-01
5.00363e+00   -3.71675e-02   4.57675e-01
5.00868e+00   -5.71924e-02   4.47951e-01
5.01372e+00   -7.68424e-02   4.37269e-01
5.01876e+00   -9.60865e-02   4.25681e-01
5.02380e+00   -1.14897e-01   4.13238e-01
5.02885e+00   -1.33247e-01   3.99992e-01
5.03389e+00   -1.51114e-01   3.85991e-01
5.03893e+00   -1.68477e-01   3.71284e-01
5.04397e+00   -1.85317e-01   3.55919e-01
5.04902e+00   -2.01618e-01   3.39941e-01
5.05406e+00   -2.17364e-01   3.23395e-01
5.05910e+00   -2.32543e-01   3.06325e-01
5.06414e+00   -2.47143e-01   2.88773e-01
5.06918e+00   -2.61154e-01   2.70781e-01
5.07423e+00   -2.74567e-01   2.52387e-01
5.07927e+00   -2.87377e-01   2.33630e-01
5.08431e+00   -2.99576e-01   2.14548e-01
5.08935e+00   -3.11161e-01   1.95175e-01
5.09440e+00   -3.22128e-01   1.75548e-01
5.09944e+00   -3.32473e-01   1.55698e-01
5.10448e+00   -3.42197e-01   1.35658e-01
5.10952e+00   -3.51297e-01   1.15458e-01
5.11457e+00   -3.59774e-01   9.51298e-02
5.11961e+00   -3.67629e-01   7.47006e-02
5.12465e+00   -3.74862e-01   5.41983e-02
5.12969e+00   -3.81477e-01   3.36493e-02
5.13474e+00   -3.87475e-01   1.30791e-02
5.13978e+00   -3.92859e-01   -7.48761e-03
5.14482e+00   -3.97633e-01   -2.80274e-02
5.14986e+00   -4.01801e-01   -4.85175e-02
5.15490e+00   -4.05366e-01   -6.89363e-02
5.15995e+00   -4.08335e-01   -8.92626e-02
5.16499e+00   -4.10710e-01   -1.09476e-01
5.17003e+00   -4.12498e-01   -1.29558e-01
5.17507e+00   -4.13704e-01   -1.49489e-01
5.18012e+00   -4.14334e-01   -1.69252e-01
5.18516e+00   -4.14393e-01   -1.88828e-01
5.19020e+00   -4.13887e-01   -2.08202e-01
5.19524e+00   -4.12823e-01   -2.27357e-01
5.20029e+00   -4.11206e-01   -2.46277e-01
5.20533e+00   -4.09044e-01   -2.64949e-01
5.21037e+00   -4.06342e-01   -2.83356e-01
5.21541e+00   -4.03108e-01   -3.01485e-01
5.22046e+00   -3.99348e-01   -3.19323e-01
5.22550e+00   -3.95069e-01   -3.36856e-01
5.23054e+00   -3.90279e-01   -3.54071e-01
5.23558e+00   -3.84983e-01   -3.70956e-01
5.24063e+00   -3.79189e-01   -3.87500e-01
5.24567e+00   -3.72905e-01   -4.03689e-01
5.25071e+00   -3.66138e-01   -4.19513e-01
5.25575e+00   -3.58895e-01   -4.34961e-01
5.26079e+00   -3.51184e-01   -4.50021e-01
5.26584e+00   -3.43012e-01   -4.64683e-01
5.27088e+00   -3.34388e-01   -4.78936e-01
5.27592e+00   -3.25319e-01   -4.92771e-01
5.28096e+00   -3.15814e-01   -5.06177e-01
5.28601e+00   -3.05880e-01   -5.19145e-01
5.29105e+00   -2.95527e-01   -5.31665e-01
5.29609e+00   -2.84762e-01   -5.43727e-01
5.30113e+00   -2.73595e-01   -5.55322e-01
5.30618e+00   -2.62035e-01   -5.66441e-01
5.31122e+00   -2.50092e-01   -5.77076e-01
5.31626e+00   -2.37774e-01   -5.87217e-01
5.32130e+00   -2.25093e-01   -5.96856e-01
5.32635e+00   -2.12058e-01   -6.05985e-01
5.33139e+00   -1.98680e-01   -6.14595e-01
5.33643e+00   -1.84970e-01   -6.22679e-01
5.34147e+00   -1.70940e-01   -6.30229e-01
5.34651e+00   -1.56601e-01   -6.37238e-01
5.35156e+00   -1.41967e-01   -6.43698e-01
5.35660e+00   -1.27049e-01   -6.49602e-01
5.36164e+00   -1.11862e-01   -6.54945e-01
5.36668e+00   -9.64189e-02   -6.59719e-01
5.37173e+00   -8.07346e-02   -6.63919e-01
5.37677e+00   -6.48240e-02   -6.67540e-01
5.38181e+00   -4.87027e-02   -6.70576e-01
5.38685e+00   -3.23870e-02   -6.73023e-01
5.39190e+00   -1.58937e-02   -6.74877e-01
5.39694e+00   7.59734e-04   -6.76135e-01
5.40198e+00   1.75553e-02   -6.76794e-01
5.40702e+00   3.44744e-02   -6.76851e-01
5.41207e+00   5.14977e-02   -6.76306e-01
5.41711e+00   6.86054e-02   -6.75156e-01
5.42215e+00   8.57771e-02   -6.73404e-01
5.42719e+00   1.02992e-01   -6.71048e-01
5.43223e+00   1.20228e-01   -6.68092e-01
5.43728e+00   1.37465e-01   -6.64536e-01
5.44232e+00   1.54678e-01   -6.60386e-01
5.44736e+00   1.71847e-01   -6.55644e-01
5.45240e+00   1.88947e-01   -6.50317e-01
5.45745e+00   2.05956e-01   -6.44411e-01
5.46249e+00   2.22849e-01   -6.37932e-01
5.46753e+00   2.39605e-01   -6.30889e-01
5.47257e+00   2.56198e-01   -6.23292e-01
5.47762e+00   2.72606e-01   -6.15149e-01
5.48266e+00   2.88805e-01   -6.06472e-01
5.48770e+00   3.04772e-01   -5.97274e-01
5.49274e+00   3.20484e-01   -5.87566e-01
5.49779e+00   3.35918e-01   -5.77362e-01
5.50283e+00   3.51053e-01   -5.66677e-01
5.50787e+00   3.65866e-01   -5.55526e-01
5.51291e+00   3.80337e-01   -5.43924e-01
5.51795e+00   3.94444e-01   -5.31888e-01
5.52300e+00   4.08170e-01   -5.19435e-01
5.52804e+00   4.21493e-01   -5.06583e-01
5.53308e+00   4.34397e-01   -4.93349e-01
5.53812e+00   4.46864e-01   -4.79752e-01
5.54317e+00   4.58877e-01   -4.65811e-01
5.54821e+00   4.70422e-01   -4.51544e-01
5.55325e+00   4.81483e-01   -4.36970e-01
5.55829e+00   4.92047e-01   -4.22109e-01
5.56334e+00   5.02101e-01   -4.06980e-01
5.56838e+00   5.11633e-01   -3.91602e-01
5.57342e+00   5.20633e-01   -3.75994e-01
5.57846e+00   5.29091e-01   -3.60176e-01
5.58351e+00   5.36997e-01   -3.44167e-01
5.58855e+00   5.44344e-01   -3.27985e-01
5.59359e+00   5.51124e-01   -3.11649e-01
5.59863e+00   5.57330e-01   -2.95178e-01
5.60368e+00   5.62959e-01   -2.78590e-01
5.60872e+00   5.68003e-01   -2.61902e-01
5.61376e+00   5.72460e-01   -2.45132e-01
5.61880e+00   5.76327e-01   -2.28297e-01
5.61880e+00   5.76327e-01   -2.28297e-01
5.62384e+00   5.79303e-01   -2.11433e-01
5.62889e+00   5.81687e-01   -1.94537e-01
5.63393e+00   5.83477e-01   -1.77626e-01
5.63897e+00   5.84673e-01   -1.60716e-01
5.64401e+00   5.85274e-01   -1.43824e-01
5.64906e+00   5.85280e-01   -1.26963e-01
5.65410e+00   5.84694e-01   -1.10150e-01
5.65914e+00   5.83515e-01   -9.34001e-02
5.66418e+00   5.81745e-01   -7.67266e-02
5.66923e+00   5.79387e-01   -6.01446e-02
5.67427e+00   5.76443e-01   -4.36681e-02
5.67931e+00   5.72916e-01   -2.73110e-02
5.68435e+00   5.68808e-01   -1.10870e-02
5.68940e+00   5.64123e-01   4.99030e-03
5.69444e+00   5.58866e-01   2.09075e-02
5.69948e+00   5.53039e-01   3.66515e-02
5.70452e+00   5.46647e-01   5.22091e-02
5.70956e+00   5.39694e-01   6.75674e-02
5.71461e+00   5.32186e-01   8.27133e-02
5.71965e+00   5.24128e-01   9.76342e-02
5.72469e+00   5.15523e-01   1.12317e-01
5.72973e+00   5.06380e-01   1.26750e-01
5.73478e+00   4.96702e-01   1.40919e-01
5.73982e+00   4.86497e-01   1.54812e-01
5.74486e+00   4.75770e-01   1.68416e-01
5.74990e+00   4.64529e-01   1.81719e-01
5.75495e+00   4.52781e-01   1.94707e-01
5.75999e+00   4.40533e-01   2.07368e-01
5.76503e+00   4.27793e-01   2.19689e-01
5.77007e+00   4.14569e-01   2.31658e-01
5.77512e+00   4.00869e-01   2.43260e-01
5.78016e+00   3.86703e-01   2.54483e-01
5.78520e+00   3.72081e-01   2.65314e-01
5.79024e+00   3.57011e-01   2.75739e-01
5.79528e+00   3.41505e-01   2.85745e-01
5.80033e+00   3.25573e-01   2.95319e-01
5.80537e+00   3.09228e-01   3.04446e-01
5.81041e+00   2.92480e-01   3.13113e-01
5.81545e+00   2.75343e-01   3.21306e-01
5.82050e+00   2.57830e-01   3.29012e-01
5.82554e+00   2.39955e-01   3.36216e-01
5.83058e+00   2.21733e-01   3.42904e-01
5.83562e+00   2.03180e-01   3.49062e-01
5.84067e+00   1.84312e-01   3.54676e-01
5.84571e+00   1.65147e-01   3.59731e-01
5.85075e+00   1.45703e-01   3.64214e-01
5.85579e+00   1.25998e-01   3.68109e-01
5.86084e+00   1.06054e-01   3.71403e-01
5.86588e+00   8.58911e-02   3.74081e-01
5.87092e+00   6.55325e-02   3.76129e-01
5.87596e+00   4.50016e-02   3.77533e-01
5.88100e+00   2.43232e-02   3.78279e-01
5.88605e+00   3.52340e-03   3.78354e-01
5.89109e+00   -1.73702e-02   3.77743e-01
5.89613e+00   -3.83289e-02   3.76435e-01
5.90117e+00   -5.93222e-02   3.74415e-01
5.90622e+00   -8.03185e-02   3.71672e-01
5.91126e+00   -1.01284e-01   3.68193e-01
5.91630e+00   -1.22184e-01   3.63968e-01
5.92134e+00   -1.42982e-01   3.58986e-01
5.92639e+00   -1.63640e-01   3.53236e-01
5.93143e+00   -1.84117e-01   3.46710e-01
5.93647e+00   -2.04371e-01   3.39399e-01
5.94151e+00   -2.24359e-01   3.31297e-01
5.94656e+00   -2.44035e-01   3.22397e-01
5.95160e+00   -2.63352e-01   3.12696e-01
5.95664e+00   -2.82260e-01   3.02189e-01
5.96168e+00   -3.00708e-01   2.90875e-01
5.96673e+00   -3.18642e-01   2.78755e-01
5.97177e+00   -3.36008e-01   2.65830e-01
5.97681e+00   -3.52748e-01   2.52106e-01
5.98185e+00   -3.68804e-01   2.37588e-01
5.98689e+00   -3.84115e-01   2.22287e-01
5.99194e+00   -3.98619e-01   2.06213e-01
5.99698e+00   -4.12253e-01   1.89382e-01
6.00202e+00   -4.24950e-01   1.71811e-01
6.00706e+00   -4.36645e-01   1.53523e-01
6.01211e+00   -4.47269e-01   1.34543e-01
6.01715e+00   -4.56755e-01   1.14898e-01
6.02219e+00   -4.65034e-01   9.46234e-02
6.02723e+00   -4.72036e-01   7.37558e-02
6.03228e+00   -4.77692e-01   5.23377e-02
6.03732e+00   -4.81933e-01   3.04161e-02
6.04236e+00   -4.84692e-01   8.04354e-03
6.04740e+00   -4.85903e-01   -1.47225e-02
6.05245e+00   -4.85500e-01   -3.78187e-02
6.05749e+00   -4.83422e-01   -6.11761e-02
6.06253e+00   -4.79610e-01   -8.47199e-02
6.06757e+00   -4.74010e-01   -1.08369e-01
6.07261e+00   -4.66572e-01   -1.32037e-01
6.07766e+00   -4.57252e-01   -1.55631e-01
6.08270e+00   -4.46011e-01   -1.79051e-01
6.08774e+00   -4.32819e-01   -2.02194e-01
6.09278e+00   -4.17655e-01   -2.24947e-01
6.09783e+00   -4.00506e-01   -2.47196e-01
6.10287e+00   -3.81370e-01   -2.68819e-01
6.10791e+00   -3.60257e-01   -2.89691e-01
6.11295e+00   -3.37188e-01   -3.09682e-01
6.11800e+00   -3.12201e-01   -3.28661e-01
6.12304e+00   -2.85345e-01   -3.46493e-01
6.12808e+00   -2.56687e-01   -3.63043e-01
6.13312e+00   -2.26309e-01   -3.78174e-01
6.13817e+00   -1.94310e-01   -3.91752e-01
6.14321e+00   -1.60809e-01   -4.03648e-01
6.14825e+00   -1.25939e-01   -4.13732e-01
6.15329e+00   -8.98537e-02   -4.21886e-01
6.15833e+00   -5.27240e-02   -4.27995e-01
6.16338e+00   -1.47381e-02   -4.31957e-01
6.16842e+00   2.38994e-02   -4.33680e-01
6.17346e+00   6.29682e-02   -4.33086e-01
6.17850e+00   1.02234e-01   -4.30113e-01
6.18355e+00   1.41450e-01   -4.24715e-01
6.18859e+00   1.80361e-01   -4.16865e-01
6.19363e+00   2.18701e-01   -4.06557e-01
6.19867e+00   2.56203e-01   -3.93804e-01
6.20372e+00   2.92595e-01   -3.78644e-01
6.20876e+00   3.27609e-01   -3.61134e-01
6.21380e+00   3.60982e-01   -3.41359e-01
6.21884e+00   3.92458e-01   -3.19421e-01
6.22389e+00   4.21793e-01   -2.95448e-01
6.22893e+00   4.48762e-01   -2.69587e-01
6.23397e+00   4.73155e-01   -2.42005e-01
6.23901e+00   4.94785e-01   -2.12886e-01
6.24405e+00   5.13490e-01   -1.82432e-01
6.24910e+00   5.29134e-01   -1.50855e-01
6.25414e+00   5.41609e-01   -1.18377e-01
6.25918e+00   5.50839e-01   -8.52300e-02
6.26422e+00   5.56776e-01   -5.16484e-02
6.26927e+00   5.59402e-01   -1.78683e-02
6.27431e+00   5.58732e-01   1.58761e-02
6.27935e+00   5.54807e-01   4.93550e-02
6.28439e+00   5.47698e-01   8.23461e-02
6.28944e+00   5.37501e-01   1.14637e-01
6.29448e+00   5.24337e-01   1.46027e-01
6.29952e+00   5.08347e-01   1.76329e-01
6.30456e+00   4.89692e-01   2.05371e-01
6.30961e+00   4.68547e-01   2.33000e-01
6.31465e+00   4.45103e-01   2.59078e-01
6.31969e+00   4.19560e-01   2.83485e-01
6.32473e+00   3.92124e-01   3.06120e-01
6.32977e+00   3.63008e-01   3.26900e-01
6.33482e+00   3.32426e-01   3.45758e-01
6.33986e+00   3.00593e-01   3.62647e-01
6.34490e+00   2.67720e-01   3.77534e-01
6.34994e+00   2.34016e-01   3.90403e-01
6.35499e+00   1.99684e-01   4.01249e-01
6.36003e+00   1.64918e-01   4.10086e-01
6.36507e+00   1.29906e-01   4.16934e-01
6.37011e+00   9.48249e-02   4.21827e-01
6.37516e+00   5.98440e-02   4.24809e-01
6.38020e+00   2.51205e-02   4.25931e-01
6.38524e+00   -9.19862e-03   4.25252e-01
6.39028e+00   -4.29773e-02   4.22836e-01
6.39533e+00   -7.60903e-02   4.18753e-01
6.40037e+00   -1.08423e-01   4.13078e-01
6.40541e+00   -1.39872e-01   4.05887e-01
6.41045e+00   -1.70344e-01   3.97261e-01
6.41550e+00   -1.99755e-01   3.87280e-01
6.42054e+00   -2.28031e-01   3.76027e-01
6.42558e+00   -2.55107e-01   3.63584e-01
6.43062e+00   -2.80927e-01   3.50034e-01
6.43566e+00   -3.05442e-01   3.35458e-01
6.44071e+00   -3.28611e-01   3.19938e-01
6.44575e+00   -3.50402e-01   3.03553e-01
6.45079e+00   -3.70785e-01   2.86380e-01
6.45583e+00   -3.89741e-01   2.68496e-01
6.46088e+00   -4.07254e-01   2.49975e-01
6.46592e+00   -4.23312e-01   2.30888e-01
6.47096e+00   -4.37910e-01   2.11306e-01
6.47600e+00   -4.51046e-01   1.91295e-01
6.48105e+00   -4.62721e-01   1.70921e-01
6.48609e+00   -4.72941e-01   1.50245e-01
6.49113e+00   -4.81714e-01   1.29329e-01
6.49617e+00   -4.89050e-01   1.08231e-01
6.50122e+00   -4.94965e-01   8.70048e-02
6.50626e+00   -4.99471e-01   6.57054e-02
6.51130e+00   -5.02588e-01   4.43837e-02
6.51634e+00   -5.04334e-01   2.30889e-02
6.52138e+00   -5.04730e-01   1.86838e-03
6.52643e+00   -5.03797e-01   -1.92325e-02
6.53147e+00   -5.01558e-01   -4.01703e-02
6.53651e+00   -4.98036e-01   -6.09029e-02
6.54155e+00   -4.93257e-01   -8.13901e-02
6.54660e+00   -4.87245e-01   -1.01593e-01
6.55164e+00   -4.80026e-01   -1.21474e-01
6.55668e+00   -4.71628e-01   -1.40997e-01
6.56172e+00   -4.62075e-01   -1.60127e-01
6.56677e+00   -4.51397e-01   -1.78831e-01
6.57181e+00   -4.39620e-01   -1.97074e-01
6.57685e+00   -4.26772e-01   -2.14825e-01
6.58189e+00   -4.12883e-01   -2.32053e-01
6.58694e+00   -3.97980e-01   -2.48727e-01
6.59198e+00   -3.82093e-01   -2.64817e-01
6.59702e+00   -3.65252e-01   -2.80294e-01
6.60206e+00   -3.47486e-01   -2.95128e-01
6.60710e+00   -3.28827e-01   -3.09291e-01
6.61215e+00   -3.09305e-01   -3.22754e-01
6.61719e+00   -2.88952e-01   -3.35490e-01
6.62223e+00   -2.67801e-01   -3.47470e-01
6.62727e+00   -2.45885e-01   -3.58666e-01
6.63232e+00   -2.23238e-01   -3.69052e-01
6.63736e+00   -1.99896e-01   -3.78598e-01
6.64240e+00   -1.75895e-01   -3.87278e-01
6.64744e+00   -1.51273e-01   -3.95063e-01
6.65249e+00   -1.26068e-01   -4.01926e-01
6.65753e+00   -1.00322e-01   -4.07839e-01
6.66257e+00   -7.40776e-02   -4.12775e-01
6.66761e+00   -4.73785e-02   -4.16705e-01
6.67266e+00   -2.02716e-02   -4.19602e-01
6.67770e+00   7.19427e-03   -4.21438e-01
6.68274e+00   3.49678e-02   -4.22184e-01
6.68778e+00   6.29948e-02   -4.21815e-01
6.69282e+00   9.12182e-02   -4.20302e-01
6.69787e+00   1.19578e-01   -4.17619e-01
6.70291e+00   1.48010e-01   -4.13740e-01
6.70795e+00   1.76447e-01   -4.08639e-01
6.71299e+00   2.04817e-01   -4.02292e-01
6.71804e+00   2.33046e-01   -3.94674e-01
6.72308e+00   2.61053e-01   -3.85765e-01
6.72812e+00   2.88753e-01   -3.75543e-01
6.73316e+00   3.16057e-01   -3.63991e-01
6.73821e+00   3.42870e-01   -3.51093e-01
6.74325e+00   3.69092e-01   -3.36834e-01
6.74829e+00   3.94618e-01   -3.21207e-01
6.75333e+00   4.19335e-01   -3.04203e-01
6.75838e+00   4.43127e-01   -2.85823e-01
6.76342e+00   4.65870e-01   -2.66070e-01
6.76846e+00   4.87437e-01   -2.44952e-01
6.77350e+00   5.07692e-01   -2.22486e-01


==> figures/vps_multiD.txt <==
real_vp_n_200  imag_vp_n_200  real_vp_n_400  imag_vp_n_400 real_vp_n_801  imag_vp_n_801
9.638e-02	-4.839e-01	4.706e-01	1.459e-01	2.728e-01	4.070e-01	
1.840e-01	-4.528e-01	-3.462e-01	-3.512e-01	3.440e-01	3.499e-01	
3.262e-01	-3.514e-01	4.795e-01	-9.739e-02	4.151e-01	2.667e-01	
4.543e-01	-1.926e-01	4.543e-01	-1.925e-01	1.403e-01	4.730e-01	
4.419e-01	-1.761e-01	3.747e-01	-3.162e-01	3.405e-01	3.161e-01	
1.428e-01	4.720e-01	2.098e-01	-4.454e-01	-1.946e-01	4.519e-01	
3.037e-02	4.905e-01	-2.438e-01	-4.288e-01	-3.118e-01	3.824e-01	
4.162e-01	2.648e-01	-2.197e-01	-4.222e-01	-7.388e-02	4.817e-01	
4.724e-01	1.306e-01	-8.359e-02	-4.769e-01	1.461e-02	4.931e-01	
-6.614e-02	4.628e-01	9.692e-02	-4.838e-01	2.843e-02	4.730e-01	
4.374e-01	9.730e-02	1.191e-01	-4.405e-01	2.289e-02	4.453e-01	
3.942e-01	1.217e-01	4.360e-01	-1.437e-01	-5.500e-02	4.132e-01	
3.417e-01	1.708e-01	3.239e-01	-2.828e-01	-3.968e-01	2.923e-01	
-2.481e-01	-4.258e-01	-2.426e-02	-4.183e-01	-4.095e-01	2.561e-01	
-3.500e-01	-3.460e-01	-4.916e-01	-4.189e-02	-4.180e-01	2.389e-01	
-2.243e-01	-3.866e-01	-4.715e-01	-1.192e-01	-2.525e-01	3.410e-01	
-3.117e-01	3.825e-01	-4.523e-01	-1.303e-01	-4.850e-01	8.848e-02	
-3.495e-01	3.345e-01	-4.823e-01	9.598e-02	-4.916e-01	-4.200e-02	
-4.699e-01	1.255e-01	4.153e-01	2.663e-01	-4.383e-01	8.963e-02	
-4.917e-01	-4.142e-02	3.750e-01	3.029e-01	-4.665e-01	-1.553e-01	
-4.630e-01	2.094e-02	3.158e-01	3.598e-01	-4.344e-01	-2.230e-01	
-3.734e-01	-1.568e-01	1.408e-01	4.728e-01	-4.448e-01	-1.567e-01	
9.147e-03	-2.935e-01	1.780e-02	4.926e-01	4.700e-01	1.497e-01	
-3.119e-01	1.860e-01	4.338e-02	4.655e-01	4.247e-01	1.725e-01	
-3.082e-01	-9.301e-02	-1.696e-01	4.574e-01	4.857e-01	-1.863e-02	
1.982e-01	1.719e-02	-3.878e-01	3.014e-01	4.865e-01	-7.611e-02	
1.566e-01	9.254e-02	-3.118e-01	3.824e-01	4.754e-01	-4.015e-02	
-1.371e-01	3.253e-02	-2.447e-01	3.693e-01	4.543e-01	-1.925e-01	
-1.124e-01	4.847e-02	-2.564e-01	3.605e-01	-3.452e-01	-3.525e-01	
-3.578e-02	-4.593e-02	-3.447e-01	2.058e-01	-4.401e-02	-4.892e-01	
2.336e-02	-4.393e-02	2.736e-01	2.753e-01	-1.489e-01	-4.661e-01	
-3.287e-03	9.764e-03	3.321e-01	-1.365e-01	-2.427e-01	-4.295e-01	
1.063e-02	-1.325e-03	-3.507e-01	-5.124e-04	-2.694e-01	-3.815e-01	
-1.818e-03	1.671e-03	1.882e-01	-2.314e-01	-1.895e-01	-4.148e-01	
1.118e-03	-2.163e-03	-2.918e-01	1.042e-01	9.705e-02	-4.838e-01	
-4.099e-04	4.659e-04	2.153e-01	-8.792e-02	3.858e-01	-3.063e-01	
1.976e-04	-5.923e-04	5.536e-02	2.132e-01	2.762e-01	-3.984e-01	
2.103e-05	1.612e-04	-1.514e-01	5.973e-02	2.163e-01	-4.432e-01	
1.364e-04	-8.748e-05	-1.379e-01	-5.961e-02	2.219e-01	-4.245e-01	
-4.082e-05	1.169e-05	1.027e-01	-6.053e-02	1.311e-01	-4.146e-01	
-2.201e-05	-3.638e-05	8.957e-02	-5.142e-02	2.992e-01	-3.137e-01	
8.790e-06	6.527e-06	1.316e-02	6.422e-02	3.303e-01	-2.480e-01	
1.094e-05	1.653e-07	-3.541e-02	4.856e-02	-1.984e-01	-3.439e-01	
-2.692e-06	-8.017e-07	-2.198e-02	-4.415e-03	3.498e-01	1.316e-01	
-2.567e-06	-7.654e-07	1.004e-02	-1.791e-02	-3.594e-01	1.556e-01	
5.573e-07	3.643e-07	6.226e-03	-3.804e-03	3.472e-01	-7.242e-02	
6.643e-07	-4.035e-08	-4.335e-03	5.532e-03	-3.226e-01	1.252e-01	
-1.442e-07	5.814e-08	-1.062e-03	2.357e-03	1.248e-01	-2.825e-01	
-1.026e-07	-1.169e-07	2.043e-03	-1.507e-03	-3.117e-01	8.839e-03	
1.566e-08	3.119e-08	-1.094e-04	-9.556e-04	1.009e-01	2.357e-01	
2.708e-08	-2.196e-08	-9.063e-04	2.919e-04	2.605e-01	2.797e-02	
-4.302e-09	6.157e-09	2.119e-04	2.988e-04	-2.017e-01	-4.707e-02	
-1.660e-09	-7.335e-09	3.637e-04	1.435e-05	-1.879e-01	-6.962e-02	
-6.551e-12	1.547e-09	-1.284e-04	-5.575e-05	1.484e-01	5.411e-02	
5.315e-10	-1.451e-09	-1.256e-04	-6.357e-05	1.378e-01	-6.818e-02	
-3.374e-11	3.022e-10	3.843e-05	3.768e-05	-2.898e-02	1.109e-01	
6.564e-11	-2.977e-10	5.396e-05	6.098e-07	-1.102e-01	-5.114e-02	
-2.305e-11	5.271e-11	-1.862e-05	8.747e-06	8.088e-02	3.211e-02	
-6.246e-12	-5.682e-11	-8.354e-06	-1.875e-05	-4.995e-02	-6.465e-02	
3.064e-12	9.788e-12	4.950e-06	-5.969e-06	5.035e-02	-5.323e-03	
5.704e-12	-8.586e-12	3.252e-07	7.738e-06	-4.668e-02	-1.348e-02	
-6.919e-14	-1.280e-13	9.437e-07	-2.716e-06	-1.236e-02	2.115e-02	
-9.037e-13	-8.722e-13	-7.482e-07	2.779e-06	2.165e-02	7.849e-03	
-9.738e-13	7.234e-13	-1.645e-07	-1.038e-06	-2.331e-03	-1.088e-02	
1.182e-13	1.475e-14	-6.838e-07	7.975e-07	-9.059e-03	-5.715e-03	
2.024e-13	2.544e-14	3.324e-07	-1.773e-07	3.874e-03	3.485e-03	
-1.949e-14	-2.414e-15	2.030e-07	3.174e-07	3.313e-03	3.875e-03	
-3.347e-14	-3.809e-15	-1.095e-07	-7.461e-08	-2.489e-03	-4.013e-04	
2.761e-15	3.083e-16	-1.315e-07	1.609e-08	-8.691e-04	-2.331e-03	
5.195e-15	5.833e-16	4.430e-08	1.088e-08	-2.580e-05	1.236e-03	
1.111e-16	-1.667e-17	4.466e-08	9.263e-09	1.158e-03	-4.633e-04	
-4.315e-16	2.497e-17	-1.510e-08	2.829e-09	-3.884e-04	4.901e-04	
-6.007e-16	-1.528e-16	-1.266e-08	-8.706e-09	2.509e-04	-5.687e-04	
1.128e-17	-1.974e-17	2.911e-09	4.137e-09	5.160e-05	-3.117e-04	
-1.870e-17	-1.076e-17	4.270e-09	-2.711e-09	-2.303e-04	2.144e-04	
4.846e-18	2.247e-19	-9.600e-10	1.312e-09	5.220e-05	1.515e-04	
2.214e-17	-4.452e-18	-4.232e-10	-1.571e-09	1.508e-04	-5.275e-05	
-2.708e-17	4.089e-18	1.344e-10	-4.927e-10	-5.939e-05	-5.547e-05	
2.439e-17	3.504e-19	-4.177e-11	5.094e-10	-8.079e-05	-6.600e-06	
-2.522e-18	-2.733e-17	1.418e-11	1.555e-10	3.961e-05	1.098e-05	
1.207e-19	9.368e-19	6.522e-11	-1.432e-10	3.595e-05	1.977e-05	
-7.737e-18	8.000e-19	-3.267e-11	3.473e-11	-1.242e-05	-1.653e-05	
2.078e-17	-4.415e-18	-2.015e-11	-4.181e-11	-2.027e-05	4.220e-06	
1.883e-18	2.133e-18	1.003e-11	9.316e-12	8.090e-06	-6.487e-06	
6.892e-19	-2.379e-17	1.224e-11	-6.548e-12	2.255e-06	1.011e-05	
1.671e-17	1.146e-17	-2.803e-12	-3.323e-13	1.054e-06	-5.042e-06	
-1.076e-17	-1.036e-17	-8.638e-13	-1.317e-13	-2.144e-06	4.689e-06	
-1.334e-17	7.400e-18	-2.093e-12	-3.112e-13	-1.500e-06	2.051e-06	
2.120e-17	1.588e-17	-1.061e-12	-1.369e-13	-8.395e-08	-2.542e-06	
-2.007e-17	-1.817e-17	-1.194e-13	-1.555e-14	5.871e-07	1.097e-06	
-4.257e-18	-1.277e-17	5.542e-13	7.194e-14	1.083e-06	-6.107e-07	
3.434e-18	-6.956e-18	2.153e-13	3.557e-14	-6.003e-07	5.303e-08	
-4.960e-18	4.416e-18	1.413e-14	-1.071e-15	-4.893e-07	-3.524e-07	
-1.200e-17	-9.753e-18	4.894e-14	5.573e-15	2.844e-07	5.141e-08	
1.492e-17	1.676e-17	-8.296e-15	-7.864e-16	2.734e-07	9.372e-08	
5.685e-18	-1.466e-17	-1.069e-14	-9.804e-16	-1.320e-07	3.735e-08	
3.693e-18	6.229e-18	1.801e-15	3.945e-16	-9.940e-08	-9.448e-08	
2.839e-18	-2.713e-19	1.195e-15	-2.023e-16	2.439e-08	5.965e-08	
1.392e-17	1.997e-17	2.138e-16	-2.367e-17	4.840e-08	-4.256e-08	
1.760e-17	3.659e-19	-3.033e-17	-1.676e-16	-1.186e-08	2.750e-08	
1.536e-17	1.144e-17	-3.165e-17	2.164e-16	9.972e-10	-2.993e-08	
3.261e-18	-6.149e-18	-4.879e-17	2.861e-17	-6.020e-09	1.236e-08	
-1.543e-18	2.103e-18	-3.395e-17	7.087e-17	-4.465e-10	-1.374e-08	
-3.348e-18	1.882e-17	-2.210e-17	1.074e-17	2.823e-09	5.568e-09	
6.914e-18	-2.012e-17	2.515e-18	-4.880e-17	4.779e-09	-4.015e-09	
1.252e-17	9.629e-18	-5.184e-18	-3.759e-17	-2.691e-09	7.770e-10	
-8.174e-18	5.940e-18	-7.734e-18	-3.653e-17	-2.199e-09	-1.733e-09	
-1.637e-17	-7.169e-18	-1.336e-18	2.945e-18	1.233e-09	1.670e-10	
3.743e-19	7.001e-18	6.619e-18	-2.077e-18	1.205e-09	2.910e-10	
-4.926e-18	-2.372e-18	1.031e-18	7.200e-18	-4.674e-10	-2.835e-10	
1.794e-17	7.649e-19	1.118e-17	-4.748e-18	-5.327e-10	1.025e-10	
2.025e-18	1.121e-17	-1.762e-18	8.325e-18	1.353e-10	1.908e-10	
9.368e-19	-4.155e-18	-1.413e-17	8.090e-19	1.903e-10	-1.347e-10	
-1.456e-18	1.073e-17	1.198e-17	-1.648e-18	-1.894e-11	-9.723e-11	
-1.741e-18	-1.352e-17	-1.096e-17	3.663e-18	-4.943e-11	8.551e-11	
-2.514e-19	5.800e-18	-4.262e-18	-1.641e-17	-3.325e-13	8.258e-13	
7.283e-18	-2.276e-18	-1.174e-17	-1.097e-17	-8.039e-12	4.115e-11	
-1.515e-17	5.852e-19	6.981e-19	1.027e-17	4.894e-12	-4.386e-11	
1.214e-17	2.009e-17	5.323e-18	-2.905e-18	5.303e-12	1.184e-11	
-1.594e-17	-1.885e-17	-9.639e-19	7.502e-20	5.661e-12	-8.543e-12	
1.643e-17	2.896e-18	5.193e-18	1.214e-17	-1.411e-13	-1.060e-13	
-1.579e-17	-2.022e-17	3.211e-18	1.924e-18	-4.130e-12	-6.126e-13	
-3.636e-18	1.480e-17	5.271e-18	-2.174e-19	-3.543e-13	-2.683e-14	
9.717e-18	-7.775e-19	-3.520e-18	-6.139e-18	1.155e-12	1.720e-13	
1.870e-18	-1.264e-18	-8.465e-18	8.923e-18	1.063e-12	1.414e-13	
-1.985e-17	7.646e-18	-5.150e-19	-2.204e-18	1.193e-13	2.356e-14	
-8.559e-19	5.745e-18	-5.038e-20	4.343e-18	-6.829e-13	-1.035e-13	
1.030e-17	1.363e-17	-1.201e-18	-3.407e-18	3.092e-15	-9.421e-16	
-1.346e-17	9.871e-18	8.414e-19	2.687e-18	-5.015e-14	-3.759e-15	
-1.842e-18	5.988e-19	4.220e-18	5.329e-18	-8.412e-14	-9.000e-15	
-4.351e-18	6.884e-18	3.491e-18	-6.345e-18	2.341e-14	3.231e-15	
7.960e-18	5.412e-18	-2.425e-18	4.428e-18	8.194e-15	-8.327e-16	
-6.900e-18	-7.253e-18	-2.766e-19	2.505e-19	-4.467e-15	-1.884e-15	
2.500e-17	9.305e-18	-8.799e-18	1.769e-18	9.101e-15	2.400e-15	
-6.134e-18	6.298e-18	-1.380e-17	-1.244e-17	3.038e-17	1.765e-15	
1.199e-17	3.303e-18	3.555e-18	1.816e-17	-5.449e-15	-1.235e-15	
7.789e-18	7.471e-19	9.665e-18	3.091e-18	-2.600e-15	-1.279e-15	
-4.177e-18	-1.572e-17	-5.016e-18	6.990e-18	2.930e-15	-5.185e-16	
-6.487e-18	-9.525e-18	-4.232e-18	-2.830e-19	2.166e-15	8.748e-16	
1.208e-18	-9.547e-18	4.800e-18	1.847e-19	-8.018e-16	5.137e-16	
-1.962e-18	-1.741e-17	1.445e-17	5.052e-18	-6.859e-17	1.589e-16	
-1.198e-17	-2.775e-18	1.068e-17	-9.732e-19	-7.403e-16	-4.634e-16	
7.607e-19	-1.781e-17	-4.568e-18	8.816e-19	-1.797e-16	-9.121e-18	
-6.032e-18	-6.772e-18	-9.429e-19	3.053e-19	4.862e-17	1.653e-17	
-3.894e-18	-1.305e-18	3.412e-18	1.128e-18	2.406e-16	2.057e-17	
2.723e-18	-3.169e-18	5.963e-18	1.717e-18	1.093e-16	-5.067e-18	
-3.764e-18	-4.652e-18	9.983e-18	1.210e-19	1.385e-17	1.391e-17	
1.266e-18	1.784e-18	3.520e-18	-1.595e-18	7.935e-18	2.036e-17	
-9.522e-18	-1.040e-17	1.300e-18	2.675e-18	1.593e-17	-3.747e-20	
-4.414e-18	-1.137e-18	-9.739e-19	-5.252e-18	2.048e-17	2.796e-18	
-2.636e-18	-6.511e-18	4.590e-18	-1.432e-18	1.305e-17	-3.864e-18	
6.035e-18	4.034e-18	-6.195e-19	-6.777e-18	5.136e-18	-2.220e-17	
5.579e-18	7.388e-18	7.887e-20	-5.130e-18	-8.912e-18	3.564e-17	
-1.757e-18	6.038e-18	1.237e-20	5.405e-18	2.572e-17	-1.691e-17	
5.652e-19	1.093e-17	-8.257e-18	-2.337e-18	-1.829e-17	6.384e-18	
-3.584e-18	2.765e-18	2.990e-19	4.237e-18	1.594e-17	3.448e-18	
-1.112e-17	-6.923e-18	4.520e-18	1.254e-18	-8.342e-18	2.947e-18	
-1.286e-17	-1.521e-18	-5.553e-19	-3.770e-18	-1.143e-17	-7.233e-18	
1.633e-17	-1.882e-17	-8.271e-18	-2.921e-18	-1.577e-18	-5.715e-18	
-7.172e-18	-5.635e-19	-1.601e-18	-2.409e-18	9.545e-20	3.790e-18	
-7.400e-18	2.401e-18	1.520e-17	9.542e-18	-2.855e-18	-2.176e-18	
2.327e-18	-1.190e-17	-3.145e-21	-1.107e-17	-1.682e-17	1.561e-17	
-4.446e-18	-3.365e-18	-4.475e-18	-1.431e-19	-2.590e-18	4.835e-18	
9.202e-19	-1.267e-17	-9.916e-18	-2.974e-18	-9.102e-19	-1.393e-17	
3.415e-19	2.572e-18	9.718e-18	9.516e-18	4.596e-18	1.344e-19	
-1.136e-18	1.189e-17	-8.835e-18	-2.035e-18	2.763e-18	7.901e-19	
-6.853e-18	-6.665e-18	-2.805e-18	7.896e-18	5.503e-18	-4.496e-18	
1.880e-18	-1.494e-18	-4.105e-19	-2.208e-18	3.529e-18	1.583e-18	
-4.343e-18	2.115e-18	7.056e-18	8.446e-18	-2.315e-18	1.516e-17	
-1.081e-17	5.409e-18	-3.837e-18	-3.716e-18	-1.429e-17	-1.036e-17	
2.406e-18	-4.964e-18	1.000e-18	1.164e-17	3.221e-18	9.937e-18	
5.466e-18	-7.298e-18	1.203e-17	4.184e-18	6.205e-18	-6.972e-18	
1.902e-17	-4.954e-18	7.170e-18	1.722e-18	-7.133e-18	6.213e-19	
-5.771e-18	3.070e-18	-8.106e-18	-4.760e-18	-3.371e-18	2.481e-17	
-3.575e-18	1.022e-17	-5.321e-18	-5.120e-18	-6.610e-18	-3.801e-18	
5.525e-18	-1.180e-17	1.085e-18	6.663e-18	1.316e-17	4.192e-19	
5.093e-18	3.518e-18	6.622e-18	-7.276e-18	2.128e-18	-3.617e-18	
4.764e-19	1.006e-17	-3.193e-18	6.855e-18	6.386e-19	-1.059e-17	
2.896e-18	1.934e-18	1.418e-17	4.783e-18	8.037e-18	-6.270e-18	
-2.172e-18	-1.165e-18	-3.631e-18	-1.770e-18	2.045e-18	1.672e-17	
5.704e-18	4.331e-18	-3.748e-18	-9.263e-18	-2.962e-18	-5.355e-18	
-1.502e-18	-1.315e-17	-8.962e-18	-1.190e-19	-9.141e-18	4.066e-19	
-6.235e-18	-1.746e-18	8.884e-19	-1.253e-18	6.097e-18	2.385e-18	
4.217e-18	5.545e-18	7.164e-18	-1.528e-18	4.321e-18	-1.432e-17	
-9.737e-19	-9.124e-18	1.413e-18	-3.907e-18	-3.981e-18	-1.229e-18	
4.862e-19	-2.026e-18	8.232e-18	2.939e-18	1.108e-18	3.113e-18	
-1.893e-17	-5.824e-18	3.901e-18	-6.451e-18	-1.122e-17	-1.841e-17	
-5.682e-18	-9.733e-18	8.924e-18	1.358e-18	-8.548e-18	1.169e-17	
6.418e-18	1.964e-18	-1.682e-19	7.069e-18	-7.750e-18	3.664e-18	
2.705e-18	-1.202e-18	-5.465e-18	8.917e-19	6.144e-18	1.931e-18	
-2.273e-18	-7.670e-18	3.094e-18	1.291e-17	9.037e-18	-1.631e-17	
-8.359e-18	2.867e-18	2.836e-18	-8.271e-19	-1.017e-17	3.878e-20	
-2.316e-18	-8.853e-18	-6.879e-18	-7.866e-18	6.346e-18	9.857e-19	
3.021e-18	2.843e-18	4.363e-18	6.045e-19	2.153e-19	-1.318e-17	
-3.528e-18	7.670e-18	9.117e-18	-1.868e-18	6.639e-18	-1.066e-18	
1.004e-17	-2.319e-18	-1.348e-18	1.967e-18	2.692e-18	-6.048e-18	
-1.707e-18	4.962e-18	-2.498e-18	4.745e-18	-7.720e-18	7.311e-18	
-4.015e-18	1.853e-18	-1.884e-17	-6.692e-18	1.884e-18	8.995e-18	
7.844e-18	-1.487e-18	8.585e-19	3.898e-18	-2.279e-19	-5.504e-18	
6.793e-18	1.626e-18	4.289e-19	-9.453e-18	-3.495e-18	-9.416e-18	
0.000e+00	0.000e+00	-7.122e-18	6.126e-18	5.578e-18	-3.012e-18	
0.000e+00	0.000e+00	-8.163e-18	-3.796e-18	-4.437e-19	8.164e-18	
0.000e+00	0.000e+00	9.402e-19	1.046e-17	-1.849e-18	-5.160e-18	
0.000e+00	0.000e+00	9.700e-18	-8.406e-18	-9.896e-18	6.105e-19	
0.000e+00	0.000e+00	1.068e-18	9.912e-18	6.452e-18	1.055e-17	
0.000e+00	0.000e+00	-4.487e-18	1.159e-17	2.118e-18	-3.632e-18	
0.000e+00	0.000e+00	9.906e-18	-3.882e-18	2.879e-18	-7.510e-18	
0.000e+00	0.000e+00	6.648e-19	3.037e-18	1.953e-18	1.403e-17	
0.000e+00	0.000e+00	-3.025e-18	8.861e-19	-4.526e-18	-1.017e-19	
0.000e+00	0.000e+00	8.245e-18	-5.321e-18	-4.676e-18	-5.544e-18	
0.000e+00	0.000e+00	-6.795e-19	1.954e-18	-7.257e-19	4.942e-18	
0.000e+00	0.000e+00	-6.438e-20	1.715e-18	-5.621e-18	2.112e-19	
0.000e+00	0.000e+00	-5.003e-18	1.709e-18	-1.435e-17	7.765e-18	
0.000e+00	0.000e+00	4.175e-18	-8.996e-18	-4.363e-18	-4.119e-18	
0.000e+00	0.000e+00	6.285e-18	-3.748e-18	4.121e-18	3.272e-19	
0.000e+00	0.000e+00	3.956e-18	9.195e-19	7.950e-19	8.434e-18	
0.000e+00	0.000e+00	-6.419e-19	3.314e-18	-4.834e-18	-5.777e-18	
0.000e+00	0.000e+00	7.122e-18	3.193e-18	3.329e-18	-3.354e-18	
0.000e+00	0.000e+00	-5.847e-18	6.004e-19	7.481e-19	-8.163e-18	
0.000e+00	0.000e+00	-1.740e-17	-1.433e-18	2.625e-18	-7.035e-19	
0.000e+00	0.000e+00	4.887e-18	7.292e-18	-1.072e-17	4.786e-19	
0.000e+00	0.000e+00	-9.523e-19	-1.033e-17	-4.226e-19	7.895e-19	
0.000e+00	0.000e+00	5.807e-19	-1.319e-18	-8.072e-18	-2.395e-18	
0.000e+00	0.000e+00	3.009e-18	-1.535e-18	-1.055e-17	2.651e-18	
0.000e+00	0.000e+00	-9.495e-18	1.912e-18	6.084e-18	8.568e-18	
0.000e+00	0.000e+00	-7.678e-18	8.987e-18	-4.397e-18	-4.088e-18	
0.000e+00	0.000e+00	-3.120e-18	4.412e-18	3.237e-18	5.894e-18	
0.000e+00	0.000e+00	9.939e-18	-4.707e-18	-5.487e-18	6.339e-19	
0.000e+00	0.000e+00	8.242e-18	-6.736e-18	6.897e-18	1.241e-17	
0.000e+00	0.000e+00	3.548e-19	7.114e-18	6.839e-18	-6.485e-18	
0.000e+00	0.000e+00	-1.754e-18	1.480e-18	2.774e-18	2.353e-18	
0.000e+00	0.000e+00	-2.006e-18	-4.606e-18	-6.785e-18	-3.363e-18	
0.000e+00	0.000e+00	-1.364e-17	6.913e-18	8.563e-20	4.439e-18	
0.000e+00	0.000e+00	2.256e-18	-4.513e-18	9.929e-18	-5.908e-18	
0.000e+00	0.000e+00	-3.334e-20	3.068e-19	-8.156e-18	-2.340e-18	
0.000e+00	0.000e+00	-7.915e-18	6.293e-18	-5.467e-18	-1.143e-17	
0.000e+00	0.000e+00	-4.404e-18	-4.838e-19	7.392e-19	-4.212e-18	
0.000e+00	0.000e+00	4.382e-18	-1.618e-18	-8.061e-18	1.307e-18	
0.000e+00	0.000e+00	-3.523e-18	2.411e-18	8.303e-18	1.023e-18	
0.000e+00	0.000e+00	6.830e-18	-1.371e-18	6.490e-19	3.047e-18	
0.000e+00	0.000e+00	1.303e-17	-2.603e-18	-7.832e-18	1.607e-18	
0.000e+00	0.000e+00	2.897e-18	5.581e-18	2.017e-18	-3.265e-18	
0.000e+00	0.000e+00	-1.062e-18	-5.916e-19	2.191e-18	-1.904e-18	
0.000e+00	0.000e+00	6.846e-19	-6.119e-18	9.608e-18	-1.236e-18	
0.000e+00	0.000e+00	-6.024e-18	-4.324e-18	-4.330e-18	2.225e-18	
0.000e+00	0.000e+00	-3.513e-18	1.377e-18	-2.583e-18	7.062e-18	
0.000e+00	0.000e+00	2.330e-18	-2.146e-18	3.323e-18	3.471e-18	
0.000e+00	0.000e+00	-4.559e-18	-3.022e-19	-9.425e-18	5.689e-18	
0.000e+00	0.000e+00	-6.820e-19	-3.581e-18	4.074e-18	-1.243e-18	
0.000e+00	0.000e+00	3.761e-18	2.254e-19	-2.708e-18	2.154e-18	
0.000e+00	0.000e+00	6.268e-18	3.245e-19	-2.072e-18	1.258e-18	
0.000e+00	0.000e+00	4.392e-18	1.673e-18	-4.840e-18	-4.231e-18	
0.000e+00	0.000e+00	4.526e-18	7.538e-18	1.406e-18	2.140e-18	
0.000e+00	0.000e+00	-6.122e-18	-8.203e-18	6.372e-18	5.095e-19	
0.000e+00	0.000e+00	-6.588e-18	1.835e-18	-2.546e-18	-1.661e-19	
0.000e+00	0.000e+00	-2.400e-18	-1.368e-18	2.714e-18	-6.135e-18	
0.000e+00	0.000e+00	-1.846e-18	-2.468e-18	-8.872e-18	-1.451e-18	
0.000e+00	0.000e+00	6.234e-18	-6.163e-18	1.093e-17	-3.711e-18	
0.000e+00	0.000e+00	-4.520e-18	5.643e-18	-7.047e-18	-1.028e-18	
0.000e+00	0.000e+00	-6.863e-18	1.509e-18	1.444e-17	1.310e-18	
0.000e+00	0.000e+00	4.647e-18	-7.682e-19	3.317e-18	2.430e-19	
0.000e+00	0.000e+00	3.406e-18	-4.319e-18	-7.278e-18	8.181e-18	
0.000e+00	0.000e+00	2.411e-18	7.830e-18	5.616e-18	-6.274e-19	
0.000e+00	0.000e+00	2.354e-18	6.516e-18	1.049e-17	4.871e-18	
0.000e+00	0.000e+00	-6.322e-18	5.955e-18	3.375e-18	-2.124e-18	
0.000e+00	0.000e+00	2.857e-18	1.396e-18	3.295e-18	-3.667e-18	
0.000e+00	0.000e+00	7.727e-18	-1.202e-18	-5.342e-19	4.214e-18	
0.000e+00	0.000e+00	8.039e-18	-7.614e-18	9.620e-18	-5.529e-18	
0.000e+00	0.000e+00	4.568e-18	3.371e-18	-2.574e-18	5.424e-18	
0.000e+00	0.000e+00	6.724e-18	-2.129e-18	-2.322e-18	-5.681e-18	
0.000e+00	0.000e+00	-4.353e-18	3.992e-19	-4.408e-18	5.744e-18	
0.000e+00	0.000e+00	-3.934e-18	6.107e-18	-4.359e-18	-4.965e-18	
0.000e+00	0.000e+00	2.726e-18	3.920e-18	4.105e-18	-1.097e-18	
0.000e+00	0.000e+00	-6.610e-18	5.151e-19	2.206e-18	-3.101e-18	
0.000e+00	0.000e+00	-8.608e-18	-7.683e-19	-1.788e-18	-3.899e-18	
0.000e+00	0.000e+00	4.903e-18	1.715e-18	-3.100e-18	-4.127e-18	
0.000e+00	0.000e+00	-1.051e-18	2.991e-18	-5.776e-18	-6.790e-18	
0.000e+00	0.000e+00	2.783e-18	-1.653e-17	-4.778e-18	7.398e-18	
0.000e+00	0.000e+00	-2.816e-18	2.025e-18	6.467e-19	-8.458e-18	
0.000e+00	0.000e+00	-9.012e-18	-3.593e-18	2.566e-18	9.536e-18	
0.000e+00	0.000e+00	-7.011e-18	-9.740e-18	-8.014e-18	-7.353e-18	
0.000e+00	0.000e+00	5.594e-18	-6.152e-19	5.124e-18	-4.717e-18	
0.000e+00	0.000e+00	2.975e-18	7.100e-18	-6.054e-18	-3.327e-18	
0.000e+00	0.000e+00	1.490e-18	1.575e-18	-6.801e-18	5.161e-18	
0.000e+00	0.000e+00	3.976e-18	4.353e-18	-1.417e-18	3.938e-18	
0.000e+00	0.000e+00	-6.085e-18	-5.707e-18	4.888e-19	1.262e-18	
0.000e+00	0.000e+00	3.303e-18	8.950e-18	-6.197e-19	-1.521e-18	
0.000e+00	0.000e+00	-1.444e-18	-3.893e-18	-1.196e-18	-2.397e-18	
0.000e+00	0.000e+00	5.052e-18	7.797e-18	-6.164e-18	4.857e-18	
0.000e+00	0.000e+00	1.610e-18	-7.271e-18	2.681e-18	1.507e-18	
0.000e+00	0.000e+00	8.075e-19	3.226e-18	-6.405e-18	-4.052e-18	
0.000e+00	0.000e+00	-3.189e-18	-1.209e-18	2.708e-18	5.327e-18	
0.000e+00	0.000e+00	-2.485e-18	6.899e-18	-7.947e-18	5.616e-18	
0.000e+00	0.000e+00	-2.161e-19	2.470e-18	-7.561e-19	1.154e-17	
0.000e+00	0.000e+00	-2.499e-18	4.077e-18	4.696e-18	-9.869e-18	
0.000e+00	0.000e+00	-9.894e-18	-6.633e-18	-2.077e-18	1.985e-18	
0.000e+00	0.000e+00	-1.120e-17	1.757e-19	4.138e-18	-3.303e-18	
0.000e+00	0.000e+00	-1.480e-17	2.871e-19	-1.853e-18	1.299e-18	
0.000e+00	0.000e+00	7.700e-18	8.365e-19	4.955e-18	-1.407e-18	
0.000e+00	0.000e+00	-6.217e-18	1.742e-18	-3.912e-18	-9.394e-18	
0.000e+00	0.000e+00	-2.269e-18	9.158e-18	8.531e-19	6.621e-18	
0.000e+00	0.000e+00	1.344e-17	-6.161e-18	8.421e-18	3.068e-18	
0.000e+00	0.000e+00	5.729e-18	-1.926e-18	-4.884e-18	-9.841e-18	
0.000e+00	0.000e+00	6.666e-19	4.077e-18	2.597e-18	1.537e-18	
0.000e+00	0.000e+00	-3.239e-18	-1.209e-17	-8.298e-18	-6.675e-18	
0.000e+00	0.000e+00	-9.762e-18	-2.936e-18	4.104e-18	-1.765e-18	
0.000e+00	0.000e+00	-3.597e-18	-4.182e-18	-3.700e-18	-4.489e-18	
0.000e+00	0.000e+00	5.446e-18	-2.795e-18	8.021e-19	5.269e-18	
0.000e+00	0.000e+00	6.334e-19	4.252e-18	-2.863e-18	6.955e-18	
0.000e+00	0.000e+00	-7.126e-18	6.480e-18	3.606e-19	-1.959e-18	
0.000e+00	0.000e+00	-3.252e-18	-2.982e-18	7.087e-18	3.178e-18	
0.000e+00	0.000e+00	-3.497e-18	-1.474e-18	-2.249e-18	3.744e-18	
0.000e+00	0.000e+00	1.159e-19	-2.437e-19	2.524e-18	1.058e-18	
0.000e+00	0.000e+00	8.082e-18	3.275e-18	-2.388e-18	-8.025e-18	
0.000e+00	0.000e+00	-1.070e-18	-4.215e-18	6.886e-18	-1.342e-18	
0.000e+00	0.000e+00	-2.793e-18	1.081e-18	2.944e-19	-3.292e-18	
0.000e+00	0.000e+00	-3.273e-18	-5.424e-19	-4.052e-18	-4.946e-18	
0.000e+00	0.000e+00	-2.195e-18	-3.459e-18	-8.838e-19	3.123e-18	
0.000e+00	0.000e+00	-6.616e-18	7.690e-18	1.001e-18	1.224e-18	
0.000e+00	0.000e+00	4.369e-19	-4.080e-18	4.300e-20	-5.394e-19	
0.000e+00	0.000e+00	2.704e-18	-1.321e-18	-1.896e-18	-1.349e-17	
0.000e+00	0.000e+00	-5.144e-18	3.690e-19	-3.390e-19	2.096e-18	
0.000e+00	0.000e+00	2.408e-18	-7.015e-18	-1.573e-18	7.798e-18	
0.000e+00	0.000e+00	4.048e-18	2.436e-18	3.558e-18	-2.865e-18	
0.000e+00	0.000e+00	2.254e-18	1.904e-18	1.942e-18	-1.856e-18	
0.000e+00	0.000e+00	5.969e-18	2.972e-18	-7.072e-18	2.023e-18	
0.000e+00	0.000e+00	-2.690e-18	-4.878e-19	-3.448e-18	-6.726e-18	
0.000e+00	0.000e+00	-2.923e-18	-1.918e-18	2.847e-18	-6.972e-19	
0.000e+00	0.000e+00	8.069e-18	-1.233e-18	-7.919e-18	-2.296e-18	
0.000e+00	0.000e+00	-1.703e-18	-9.324e-19	4.625e-18	-6.793e-18	
0.000e+00	0.000e+00	-1.458e-17	4.984e-18	2.210e-18	-4.224e-18	
0.000e+00	0.000e+00	-7.724e-18	1.943e-18	-1.740e-18	-3.868e-19	
0.000e+00	0.000e+00	1.799e-19	5.427e-18	3.343e-18	-5.261e-18	
0.000e+00	0.000e+00	-6.472e-18	-4.912e-18	-9.919e-18	2.698e-18	
0.000e+00	0.000e+00	-9.073e-18	-4.691e-20	-1.315e-18	-4.127e-18	
0.000e+00	0.000e+00	-5.620e-18	2.669e-18	5.723e-18	-2.468e-18	
0.000e+00	0.000e+00	5.487e-18	2.454e-18	-2.498e-18	-4.273e-18	
0.000e+00	0.000e+00	1.348e-18	-3.615e-18	1.097e-18	-2.093e-19	
0.000e+00	0.000e+00	-7.699e-18	-9.926e-18	-8.735e-18	3.214e-18	
0.000e+00	0.000e+00	3.811e-19	9.112e-19	-1.157e-18	-2.271e-18	
0.000e+00	0.000e+00	-7.174e-19	-9.778e-20	4.302e-18	-7.515e-18	
0.000e+00	0.000e+00	-2.743e-18	-3.674e-18	-9.276e-18	-5.436e-19	
0.000e+00	0.000e+00	-2.298e-18	-3.305e-18	1.147e-18	-3.244e-18	
0.000e+00	0.000e+00	2.058e-18	1.943e-18	-2.557e-18	-3.062e-18	
0.000e+00	0.000e+00	6.618e-18	-4.787e-18	3.951e-18	2.430e-18	
0.000e+00	0.000e+00	1.870e-18	-1.334e-18	-5.611e-19	-1.680e-17	
0.000e+00	0.000e+00	-4.201e-18	-2.937e-18	-9.923e-18	-1.650e-18	
0.000e+00	0.000e+00	5.987e-18	4.125e-19	1.118e-17	4.087e-18	
0.000e+00	0.000e+00	-2.985e-18	1.740e-18	-1.390e-17	-1.033e-17	
0.000e+00	0.000e+00	-4.105e-18	-3.156e-18	1.777e-18	-3.750e-18	
0.000e+00	0.000e+00	-3.932e-18	-3.798e-20	-1.080e-18	-4.231e-18	
0.000e+00	0.000e+00	-5.376e-18	-6.670e-18	7.600e-18	-1.933e-18	
0.000e+00	0.000e+00	-3.500e-18	-1.707e-18	-4.379e-18	-1.577e-18	
0.000e+00	0.000e+00	3.259e-18	2.145e-19	2.415e-18	4.085e-18	
0.000e+00	0.000e+00	2.075e-19	-4.582e-18	4.587e-18	-7.086e-18	
0.000e+00	0.000e+00	2.423e-18	2.720e-18	-1.118e-18	5.296e-18	
0.000e+00	0.000e+00	-6.294e-18	3.165e-18	3.310e-18	-8.438e-18	
0.000e+00	0.000e+00	1.759e-18	4.171e-19	-8.276e-19	3.810e-18	
0.000e+00	0.000e+00	4.825e-18	6.004e-18	1.167e-17	3.559e-18	
0.000e+00	0.000e+00	-5.647e-19	5.022e-18	9.790e-18	-5.564e-19	
0.000e+00	0.000e+00	3.600e-18	7.515e-18	1.125e-17	7.270e-18	
0.000e+00	0.000e+00	-1.081e-17	3.202e-18	4.815e-19	-2.582e-18	
0.000e+00	0.000e+00	-3.285e-20	-2.051e-18	2.886e-18	-1.063e-18	
0.000e+00	0.000e+00	-3.475e-18	2.931e-18	-6.142e-18	2.747e-18	
0.000e+00	0.000e+00	2.839e-18	-3.619e-18	2.327e-19	5.237e-18	
0.000e+00	0.000e+00	4.664e-18	-8.328e-19	4.738e-19	-1.235e-17	
0.000e+00	0.000e+00	7.414e-18	-9.954e-19	8.474e-18	5.875e-18	
0.000e+00	0.000e+00	-1.784e-18	6.785e-19	-3.564e-18	-5.896e-18	
0.000e+00	0.000e+00	2.952e-18	-3.628e-18	-3.300e-18	5.888e-18	
0.000e+00	0.000e+00	-1.450e-18	-4.700e-19	-5.921e-18	2.404e-18	
0.000e+00	0.000e+00	-3.088e-18	-1.316e-18	8.841e-18	7.173e-18	
0.000e+00	0.000e+00	6.003e-18	-1.273e-19	3.157e-18	1.832e-18	
0.000e+00	0.000e+00	-1.044e-18	4.537e-18	-1.163e-18	-2.381e-18	
0.000e+00	0.000e+00	-2.208e-18	5.721e-19	-4.189e-19	5.402e-19	
0.000e+00	0.000e+00	-3.918e-19	-4.699e-18	-4.482e-18	-1.332e-17	
0.000e+00	0.000e+00	7.064e-18	-5.079e-18	1.938e-18	-7.603e-19	
0.000e+00	0.000e+00	1.230e-18	1.569e-18	-1.086e-17	-6.667e-18	
0.000e+00	0.000e+00	3.509e-18	-5.877e-18	2.810e-18	-3.870e-18	
0.000e+00	0.000e+00	-6.815e-18	1.871e-18	-6.377e-18	-1.047e-18	
0.000e+00	0.000e+00	-1.499e-18	-3.500e-18	-1.150e-18	-1.460e-18	
0.000e+00	0.000e+00	2.582e-18	6.056e-18	-3.259e-18	9.953e-18	
0.000e+00	0.000e+00	-1.000e-18	5.401e-18	-1.657e-18	-2.091e-18	
0.000e+00	0.000e+00	5.284e-18	-1.111e-18	2.361e-18	1.781e-18	
0.000e+00	0.000e+00	2.204e-18	4.883e-18	-8.930e-18	-9.886e-18	
0.000e+00	0.000e+00	-1.238e-19	5.091e-18	-6.968e-18	9.797e-18	
0.000e+00	0.000e+00	3.181e-18	-4.116e-18	-1.494e-18	3.019e-18	
0.000e+00	0.000e+00	-4.233e-18	-1.461e-18	-1.212e-18	-1.003e-18	
0.000e+00	0.000e+00	2.017e-18	-7.864e-19	1.829e-18	5.958e-19	
0.000e+00	0.000e+00	3.143e-18	-9.003e-19	-8.052e-18	6.939e-18	
0.000e+00	0.000e+00	-1.315e-18	4.363e-18	1.078e-17	2.527e-18	
0.000e+00	0.000e+00	-2.303e-18	1.616e-18	-1.307e-17	2.489e-19	
0.000e+00	0.000e+00	-7.779e-20	2.095e-18	1.048e-17	-3.006e-18	
0.000e+00	0.000e+00	-3.904e-18	3.937e-18	-2.589e-18	-2.544e-18	
0.000e+00	0.000e+00	2.080e-18	-9.078e-19	-7.995e-18	2.344e-18	
0.000e+00	0.000e+00	-1.081e-18	-2.122e-18	-1.200e-18	6.490e-18	
0.000e+00	0.000e+00	2.753e-18	2.604e-18	-3.255e-18	-3.578e-19	
0.000e+00	0.000e+00	-2.270e-18	-7.922e-19	8.748e-18	-6.382e-18	
0.000e+00	0.000e+00	1.505e-19	-4.935e-18	-4.510e-18	-2.270e-19	
0.000e+00	0.000e+00	6.916e-18	-4.231e-18	-4.070e-18	-2.566e-18	
0.000e+00	0.000e+00	-3.868e-18	1.683e-18	3.197e-19	2.426e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.005e-19	3.992e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.112e-19	3.010e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.917e-18	-5.586e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.767e-18	1.217e-17	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.338e-18	-5.589e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.909e-18	-2.266e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.108e-18	1.104e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.181e-20	-8.089e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.904e-18	5.304e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.862e-18	1.746e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.113e-18	-9.645e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.475e-18	-5.662e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.387e-18	6.853e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.480e-18	-1.360e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.390e-18	1.432e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.488e-17	-1.048e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.674e-18	-3.599e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.595e-18	3.078e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.763e-20	3.193e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.796e-19	-3.642e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.062e-18	-4.077e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.121e-18	2.444e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.462e-18	-4.586e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.690e-19	1.357e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.444e-18	-2.833e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.122e-18	8.281e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.406e-17	-7.765e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.103e-18	2.656e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.720e-18	-1.035e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.490e-18	3.551e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.972e-18	-2.997e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.798e-18	3.622e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.659e-18	2.838e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.725e-18	-5.921e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.016e-18	5.712e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.154e-19	-4.373e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.153e-19	-4.464e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.406e-18	-4.049e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.418e-17	4.108e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.123e-18	1.165e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.048e-18	-1.673e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.613e-18	2.642e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.402e-18	6.504e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.335e-18	-1.908e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.531e-18	2.288e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.001e-18	1.724e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.290e-18	-5.091e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.819e-18	6.001e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.832e-18	7.834e-20	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.008e-18	3.395e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.456e-18	-5.364e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.258e-18	-5.060e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.284e-18	4.648e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.401e-18	-3.045e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.692e-18	1.035e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.709e-18	-3.641e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.034e-18	2.583e-20	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.167e-19	8.772e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.395e-18	5.453e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.696e-18	-4.041e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.545e-18	-4.534e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.676e-18	-6.486e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.813e-18	-2.267e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.963e-18	-5.863e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.959e-18	-5.381e-20	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.383e-18	-5.058e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.105e-18	3.957e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.349e-18	4.468e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.383e-19	-4.757e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.392e-18	2.268e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.596e-18	1.858e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.040e-18	-4.407e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.185e-18	3.741e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.561e-19	1.552e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.570e-18	1.181e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.200e-17	2.904e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.670e-18	1.566e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.784e-18	1.810e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.292e-19	-2.762e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.010e-18	3.166e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.613e-18	-5.546e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.147e-18	-1.017e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.966e-18	-6.832e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.269e-19	-3.348e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.405e-19	4.450e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.484e-18	1.895e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.056e-18	5.852e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.183e-18	2.855e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.231e-18	-8.919e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.874e-18	5.126e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.258e-18	1.184e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.922e-20	4.432e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.957e-18	-3.103e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.581e-19	6.162e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.591e-18	-3.225e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.465e-18	-2.363e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.023e-18	1.398e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.886e-18	-3.421e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.640e-18	2.046e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.662e-18	6.316e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.548e-18	9.290e-20	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.362e-17	-3.875e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.612e-18	2.242e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.936e-18	9.742e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.799e-19	8.391e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.225e-18	-3.047e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.921e-18	4.664e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.205e-18	-1.955e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.033e-19	-1.372e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.508e-18	-3.246e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.127e-17	-5.355e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.118e-18	3.590e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.654e-18	-9.161e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.797e-19	1.876e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.087e-18	1.479e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.440e-18	-5.004e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.231e-18	-8.271e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.932e-18	2.456e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.133e-19	8.237e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.396e-18	4.451e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.876e-18	-3.514e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.982e-18	5.259e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.644e-18	-7.450e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.319e-18	-1.760e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.547e-18	-2.110e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.712e-18	-3.302e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.201e-18	-2.980e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.913e-19	1.252e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.326e-19	-2.774e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.089e-18	-2.308e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.165e-17	2.459e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.372e-18	-9.035e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.704e-18	6.041e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.323e-18	-2.560e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.131e-18	2.173e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.507e-18	-3.252e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.795e-18	-5.272e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.439e-18	-5.978e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.786e-18	1.662e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.934e-18	8.261e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.802e-19	-1.671e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.447e-18	-4.981e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.736e-19	4.626e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.623e-18	-6.589e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.883e-19	-2.125e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.434e-18	1.117e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.241e-18	7.117e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.472e-19	-1.912e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.127e-18	-1.812e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.182e-18	-6.977e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.181e-19	8.323e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.062e-18	3.608e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.700e-18	-4.670e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.687e-18	-3.808e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.045e-18	-1.123e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.912e-18	-3.322e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.228e-18	-7.875e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.923e-18	-3.852e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.206e-18	-4.867e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.029e-18	-2.156e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.529e-18	-5.662e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.664e-18	2.269e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.212e-18	2.105e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.393e-19	3.466e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.173e-18	5.106e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.224e-19	-4.092e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.016e-19	6.200e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.484e-19	-5.139e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.454e-18	-2.704e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.512e-19	-8.557e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.959e-19	-5.316e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.043e-18	-4.261e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.696e-18	1.948e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.594e-18	-1.162e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.494e-18	8.264e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.508e-18	5.997e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.971e-20	1.216e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.110e-18	1.229e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.980e-18	-5.538e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.144e-18	-2.286e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.221e-18	-8.027e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.034e-19	3.499e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.520e-18	-8.597e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.504e-18	2.278e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.244e-18	4.010e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.543e-18	2.880e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.782e-18	-2.624e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.867e-18	3.823e-20	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.023e-18	1.747e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.380e-18	-4.948e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.987e-18	-2.244e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.725e-20	-1.709e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.186e-19	-1.711e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.244e-19	9.521e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.762e-18	9.572e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.125e-19	3.249e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.219e-19	1.855e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.117e-18	3.077e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.713e-18	4.919e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.822e-18	-8.089e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.783e-20	9.321e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.751e-18	-2.740e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.421e-18	4.311e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.055e-18	4.911e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.728e-18	-4.319e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.234e-18	-2.701e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.718e-18	-4.356e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.512e-19	-3.517e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.723e-18	2.545e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.648e-18	-2.385e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.143e-18	2.010e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.692e-18	-1.258e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.487e-18	-1.725e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.702e-18	-3.119e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.869e-19	2.465e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.313e-18	-3.128e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.260e-18	1.444e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.056e-20	-1.706e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.010e-18	2.737e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.287e-18	-3.225e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.725e-18	1.107e-17	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.017e-18	-1.058e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.399e-19	-7.510e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.585e-19	-3.127e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.453e-18	6.139e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.168e-18	-1.851e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.083e-17	-3.160e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.819e-18	-1.949e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.979e-18	1.665e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.910e-21	-7.528e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.681e-19	4.562e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.036e-18	6.026e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.962e-19	-3.120e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.017e-18	-6.294e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.646e-18	-4.406e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.645e-18	-4.743e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.522e-18	-1.283e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.391e-18	2.717e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.787e-19	-2.990e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.197e-18	-3.710e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.808e-18	3.821e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.721e-18	-2.893e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.072e-18	4.149e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.889e-18	-1.336e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.583e-18	2.799e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.901e-18	9.859e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.884e-19	-3.170e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.313e-18	5.168e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.309e-19	5.770e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.205e-18	-2.011e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.129e-18	1.791e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.667e-18	-3.286e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.103e-18	-2.432e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.241e-18	-5.846e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.123e-18	2.951e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.510e-19	2.843e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.408e-18	4.105e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.757e-18	3.187e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.666e-19	-1.162e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.402e-18	1.669e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.791e-18	7.129e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.998e-18	-6.119e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.766e-18	2.288e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.635e-18	9.838e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.799e-18	-3.219e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.573e-19	1.475e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.839e-18	-3.008e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.784e-18	1.262e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.105e-18	1.205e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.941e-18	2.861e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.768e-19	-1.993e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.051e-18	6.308e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.523e-19	-5.751e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.625e-18	2.088e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.393e-18	3.376e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.368e-18	-5.712e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.122e-18	-4.055e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.964e-18	-4.293e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.156e-18	5.688e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.993e-18	1.291e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.340e-18	-2.058e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.991e-18	3.018e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.063e-18	2.656e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.881e-18	9.432e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.433e-18	-1.522e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.499e-19	-6.378e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.546e-18	-2.973e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.254e-18	-5.133e-20	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.126e-18	-5.770e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.224e-18	-6.841e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.584e-19	1.278e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.271e-18	3.238e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.288e-19	5.040e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.032e-18	-2.756e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.906e-18	3.249e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.204e-18	-2.876e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.268e-18	-2.650e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.044e-18	3.491e-20	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.940e-18	-2.440e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.666e-19	-2.922e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.886e-18	-1.666e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.496e-18	2.277e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.547e-18	1.212e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.679e-18	6.039e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.178e-18	-3.544e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.018e-18	4.608e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.493e-18	1.711e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.362e-19	2.381e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.065e-18	3.726e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.488e-18	3.940e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.428e-18	6.555e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.309e-18	-4.414e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.700e-19	2.800e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.033e-18	4.702e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.387e-18	5.421e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.365e-18	-3.223e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.307e-18	2.142e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.844e-18	-3.194e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.007e-18	-2.529e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.822e-18	-1.500e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.600e-18	6.593e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.408e-18	-9.811e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.153e-18	-3.121e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.394e-19	1.641e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.825e-19	-1.199e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.010e-18	-2.481e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.809e-18	-2.018e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.498e-19	-3.538e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.866e-19	-2.408e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.951e-18	4.576e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.140e-18	-6.369e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.326e-18	-1.237e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.763e-18	-5.290e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.535e-18	-4.602e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.705e-18	-7.035e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.351e-18	-1.244e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.938e-19	3.738e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.486e-18	2.684e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.247e-19	-5.305e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.452e-18	-3.594e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.303e-19	6.371e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.118e-18	1.439e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.900e-18	5.660e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.290e-18	3.748e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.519e-18	-1.645e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.888e-18	-2.114e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.651e-18	-6.450e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.480e-18	-1.524e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.799e-18	-1.749e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.067e-20	-2.327e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.095e-18	-1.330e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.586e-18	-5.693e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.719e-18	4.886e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.087e-18	-7.591e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.349e-18	-6.299e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.442e-18	-1.180e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.267e-18	1.584e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.827e-18	1.245e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.377e-18	4.125e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.182e-18	1.187e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.482e-18	8.483e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.247e-18	2.233e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.699e-18	2.358e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.599e-18	-3.708e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.610e-18	-7.312e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.029e-18	-3.361e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.241e-19	-2.950e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.695e-18	2.214e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.085e-18	1.780e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.191e-18	1.212e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.740e-18	1.044e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.087e-18	-2.366e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.051e-19	5.702e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.183e-18	4.781e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.137e-18	-3.416e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.956e-18	-9.619e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.369e-18	-2.963e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.314e-18	1.360e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.268e-18	4.902e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.476e-18	-1.240e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.451e-18	-6.149e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.862e-19	-3.871e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.161e-19	9.641e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.147e-18	-1.998e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.155e-18	-1.698e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.751e-18	2.080e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.145e-18	-2.093e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.156e-18	3.337e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.486e-19	-1.004e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.635e-19	-7.988e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.660e-18	-5.353e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.051e-18	2.729e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.917e-19	1.642e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.037e-18	1.385e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.739e-18	-1.555e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.559e-18	-1.204e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.577e-19	1.259e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.229e-18	-1.468e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.802e-18	1.723e-18	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.537e-18	-5.216e-19	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.456e-18	3.667e-19	


==> figures/vps_quasiD.txt <==
real_vp_n_200  imag_vp_n_200  real_vp_n_400  imag_vp_n_400 real_vp_n_801  imag_vp_n_801
-3.975e-01	2.878e-01	2.183e-01	-4.424e-01	4.543e-01	-1.925e-01	
-3.118e-01	3.823e-01	1.861e-01	-4.551e-01	4.883e-01	-6.897e-02	
-4.833e-01	8.577e-02	9.709e-02	-4.838e-01	4.810e-01	-1.027e-01	
-4.915e-01	-4.205e-02	1.300e-01	-4.736e-01	4.922e-01	2.476e-02	
-4.361e-01	2.042e-01	1.497e-01	-4.613e-01	4.890e-01	5.897e-02	
-4.491e-01	1.733e-01	1.612e-01	-4.562e-01	4.637e-01	-1.596e-01	
-4.600e-01	-1.653e-01	6.208e-02	-4.864e-01	3.893e-01	-3.029e-01	
-3.441e-01	-3.520e-01	3.616e-03	-4.922e-01	4.370e-01	-2.226e-01	
-4.172e-01	-2.471e-01	3.802e-02	-4.848e-01	4.082e-01	-2.743e-01	
-2.420e-01	-4.291e-01	-3.078e-02	-4.921e-01	4.697e-01	1.509e-01	
-3.934e-01	-2.707e-01	2.469e-02	-4.818e-01	4.150e-01	2.668e-01	
9.703e-02	-4.834e-01	7.284e-02	-4.704e-01	4.564e-01	1.824e-01	
-3.095e-02	-4.867e-01	-3.448e-01	-3.528e-01	4.874e-01	-3.491e-02	
-1.224e-01	-4.706e-01	-6.554e-02	-4.842e-01	4.752e-01	1.164e-01	
-1.525e-01	-4.505e-01	-1.234e-01	-4.773e-01	4.306e-01	2.358e-01	
2.175e-01	-4.408e-01	-8.877e-02	-4.802e-01	4.870e-01	-1.004e-02	
-4.537e-01	-1.263e-01	-1.564e-01	-4.669e-01	4.778e-01	9.111e-02	
1.359e-03	-4.731e-01	-5.210e-02	-4.763e-01	3.929e-01	2.927e-01	
-2.006e-01	4.459e-01	-3.182e-01	-3.746e-01	3.562e-01	3.397e-01	
-3.558e-01	3.006e-01	-2.424e-01	-4.297e-01	3.321e-01	3.644e-01	
1.359e-02	4.920e-01	-2.709e-01	-4.099e-01	3.245e-01	-3.708e-01	
-1.111e-01	4.719e-01	-2.103e-01	-4.427e-01	2.977e-01	-3.924e-01	
-2.208e-01	4.157e-01	-1.879e-01	-4.489e-01	4.655e-01	-1.346e-01	
-7.614e-02	4.716e-01	-1.009e-01	-4.689e-01	3.635e-01	-3.266e-01	
1.400e-01	4.724e-01	-1.748e-01	-4.492e-01	4.196e-01	-2.423e-01	
2.890e-01	-3.829e-01	-2.865e-01	-3.908e-01	4.650e-01	-1.256e-01	
3.175e-01	-3.642e-01	-2.964e-01	-3.830e-01	4.360e-01	2.097e-01	
3.865e-01	-3.011e-01	1.094e-01	-4.614e-01	4.387e-01	2.010e-01	
4.543e-01	-1.924e-01	-1.511e-02	-4.706e-01	2.570e-01	4.207e-01	
4.850e-01	-6.878e-02	-1.326e-02	-4.666e-01	3.741e-01	3.092e-01	
4.681e-01	1.502e-01	-2.183e-01	-4.236e-01	4.725e-01	8.042e-02	
4.147e-01	2.666e-01	-1.356e-01	-4.503e-01	2.268e-01	4.369e-01	
2.541e-01	4.147e-01	-1.371e-01	-4.468e-01	3.032e-01	3.824e-01	
3.288e-01	3.600e-01	-2.501e-01	-4.023e-01	2.831e-01	3.972e-01	
4.828e-01	2.338e-02	6.555e-02	-4.564e-01	4.783e-01	-2.022e-03	
4.762e-01	5.609e-02	1.085e-01	-4.503e-01	1.401e-01	4.731e-01	
2.206e-01	4.211e-01	-5.708e-02	-4.538e-01	3.652e-01	3.126e-01	
3.437e-01	3.254e-01	-9.321e-02	-4.472e-01	3.451e-01	-3.437e-01	
-4.626e-01	5.197e-02	2.782e-02	-4.524e-01	4.125e-01	-2.487e-01	
-3.005e-01	-3.480e-01	1.874e-02	-4.473e-01	4.736e-01	-4.396e-02	
-2.545e-01	-3.797e-01	-2.092e-01	-4.103e-01	4.591e-01	1.198e-01	
1.729e-01	-4.295e-01	-4.775e-02	-4.412e-01	2.183e-01	-4.424e-01	
4.576e-01	-9.994e-02	-1.007e-01	-4.327e-01	1.718e-01	4.586e-01	
3.871e-01	-2.633e-01	-1.740e-01	-4.191e-01	1.065e-01	4.794e-01	
4.771e-02	4.576e-01	-1.645e-01	-4.158e-01	1.938e-01	4.453e-01	
1.028e-01	4.451e-01	-3.011e-02	-4.352e-01	1.356e-02	4.932e-01	
4.308e-01	1.688e-01	-1.168e-01	-4.199e-01	4.792e-02	4.890e-01	
3.997e-01	2.151e-01	-8.000e-02	-4.212e-01	3.853e-01	2.742e-01	
-3.047e-01	3.316e-01	-6.662e-02	-4.233e-01	3.039e-01	3.674e-01	
-2.522e-01	3.651e-01	2.649e-04	-4.334e-01	2.708e-01	3.930e-01	
-4.506e-01	-3.169e-03	-1.499e-02	-4.262e-01	4.095e-01	2.315e-01	
1.158e-01	-4.386e-01	-1.455e-01	-4.086e-01	4.390e-01	1.638e-01	
-4.390e-01	-6.288e-02	-1.300e-01	-4.062e-01	2.462e-01	-4.227e-01	
4.210e-01	-1.502e-01	-2.480e-01	-3.918e-01	1.861e-01	-4.549e-01	
3.968e-01	-2.064e-01	-3.665e-01	-3.250e-01	2.658e-01	-4.074e-01	
3.562e-01	2.581e-01	-1.791e-01	-3.909e-01	9.709e-02	-4.838e-01	
1.574e-01	4.071e-01	-2.115e-01	-3.871e-01	1.297e-01	-4.734e-01	
-1.125e-02	4.322e-01	-1.906e-01	-3.827e-01	4.425e-01	-1.634e-01	
5.171e-02	-4.371e-01	-3.796e-01	-3.050e-01	4.232e-01	-2.081e-01	
-1.931e-01	-3.910e-01	-3.193e-01	-3.494e-01	3.320e-01	-3.443e-01	
-3.266e-01	-2.836e-01	-2.264e-01	-3.756e-01	3.587e-01	-3.124e-01	
4.175e-01	9.701e-02	-3.484e-01	-3.257e-01	6.236e-02	-4.860e-01	
-3.560e-01	2.309e-01	-3.119e-01	-3.438e-01	3.521e-03	-4.921e-01	
-4.105e-01	1.085e-01	-2.710e-01	-3.601e-01	-3.077e-02	-4.921e-01	
-1.383e-01	3.925e-01	-2.770e-01	-3.548e-01	2.686e-01	-3.970e-01	
2.094e-01	-3.737e-01	-2.354e-01	-3.561e-01	2.002e-01	4.366e-01	
4.184e-01	-3.807e-02	-2.492e-01	-3.524e-01	1.509e-01	-4.597e-01	
2.627e-01	3.168e-01	3.714e-02	-4.286e-01	1.587e-01	-4.557e-01	
2.416e-01	3.280e-01	7.109e-02	-4.349e-01	-1.235e-01	-4.773e-01	
-1.098e-01	3.873e-01	5.021e-02	-4.244e-01	-1.563e-01	-4.668e-01	
3.090e-01	-2.851e-01	8.866e-02	-4.299e-01	3.656e-02	-4.839e-01	
-3.841e-01	-1.596e-01	2.469e-01	-4.228e-01	-6.483e-02	-4.837e-01	
-6.078e-02	-4.073e-01	1.914e-01	-4.323e-01	-8.947e-02	-4.795e-01	
-8.407e-02	-3.983e-01	1.384e-01	-4.295e-01	-2.424e-01	-4.297e-01	
-3.629e-01	-1.748e-01	1.012e-01	-4.148e-01	-3.448e-01	-3.528e-01	
-3.405e-01	1.971e-01	1.453e-01	-4.255e-01	-2.106e-01	-4.421e-01	
-3.725e-01	1.258e-01	1.163e-01	-4.153e-01	-2.707e-01	-4.098e-01	
3.979e-01	-1.506e-02	1.851e-01	-4.263e-01	-3.182e-01	-3.743e-01	
2.743e-01	-2.882e-01	2.277e-01	-4.196e-01	2.694e-02	-4.800e-01	
3.834e-01	6.125e-02	2.654e-01	-4.086e-01	-4.047e-01	-2.805e-01	
-2.777e-02	3.826e-01	2.977e-01	-3.925e-01	-4.237e-01	-2.518e-01	
2.062e-01	-3.294e-01	2.723e-01	-3.968e-01	-1.865e-01	-4.485e-01	
1.626e-01	3.417e-01	3.246e-01	-3.709e-01	-3.660e-01	-3.251e-01	
-3.069e-01	-2.297e-01	1.523e-01	-4.044e-01	-4.640e-01	-1.671e-01	
2.929e-01	2.318e-01	2.211e-01	-4.028e-01	-2.873e-01	-3.887e-01	
-1.524e-01	-3.466e-01	1.630e-01	-3.944e-01	-2.942e-01	-3.830e-01	
1.488e-02	-3.730e-01	1.835e-01	-3.974e-01	-3.797e-01	-3.035e-01	
-1.841e-01	3.187e-01	2.022e-01	-3.931e-01	-4.734e-01	-1.339e-01	
-3.622e-01	-6.696e-02	2.495e-01	-3.802e-01	-4.470e-01	-1.966e-01	
3.464e-01	-1.087e-01	3.463e-01	-3.435e-01	-4.356e-01	-2.188e-01	
3.068e-01	-1.937e-01	2.953e-01	-3.648e-01	-1.768e-01	-4.465e-01	
-2.516e-01	2.543e-01	2.930e-01	-3.654e-01	-2.029e-02	4.890e-01	
-3.564e-01	2.830e-02	3.313e-01	-3.480e-01	-7.990e-02	4.859e-01	
3.237e-01	1.386e-01	2.103e-01	-3.726e-01	8.130e-02	4.765e-01	
6.665e-02	3.403e-01	2.510e-01	-3.689e-01	7.252e-02	4.775e-01	
6.740e-02	3.343e-01	2.231e-01	-3.670e-01	-1.137e-01	4.796e-01	
1.019e-01	-3.373e-01	-4.048e-01	-2.806e-01	-4.916e-01	-4.204e-02	
3.086e-01	1.320e-01	-3.836e-01	-2.912e-01	-4.464e-02	4.840e-01	
-2.186e-01	-2.690e-01	-4.237e-01	-2.519e-01	-2.027e-01	4.496e-01	
-2.146e-01	-2.653e-01	-2.790e-01	-3.296e-01	-4.844e-01	-7.539e-02	
9.418e-02	-3.219e-01	-3.399e-01	-3.100e-01	-4.906e-01	-7.341e-03	
-2.291e-01	2.371e-01	-2.867e-01	-3.161e-01	-4.857e-01	8.597e-02	
-3.288e-01	2.718e-02	-3.057e-01	-3.140e-01	-4.889e-01	5.188e-02	
-1.569e-01	2.769e-01	-3.206e-01	-3.036e-01	-2.329e-01	4.334e-01	
3.076e-01	-1.017e-01	-4.365e-01	-2.184e-01	-1.688e-01	4.583e-01	
2.731e-01	-1.746e-01	-3.593e-01	-2.779e-01	-1.447e-01	4.654e-01	
2.491e-01	1.883e-01	-4.237e-01	-2.256e-01	-3.118e-01	3.824e-01	
-3.138e-01	-5.196e-02	-3.968e-01	-2.517e-01	-4.600e-01	1.763e-01	
1.353e-01	2.749e-01	-3.940e-01	-2.521e-01	-4.466e-01	2.080e-01	
-1.285e-02	3.000e-01	-4.472e-01	-1.975e-01	-3.996e-01	2.891e-01	
9.030e-03	-3.122e-01	-3.236e-01	-2.796e-01	-2.823e-01	4.008e-01	
-1.305e-01	-2.771e-01	-3.589e-01	-2.660e-01	-3.772e-01	3.154e-01	
-2.432e-01	-1.763e-01	-3.338e-01	-2.707e-01	-3.356e-01	3.579e-01	
2.914e-01	4.134e-02	3.635e-01	-3.273e-01	-3.806e-01	-2.922e-01	
-2.437e-01	1.535e-01	2.572e-01	-3.501e-01	-4.749e-01	-9.850e-02	
-2.712e-01	9.750e-02	3.893e-01	-3.029e-01	-4.742e-01	1.190e-01	
1.477e-01	-2.544e-01	3.636e-01	-3.107e-01	-4.149e-01	2.586e-01	
2.810e-01	-2.231e-02	2.636e-01	-3.352e-01	-4.654e-01	1.427e-01	
1.901e-01	-2.083e-01	3.168e-01	-3.278e-01	-4.694e-01	-1.060e-01	
-6.924e-02	2.669e-01	2.816e-01	-3.317e-01	-4.838e-01	1.823e-02	
-2.535e-01	-1.082e-01	3.023e-01	-3.269e-01	-4.234e-01	-2.213e-01	
1.704e-01	2.087e-01	-4.640e-01	-1.671e-01	-4.813e-01	2.720e-02	
1.730e-01	1.983e-01	-3.592e-01	-2.437e-01	-4.256e-01	2.362e-01	
-7.099e-02	2.467e-01	-4.436e-01	-1.802e-01	-4.398e-01	-1.826e-01	
-6.194e-02	-2.623e-01	-4.066e-01	-2.073e-01	-2.581e-01	4.105e-01	
-5.282e-02	-2.577e-01	-3.614e-01	-2.264e-01	-3.484e-01	3.362e-01	
-2.396e-01	-9.233e-02	-3.766e-01	-2.187e-01	-5.216e-02	4.769e-01	
2.486e-01	-2.934e-02	-3.927e-01	-2.087e-01	-3.528e-01	3.285e-01	
-2.009e-01	1.382e-01	-4.736e-01	-1.339e-01	-2.483e-01	4.122e-01	
-2.310e-01	7.813e-02	-4.232e-01	-1.748e-01	-4.549e-01	1.495e-01	
1.729e-01	-1.810e-01	-3.882e-01	-1.823e-01	-4.224e-01	2.254e-01	
2.345e-01	3.681e-02	-4.846e-01	-7.580e-02	1.596e-01	4.457e-01	
3.329e-04	2.309e-01	-4.703e-01	-1.088e-01	-1.325e-01	4.591e-01	
1.103e-01	-2.102e-01	-4.761e-01	-9.746e-02	-1.715e-01	4.442e-01	
9.787e-02	2.017e-01	-4.495e-01	-1.416e-01	-9.444e-03	4.739e-01	
-1.855e-01	-1.374e-01	-4.456e-01	-1.375e-01	-4.625e-01	1.086e-01	
-1.048e-01	-1.983e-01	-3.933e-01	-1.696e-01	-3.978e-01	2.598e-01	
1.796e-01	1.230e-01	-4.139e-01	-1.591e-01	-3.496e-01	-3.200e-01	
6.468e-03	-2.175e-01	-4.916e-01	-4.204e-02	-9.717e-02	-4.673e-01	
-1.032e-01	1.841e-01	-4.138e-01	-1.392e-01	-5.584e-02	-4.734e-01	
-2.097e-01	-2.457e-02	-4.721e-01	-5.780e-02	2.300e-01	-4.151e-01	
1.908e-01	-7.336e-02	-4.093e-01	-1.200e-01	-2.128e-01	-4.229e-01	
1.711e-01	-1.118e-01	-4.193e-01	-1.084e-01	-4.681e-01	-6.234e-02	
-1.305e-01	1.486e-01	-4.374e-01	-9.764e-02	-4.708e-01	-1.353e-02	
-1.967e-01	1.940e-02	-4.435e-01	-9.115e-02	-3.120e-01	-3.504e-01	
1.772e-01	7.121e-02	-4.909e-01	-7.117e-03	-2.536e-01	-3.954e-01	
4.495e-02	-1.857e-01	-4.579e-01	-5.789e-02	6.691e-02	-4.680e-01	
4.472e-02	1.788e-01	-4.742e-01	-1.988e-02	4.581e-01	-9.184e-02	
4.031e-02	1.729e-01	-4.850e-01	1.657e-02	1.140e-01	-4.564e-01	
-1.199e-01	-1.399e-01	-4.246e-01	-7.098e-02	3.816e-01	-2.696e-01	
-1.180e-01	-1.327e-01	-4.891e-01	5.175e-02	4.617e-01	4.444e-02	
1.597e-01	6.049e-02	-4.827e-01	2.927e-02	4.615e-01	2.828e-02	
4.227e-02	-1.654e-01	-4.624e-01	-1.515e-02	3.332e-01	3.255e-01	
-1.092e-01	1.223e-01	-4.235e-01	-5.652e-02	1.123e-01	4.562e-01	
-1.629e-01	1.947e-02	-4.383e-01	-4.199e-02	3.962e-02	4.674e-01	
1.469e-01	-5.592e-02	4.084e-01	-2.743e-01	2.241e-01	4.077e-01	
1.298e-01	-8.870e-02	3.442e-01	-3.029e-01	-2.774e-01	3.821e-01	
-7.102e-02	1.326e-01	3.043e-01	-3.026e-01	-3.145e-01	3.507e-01	
-1.494e-01	-1.708e-02	3.129e-01	-2.922e-01	3.184e-01	3.324e-01	
1.192e-01	7.994e-02	3.814e-01	-2.778e-01	2.362e-01	3.958e-01	
6.135e-02	1.223e-01	3.376e-01	-2.867e-01	-4.640e-01	6.013e-02	
1.842e-03	-1.436e-01	3.774e-01	-2.729e-01	-4.473e-01	-1.325e-01	
-6.606e-02	-1.197e-01	4.127e-01	-2.513e-01	-3.627e-01	2.955e-01	
3.802e-03	1.299e-01	4.214e-01	-2.414e-01	-2.112e-01	4.160e-01	
-1.051e-01	-7.644e-02	4.372e-01	-2.230e-01	-8.068e-02	4.574e-01	
1.217e-01	1.880e-02	3.440e-01	-2.694e-01	1.830e-01	-4.313e-01	
5.294e-02	-1.111e-01	4.543e-01	-1.925e-01	4.339e-01	1.439e-01	
-9.230e-02	7.072e-02	3.447e-01	-2.513e-01	4.525e-01	-7.554e-02	
-1.104e-01	3.669e-02	3.584e-01	-2.425e-01	3.889e-01	2.360e-01	
1.076e-01	-1.992e-02	3.815e-01	-2.361e-01	-3.880e-01	-2.554e-01	
7.682e-02	-7.805e-02	3.889e-01	-2.307e-01	-9.550e-02	4.517e-01	
-3.106e-02	9.792e-02	4.290e-01	-2.043e-01	-4.283e-01	1.762e-01	
-9.852e-02	-2.896e-02	-4.387e-01	-2.350e-02	-4.220e-01	1.908e-01	
7.003e-02	6.554e-02	4.153e-01	-2.028e-01	-3.943e-01	-2.401e-01	
5.225e-02	7.232e-02	4.641e-01	-1.594e-01	-1.424e-01	-4.428e-01	
-1.536e-02	-9.472e-02	3.762e-01	-2.097e-01	-7.663e-03	-4.658e-01	
-3.099e-02	-8.362e-02	4.439e-01	-1.695e-01	2.845e-01	-3.663e-01	
-8.645e-03	8.202e-02	3.795e-01	-1.962e-01	2.959e-01	-3.553e-01	
-7.304e-02	-3.841e-02	3.990e-01	-1.849e-01	3.780e-01	2.471e-01	
-5.865e-02	3.685e-02	4.662e-01	-1.362e-01	1.255e-01	4.380e-01	
-6.322e-02	2.845e-02	4.323e-01	-1.632e-01	2.420e-02	4.558e-01	
7.586e-02	2.096e-03	4.064e-01	-1.681e-01	3.648e-01	-2.781e-01	
4.030e-02	-6.424e-02	4.671e-01	-1.236e-01	4.312e-01	1.259e-01	
6.237e-02	-7.465e-03	4.811e-01	-1.028e-01	4.188e-01	-1.734e-01	
4.075e-02	-4.789e-02	-4.857e-01	8.598e-02	4.126e-01	-1.877e-01	
-1.521e-02	5.448e-02	-4.270e-01	-4.619e-03	-1.264e-01	-4.433e-01	
-5.376e-02	-1.738e-02	-4.511e-01	2.184e-02	-2.402e-02	-4.596e-01	
3.752e-02	3.363e-02	-4.309e-01	8.873e-03	-4.361e-01	-1.449e-01	
2.326e-02	3.810e-02	-4.482e-01	2.998e-02	-1.930e-01	4.169e-01	
2.578e-03	3.910e-02	-4.675e-01	6.724e-02	1.919e-01	-4.150e-01	
-7.392e-03	-4.992e-02	-4.607e-01	6.464e-02	-3.160e-01	-3.293e-01	
-1.899e-02	-4.031e-02	-4.746e-01	1.196e-01	-4.517e-01	7.551e-02	
-3.132e-02	-2.364e-02	-4.662e-01	1.047e-01	-2.340e-01	-3.910e-01	
-1.675e-02	2.580e-02	-4.300e-01	4.622e-02	-3.642e-01	2.777e-01	
-3.062e-02	-1.040e-04	-4.664e-01	1.419e-01	-4.533e-01	-2.692e-02	
-2.426e-02	1.295e-02	-4.224e-01	6.033e-02	-4.505e-01	-4.207e-02	
3.288e-02	1.031e-02	-4.601e-01	1.763e-01	1.395e-01	4.288e-01	
9.360e-03	-3.318e-02	-4.306e-01	7.686e-02	9.192e-03	4.499e-01	
2.730e-02	-7.098e-03	-4.464e-01	1.067e-01	-2.899e-01	3.495e-01	
2.114e-02	-1.896e-02	-4.559e-01	1.529e-01	-2.767e-01	3.581e-01	
0.000e+00	0.000e+00	4.005e-01	-1.486e-01	2.983e-01	3.311e-01	
0.000e+00	0.000e+00	4.884e-01	-6.896e-02	4.434e-01	-5.978e-02	
0.000e+00	0.000e+00	4.086e-01	-1.364e-01	2.423e-01	3.731e-01	
0.000e+00	0.000e+00	4.340e-01	-1.269e-01	9.332e-02	-4.452e-01	
0.000e+00	0.000e+00	4.327e-01	-1.186e-01	-3.230e-01	-3.133e-01	
0.000e+00	0.000e+00	4.641e-01	-8.502e-02	-2.186e-01	-3.943e-01	
0.000e+00	0.000e+00	4.576e-01	-8.681e-02	7.716e-02	-4.451e-01	
0.000e+00	0.000e+00	4.209e-01	-1.007e-01	4.430e-01	9.971e-03	
0.000e+00	0.000e+00	4.879e-01	-3.430e-02	4.379e-01	5.477e-02	
0.000e+00	0.000e+00	4.759e-01	-4.806e-02	3.456e-01	-2.843e-01	
0.000e+00	0.000e+00	4.178e-01	-8.596e-02	2.015e-01	-4.014e-01	
0.000e+00	0.000e+00	4.877e-01	-1.088e-02	-4.392e-01	9.002e-02	
0.000e+00	0.000e+00	4.312e-01	-7.096e-02	-4.192e-01	-1.539e-01	
0.000e+00	0.000e+00	4.564e-01	-4.357e-02	-3.649e-01	2.604e-01	
0.000e+00	0.000e+00	4.397e-01	-5.325e-02	-1.724e-01	4.120e-01	
0.000e+00	0.000e+00	4.922e-01	2.474e-02	3.259e-01	2.936e-01	
0.000e+00	0.000e+00	4.804e-01	1.479e-03	-1.047e-01	4.314e-01	
0.000e+00	0.000e+00	-4.321e-01	9.511e-02	2.010e-01	3.908e-01	
0.000e+00	0.000e+00	4.267e-01	-3.460e-02	-3.878e-01	-2.162e-01	
0.000e+00	0.000e+00	4.891e-01	5.904e-02	-5.920e-02	4.364e-01	
0.000e+00	0.000e+00	4.558e-01	-7.150e-03	-4.136e-01	1.563e-01	
0.000e+00	0.000e+00	4.286e-01	-2.099e-02	-3.956e-01	1.978e-01	
0.000e+00	0.000e+00	4.452e-01	5.356e-04	-3.998e-02	-4.440e-01	
0.000e+00	0.000e+00	4.679e-01	3.682e-02	-1.090e-01	-4.313e-01	
0.000e+00	0.000e+00	4.667e-01	3.868e-02	-3.609e-01	-2.523e-01	
0.000e+00	0.000e+00	4.749e-01	7.802e-02	4.033e-01	1.624e-01	
0.000e+00	0.000e+00	4.784e-01	9.237e-02	2.934e-01	-3.320e-01	
0.000e+00	0.000e+00	4.348e-01	1.670e-02	4.243e-01	-1.034e-01	
0.000e+00	0.000e+00	4.757e-01	1.161e-01	2.568e-01	-3.589e-01	
0.000e+00	0.000e+00	4.254e-01	3.050e-02	3.848e-01	1.963e-01	
0.000e+00	0.000e+00	4.318e-01	4.701e-02	-4.244e-01	-1.071e-01	
0.000e+00	0.000e+00	4.412e-01	6.685e-02	-1.513e-01	-4.127e-01	
0.000e+00	0.000e+00	4.481e-01	7.754e-02	3.632e-01	-2.425e-01	
0.000e+00	0.000e+00	4.697e-01	1.509e-01	4.714e-03	-4.385e-01	
0.000e+00	0.000e+00	-4.467e-01	2.080e-01	-4.334e-01	4.479e-02	
0.000e+00	0.000e+00	-4.328e-01	1.413e-01	-2.084e-01	3.848e-01	
0.000e+00	0.000e+00	-4.132e-01	1.113e-01	5.485e-02	4.304e-01	
0.000e+00	0.000e+00	-4.108e-01	1.246e-01	9.308e-02	4.227e-01	
0.000e+00	0.000e+00	-4.207e-01	1.474e-01	-3.261e-01	2.891e-01	
0.000e+00	0.000e+00	-4.311e-01	1.842e-01	-2.803e-01	-3.311e-01	
0.000e+00	0.000e+00	-4.303e-01	1.861e-01	-2.490e-01	-3.541e-01	
0.000e+00	0.000e+00	-4.258e-01	2.374e-01	-4.309e-01	6.230e-03	
0.000e+00	0.000e+00	-4.258e-01	2.234e-01	3.430e-01	2.558e-01	
0.000e+00	0.000e+00	-4.038e-01	1.609e-01	1.529e-01	-4.071e-01	
0.000e+00	0.000e+00	-4.156e-01	2.584e-01	4.066e-01	-1.395e-01	
0.000e+00	0.000e+00	-3.900e-01	1.725e-01	3.772e-01	-2.064e-01	
0.000e+00	0.000e+00	-3.997e-01	2.891e-01	-4.238e-01	-6.627e-02	
0.000e+00	0.000e+00	-3.916e-01	1.889e-01	1.148e-01	-4.164e-01	
0.000e+00	0.000e+00	-3.990e-01	2.194e-01	-2.952e-01	3.139e-01	
0.000e+00	0.000e+00	-3.941e-01	2.082e-01	4.156e-01	8.864e-02	
0.000e+00	0.000e+00	-3.979e-01	2.647e-01	1.617e-01	3.952e-01	
0.000e+00	0.000e+00	4.607e-01	1.252e-01	-2.365e-01	3.579e-01	
0.000e+00	0.000e+00	4.215e-01	8.254e-02	-1.758e-02	4.256e-01	
0.000e+00	0.000e+00	4.450e-01	1.148e-01	-3.268e-01	-2.732e-01	
0.000e+00	0.000e+00	4.565e-01	1.826e-01	-1.835e-01	-3.855e-01	
0.000e+00	0.000e+00	4.171e-01	9.534e-02	4.181e-02	-4.260e-01	
0.000e+00	0.000e+00	4.259e-01	1.182e-01	4.217e-01	-3.067e-02	
0.000e+00	0.000e+00	4.451e-01	1.594e-01	-4.079e-01	1.156e-01	
0.000e+00	0.000e+00	4.370e-01	1.581e-01	2.620e-01	3.293e-01	
0.000e+00	0.000e+00	4.407e-01	1.999e-01	2.540e-01	3.342e-01	
0.000e+00	0.000e+00	4.168e-01	1.340e-01	4.171e-01	-2.150e-02	
0.000e+00	0.000e+00	4.362e-01	2.118e-01	2.137e-01	-3.673e-01	
0.000e+00	0.000e+00	4.309e-01	2.357e-01	3.059e-01	-2.920e-01	
0.000e+00	0.000e+00	4.014e-01	1.448e-01	4.084e-01	7.649e-02	
0.000e+00	0.000e+00	4.012e-01	1.605e-01	-3.863e-01	-1.693e-01	
0.000e+00	0.000e+00	4.150e-01	2.668e-01	-3.595e-01	2.245e-01	
0.000e+00	0.000e+00	4.105e-01	1.836e-01	-1.337e-01	4.002e-01	
0.000e+00	0.000e+00	4.084e-01	1.916e-01	-1.234e-01	4.001e-01	
0.000e+00	0.000e+00	-3.772e-01	3.156e-01	-3.798e-01	-1.763e-01	
0.000e+00	0.000e+00	-3.834e-01	2.523e-01	-6.862e-02	-4.152e-01	
0.000e+00	0.000e+00	-3.689e-01	2.195e-01	-7.783e-02	-4.124e-01	
0.000e+00	0.000e+00	-3.606e-01	2.306e-01	2.951e-01	-2.955e-01	
0.000e+00	0.000e+00	-3.709e-01	2.924e-01	-2.517e-02	4.137e-01	
0.000e+00	0.000e+00	-3.632e-01	2.528e-01	3.259e-01	2.525e-01	
0.000e+00	0.000e+00	-3.634e-01	2.905e-01	1.664e-01	3.783e-01	
0.000e+00	0.000e+00	-3.554e-01	3.278e-01	-3.979e-01	1.233e-01	
0.000e+00	0.000e+00	-3.482e-01	3.381e-01	-3.578e-01	2.134e-01	
0.000e+00	0.000e+00	-3.480e-01	2.649e-01	2.161e-01	-3.549e-01	
0.000e+00	0.000e+00	4.095e-01	2.390e-01	-3.246e-01	-2.576e-01	
0.000e+00	0.000e+00	4.020e-01	2.300e-01	-1.706e-01	-3.765e-01	
0.000e+00	0.000e+00	3.850e-01	1.943e-01	3.901e-01	-1.263e-01	
0.000e+00	0.000e+00	3.929e-01	2.933e-01	3.541e-01	-2.067e-01	
0.000e+00	0.000e+00	3.749e-01	2.042e-01	3.685e-01	1.747e-01	
0.000e+00	0.000e+00	3.907e-01	2.721e-01	2.930e-02	-4.112e-01	
0.000e+00	0.000e+00	3.763e-01	2.261e-01	-4.050e-01	-7.080e-02	
0.000e+00	0.000e+00	3.756e-01	3.089e-01	-4.085e-01	1.753e-02	
0.000e+00	0.000e+00	3.772e-01	2.651e-01	-2.172e-01	3.490e-01	
0.000e+00	0.000e+00	3.679e-01	2.427e-01	3.729e-01	1.566e-01	
0.000e+00	0.000e+00	3.647e-01	3.157e-01	8.114e-02	3.985e-01	
0.000e+00	0.000e+00	3.563e-01	3.397e-01	6.340e-02	4.005e-01	
0.000e+00	0.000e+00	-3.360e-01	3.579e-01	-2.851e-01	2.932e-01	
0.000e+00	0.000e+00	3.477e-01	2.486e-01	-2.437e-01	-3.256e-01	
0.000e+00	0.000e+00	3.416e-01	2.615e-01	-2.572e-01	-3.136e-01	
0.000e+00	0.000e+00	3.496e-01	2.885e-01	1.148e-01	-3.914e-01	
0.000e+00	0.000e+00	3.321e-01	3.644e-01	3.874e-01	-1.077e-01	
0.000e+00	0.000e+00	3.404e-01	2.907e-01	3.376e-01	-2.186e-01	
0.000e+00	0.000e+00	-3.288e-01	2.719e-01	1.305e-01	-3.828e-01	
0.000e+00	0.000e+00	-3.118e-01	3.824e-01	-4.017e-01	3.567e-02	
0.000e+00	0.000e+00	-3.244e-01	2.860e-01	3.058e-01	2.576e-01	
0.000e+00	0.000e+00	-3.272e-01	3.077e-01	3.927e-01	5.374e-02	
0.000e+00	0.000e+00	-3.237e-01	3.150e-01	1.779e-01	3.568e-01	
0.000e+00	0.000e+00	3.308e-01	3.350e-01	-2.932e-01	2.768e-01	
0.000e+00	0.000e+00	3.298e-01	3.304e-01	-1.957e-01	3.500e-01	
0.000e+00	0.000e+00	3.198e-01	2.925e-01	-3.918e-01	-8.533e-02	
0.000e+00	0.000e+00	3.030e-01	3.833e-01	-3.979e-02	3.955e-01	
0.000e+00	0.000e+00	3.081e-01	3.670e-01	3.939e-01	-5.485e-03	
0.000e+00	0.000e+00	3.053e-01	2.979e-01	9.482e-03	-3.997e-01	
0.000e+00	0.000e+00	2.840e-01	3.973e-01	-1.498e-01	-3.694e-01	
0.000e+00	0.000e+00	3.001e-01	3.165e-01	2.191e-01	-3.302e-01	
0.000e+00	0.000e+00	2.920e-01	3.521e-01	2.640e-01	-2.924e-01	
0.000e+00	0.000e+00	2.914e-01	3.348e-01	-3.230e-01	-2.317e-01	
0.000e+00	0.000e+00	2.571e-01	4.207e-01	2.255e-01	3.201e-01	
0.000e+00	0.000e+00	2.689e-01	3.971e-01	2.586e-01	2.925e-01	
0.000e+00	0.000e+00	2.680e-01	3.343e-01	-9.653e-02	3.807e-01	
0.000e+00	0.000e+00	2.268e-01	4.371e-01	-3.712e-01	1.356e-01	
0.000e+00	0.000e+00	2.626e-01	3.739e-01	-3.468e-01	1.892e-01	
0.000e+00	0.000e+00	2.574e-01	3.428e-01	3.849e-01	-4.858e-02	
0.000e+00	0.000e+00	-3.128e-01	3.570e-01	-3.499e-01	-1.784e-01	
0.000e+00	0.000e+00	-3.061e-01	3.469e-01	2.896e-01	-2.581e-01	
0.000e+00	0.000e+00	-2.972e-01	3.121e-01	-9.227e-02	-3.806e-01	
0.000e+00	0.000e+00	-2.823e-01	4.012e-01	-4.989e-02	-3.871e-01	
0.000e+00	0.000e+00	-2.840e-01	3.190e-01	-3.641e-01	-1.373e-01	
0.000e+00	0.000e+00	-2.840e-01	3.815e-01	3.741e-01	9.275e-02	
0.000e+00	0.000e+00	-2.800e-01	3.386e-01	-1.361e-01	3.645e-01	
0.000e+00	0.000e+00	-2.599e-01	4.106e-01	1.756e-01	-3.432e-01	
0.000e+00	0.000e+00	-2.718e-01	3.731e-01	-3.754e-01	9.284e-02	
0.000e+00	0.000e+00	-2.662e-01	3.506e-01	-3.166e-01	2.221e-01	
0.000e+00	0.000e+00	-2.331e-01	4.334e-01	5.087e-03	3.842e-01	
0.000e+00	0.000e+00	-2.472e-01	4.147e-01	1.338e-01	3.589e-01	
0.000e+00	0.000e+00	2.491e-01	3.679e-01	3.183e-01	2.109e-01	
0.000e+00	0.000e+00	2.332e-01	4.085e-01	-2.867e-01	-2.558e-01	
0.000e+00	0.000e+00	2.302e-01	4.067e-01	-1.834e-01	-3.363e-01	
0.000e+00	0.000e+00	2.303e-01	3.700e-01	3.512e-01	-1.432e-01	
0.000e+00	0.000e+00	2.032e-01	4.371e-01	3.379e-01	-1.722e-01	
0.000e+00	0.000e+00	1.930e-01	4.467e-01	4.898e-02	-3.786e-01	
0.000e+00	0.000e+00	2.131e-01	3.694e-01	-3.787e-01	-3.765e-02	
0.000e+00	0.000e+00	1.723e-01	4.588e-01	-2.193e-01	3.110e-01	
0.000e+00	0.000e+00	2.030e-01	3.833e-01	-3.779e-01	-5.394e-03	
0.000e+00	0.000e+00	1.927e-01	4.035e-01	3.307e-01	1.805e-01	
0.000e+00	0.000e+00	1.873e-01	4.133e-01	-2.428e-01	2.897e-01	
0.000e+00	0.000e+00	1.401e-01	4.731e-01	1.019e-01	3.614e-01	
0.000e+00	0.000e+00	-2.027e-01	4.496e-01	3.742e-02	3.723e-01	
0.000e+00	0.000e+00	-2.433e-01	3.513e-01	7.907e-02	-3.684e-01	
0.000e+00	0.000e+00	-2.339e-01	3.614e-01	3.536e-01	1.187e-01	
0.000e+00	0.000e+00	-2.360e-01	3.863e-01	-2.075e-01	-3.129e-01	
0.000e+00	0.000e+00	-2.263e-01	3.869e-01	-2.581e-01	-2.710e-01	
0.000e+00	0.000e+00	-2.070e-01	4.235e-01	1.401e-01	-3.456e-01	
0.000e+00	0.000e+00	-2.062e-01	4.182e-01	2.952e-01	-2.237e-01	
0.000e+00	0.000e+00	-1.684e-01	4.590e-01	3.618e-01	-7.888e-02	
0.000e+00	0.000e+00	-2.032e-01	3.824e-01	-3.668e-01	6.008e-02	
0.000e+00	0.000e+00	-1.764e-01	4.450e-01	-3.556e-01	-9.871e-02	
0.000e+00	0.000e+00	-1.458e-01	4.658e-01	-2.842e-01	2.394e-01	
0.000e+00	0.000e+00	-1.866e-01	3.836e-01	-1.559e-01	3.345e-01	
0.000e+00	0.000e+00	-1.138e-01	4.796e-01	2.675e-01	2.523e-01	
0.000e+00	0.000e+00	-1.775e-01	3.989e-01	1.872e-01	3.151e-01	
0.000e+00	0.000e+00	-1.301e-01	4.621e-01	-1.837e-02	-3.673e-01	
0.000e+00	0.000e+00	-1.622e-01	4.283e-01	-1.185e-01	-3.468e-01	
0.000e+00	0.000e+00	-1.642e-01	4.118e-01	-3.116e-01	-1.904e-01	
0.000e+00	0.000e+00	1.556e-01	4.504e-01	3.632e-01	2.270e-02	
0.000e+00	0.000e+00	1.063e-01	4.797e-01	2.177e-01	-2.915e-01	
0.000e+00	0.000e+00	1.680e-01	3.958e-01	2.218e-01	-2.851e-01	
0.000e+00	0.000e+00	1.555e-01	4.335e-01	3.609e-01	1.504e-02	
0.000e+00	0.000e+00	-7.987e-02	4.860e-01	-5.682e-02	3.607e-01	
0.000e+00	0.000e+00	1.547e-01	3.986e-01	-3.110e-01	-1.810e-01	
0.000e+00	0.000e+00	1.189e-01	4.586e-01	-3.274e-01	1.556e-01	
0.000e+00	0.000e+00	1.410e-01	4.180e-01	-3.305e-01	1.491e-01	
0.000e+00	0.000e+00	8.314e-02	4.774e-01	-1.098e-01	-3.413e-01	
0.000e+00	0.000e+00	1.148e-01	4.492e-01	-3.413e-01	-1.008e-01	
0.000e+00	0.000e+00	7.069e-02	4.791e-01	-2.604e-02	-3.562e-01	
0.000e+00	0.000e+00	4.810e-02	4.892e-01	-6.261e-02	3.544e-01	
0.000e+00	0.000e+00	1.230e-01	4.210e-01	1.899e-01	3.041e-01	
0.000e+00	0.000e+00	1.356e-02	4.932e-01	2.556e-01	2.495e-01	
0.000e+00	0.000e+00	-2.079e-02	4.894e-01	-1.426e-01	3.260e-01	
0.000e+00	0.000e+00	-4.369e-02	4.850e-01	2.772e-01	-2.210e-01	
0.000e+00	0.000e+00	-5.535e-02	4.784e-01	3.475e-01	-7.002e-02	
0.000e+00	0.000e+00	1.050e-01	4.137e-01	1.369e-01	-3.241e-01	
0.000e+00	0.000e+00	9.193e-02	4.216e-01	-3.469e-01	6.588e-02	
0.000e+00	0.000e+00	7.873e-02	4.438e-01	-2.484e-01	-2.472e-01	
0.000e+00	0.000e+00	7.083e-02	4.445e-01	-1.891e-01	-2.934e-01	
0.000e+00	0.000e+00	3.296e-02	4.721e-01	-2.735e-01	2.234e-01	
0.000e+00	0.000e+00	-5.080e-03	4.770e-01	3.363e-01	1.032e-01	
0.000e+00	0.000e+00	3.585e-02	4.629e-01	6.325e-02	-3.419e-01	
0.000e+00	0.000e+00	-9.053e-02	4.610e-01	3.021e-02	3.492e-01	
0.000e+00	0.000e+00	-8.791e-02	4.595e-01	-3.462e-01	-9.070e-03	
0.000e+00	0.000e+00	-1.267e-01	4.384e-01	-3.427e-01	-2.340e-02	
0.000e+00	0.000e+00	-1.395e-01	4.050e-01	1.039e-01	3.332e-01	
0.000e+00	0.000e+00	-1.269e-01	4.097e-01	3.031e-01	1.704e-01	
0.000e+00	0.000e+00	-1.138e-01	4.300e-01	3.091e-01	-1.531e-01	
0.000e+00	0.000e+00	-9.348e-02	4.253e-01	3.153e-01	-1.398e-01	
0.000e+00	0.000e+00	-6.996e-03	4.600e-01	4.732e-02	-3.389e-01	
0.000e+00	0.000e+00	-4.245e-02	4.523e-01	-2.146e-01	2.718e-01	
0.000e+00	0.000e+00	-4.919e-02	4.440e-01	-1.729e-01	-2.937e-01	
0.000e+00	0.000e+00	-7.565e-02	4.197e-01	-2.512e-01	-2.282e-01	
0.000e+00	0.000e+00	-6.305e-02	4.295e-01	-2.010e-01	2.787e-01	
0.000e+00	0.000e+00	5.498e-02	4.283e-01	2.911e-01	1.799e-01	
0.000e+00	0.000e+00	4.093e-02	4.248e-01	1.435e-01	-3.060e-01	
0.000e+00	0.000e+00	2.403e-02	4.375e-01	1.160e-01	3.205e-01	
0.000e+00	0.000e+00	5.492e-03	4.415e-01	1.584e-02	3.390e-01	
0.000e+00	0.000e+00	-2.504e-02	4.290e-01	3.274e-01	8.405e-02	
0.000e+00	0.000e+00	-1.108e-02	4.275e-01	2.518e-01	-2.212e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.308e-01	-5.392e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.164e-01	-1.061e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.274e-01	7.829e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.049e-02	-3.299e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.034e-02	-3.183e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.686e-01	2.028e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.928e-01	-1.512e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.188e-01	3.119e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.294e-01	2.405e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.891e-01	2.716e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.098e-01	-2.522e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.281e-01	-3.098e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.807e-01	-2.704e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.827e-02	3.223e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.237e-01	3.042e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.710e-01	-1.771e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.204e-01	-2.990e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.861e-03	-3.207e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.019e-01	1.246e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.874e-01	1.553e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.338e-02	3.220e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.120e-01	-6.847e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.564e-01	2.818e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.450e-01	2.072e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.584e-01	-1.852e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.064e-01	-8.479e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.017e-01	-2.981e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.429e-01	2.856e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.960e-01	1.076e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.135e-01	4.307e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.107e-01	-2.322e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.871e-01	-2.497e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.185e-02	-3.021e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.303e-01	2.171e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.906e-02	3.097e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.772e-02	3.022e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.808e-01	1.328e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.088e-01	1.367e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.654e-01	-1.556e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.871e-01	-1.104e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.040e-01	-3.609e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.092e-02	-3.039e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.035e-01	2.326e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.406e-01	-2.685e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.369e-01	-1.868e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.612e-01	2.602e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.508e-01	1.728e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.407e-01	-2.651e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.228e-01	2.772e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.493e-04	3.016e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.952e-01	5.425e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.091e-01	-2.111e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.952e-01	-3.339e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.753e-01	-1.076e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.585e-02	-2.888e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.616e-02	-2.850e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.849e-01	8.945e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.672e-01	-1.155e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.468e-01	1.681e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.590e-02	2.829e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.957e-01	-2.134e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.924e-01	2.224e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.833e-01	2.281e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.427e-01	-2.484e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.887e-01	-2.253e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.397e-02	2.815e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.308e-01	-1.670e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.836e-01	4.037e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.234e-01	-2.551e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.712e-01	9.703e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.435e-01	1.539e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.252e-03	-2.818e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.772e-01	-4.154e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.008e-02	2.848e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.256e-01	2.540e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.270e-01	1.671e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.339e-01	-1.516e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.631e-01	-9.220e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.145e-02	-2.663e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.761e-01	2.492e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.746e-01	-2.113e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.775e-01	-2.068e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.370e-01	2.445e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.466e-02	-2.605e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.544e-01	1.061e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.886e-01	2.032e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.678e-01	2.958e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.521e-01	9.944e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.078e-02	2.673e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.571e-02	2.668e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.627e-01	-4.325e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.217e-01	-1.503e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.541e-01	-8.471e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.671e-04	-2.647e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.116e-01	-2.383e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.864e-01	1.945e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.154e-01	-1.484e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.110e-01	1.598e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.252e-01	2.351e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.319e-01	-2.240e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.220e-01	2.332e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.232e-02	2.613e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.582e-01	3.046e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.688e-01	-1.936e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.335e-01	-1.031e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.411e-01	9.301e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.198e-01	1.359e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.562e-01	-1.772e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.380e-02	-2.455e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.644e-02	-2.477e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.357e-01	-8.479e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.852e-02	2.484e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.575e-01	1.988e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.699e-01	1.862e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.758e-01	-1.761e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.464e-01	-3.477e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.090e-01	-2.202e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.390e-02	2.393e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.361e-01	7.346e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.004e-01	1.448e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.916e-01	-1.511e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.187e-01	-2.114e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.415e-01	4.473e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.602e-02	-2.403e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.383e-01	-2.112e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.338e-03	2.440e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.845e-02	2.215e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.023e-01	1.307e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.357e-01	1.182e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.253e-01	2.038e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.044e-01	-1.211e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.191e-01	-9.189e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.723e-02	-2.296e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.499e-01	1.823e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.411e-01	-1.851e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.606e-01	-1.663e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.126e-01	9.868e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.488e-02	2.235e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.840e-02	2.279e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.170e-02	-2.180e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.247e-01	3.805e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.180e-01	7.167e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.638e-01	1.584e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.201e-01	-4.478e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.797e-01	-1.375e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.172e-01	-6.337e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.415e-02	2.040e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.727e-01	1.411e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.177e-02	-2.227e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.135e-01	1.901e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.640e-02	-2.038e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.876e-01	-1.144e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.834e-02	2.190e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.974e-01	8.884e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.880e-01	1.072e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.173e-01	-1.838e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.177e-01	1.358e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.322e-01	-1.694e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.147e-01	-7.259e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.919e-01	-9.285e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.767e-02	2.098e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.256e-01	1.702e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.403e-02	-2.016e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.164e-02	-2.075e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.495e-01	1.474e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.994e-01	-6.019e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.808e-02	1.968e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.507e-01	-1.413e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.028e-01	-3.939e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.085e-02	-1.865e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.976e-01	5.448e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.598e-01	1.284e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.986e-01	4.342e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.531e-02	2.011e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.549e-02	1.852e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.543e-01	-1.298e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.064e-01	-1.694e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.925e-02	-1.974e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.716e-01	9.943e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.707e-01	-9.440e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.761e-01	-8.390e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.965e-01	-7.901e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.080e-01	1.644e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.933e-01	4.075e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.990e-02	-1.894e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.157e-01	1.550e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.715e-01	8.564e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.110e-01	-1.543e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.368e-01	-1.295e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.125e-02	1.799e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.305e-02	-1.758e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.622e-02	1.866e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.798e-01	5.041e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.810e-01	3.881e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.364e-01	1.251e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.408e-01	-1.176e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.773e-01	-4.688e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.772e-01	-4.064e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.692e-02	-1.793e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.578e-02	-1.659e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.917e-02	1.681e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.366e-01	1.173e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.757e-02	1.494e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.545e-01	-8.596e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.874e-02	1.758e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.741e-02	-1.455e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.006e-01	-1.392e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.751e-01	4.111e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.717e-01	-2.295e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.553e-01	7.713e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.524e-01	8.270e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.516e-01	-7.707e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.660e-02	-1.586e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.217e-02	-1.653e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.398e-02	1.684e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.743e-02	1.374e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.227e-01	1.129e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.210e-01	-1.098e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.593e-01	-3.633e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.595e-01	-4.242e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.663e-02	1.551e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.919e-02	-1.487e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.559e-01	3.643e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.566e-01	4.060e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.229e-01	1.052e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.198e-01	-1.036e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.706e-02	-1.303e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.680e-02	-1.541e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.662e-02	1.575e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.735e-02	1.459e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.362e-01	7.409e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.334e-01	-7.220e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.353e-01	-6.860e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.992e-02	-1.470e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.534e-01	-2.217e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.556e-02	1.273e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.500e-01	1.947e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.695e-02	1.223e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.323e-01	6.719e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.499e-02	-1.196e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.072e-01	-9.766e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.884e-02	-1.348e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.013e-02	1.379e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.954e-02	1.437e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.387e-01	3.623e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.061e-01	-9.136e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.354e-01	-3.571e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.380e-01	3.199e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.046e-01	9.559e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.349e-01	-3.081e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.445e-02	-1.359e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.026e-02	-1.253e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.094e-02	1.286e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.171e-01	-6.387e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.250e-02	-1.099e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.039e-01	8.879e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.498e-02	1.123e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.342e-02	1.327e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.486e-02	-1.043e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.317e-01	2.208e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.162e-01	5.840e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.138e-01	6.299e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.283e-01	-3.054e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.136e-01	-5.603e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.192e-02	-1.178e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.836e-02	-1.220e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.772e-02	1.255e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.377e-02	1.010e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.055e-02	8.383e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.175e-01	-3.187e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.726e-02	-8.248e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.173e-01	-2.584e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.970e-02	1.151e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.447e-02	-1.080e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.143e-01	2.379e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.139e-01	3.227e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.068e-02	7.616e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.906e-02	-7.294e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.142e-02	-9.541e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.594e-03	-1.115e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.043e-02	1.146e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.458e-02	1.043e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.717e-02	5.535e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.349e-02	-5.515e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.803e-02	-4.662e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.738e-02	-1.038e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.101e-01	-4.054e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.829e-02	9.350e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.068e-01	5.635e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.384e-02	-8.164e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.278e-02	-7.149e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.438e-02	8.535e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.581e-02	4.363e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.923e-02	-9.604e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.205e-02	9.857e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.867e-02	1.003e-01	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.601e-02	2.935e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.662e-02	-5.974e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.231e-02	-3.030e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.713e-02	1.796e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.909e-02	7.059e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-9.430e-02	-1.537e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.634e-03	-9.383e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.037e-02	-8.305e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.979e-02	8.687e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.666e-02	-4.856e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.299e-02	-7.810e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.534e-02	5.611e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.651e-02	7.977e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.882e-02	7.712e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.555e-02	-6.564e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.544e-02	-9.707e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.316e-03	9.071e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-8.096e-02	3.338e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.275e-02	4.873e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.890e-02	-3.002e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.060e-02	-8.025e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.049e-02	-7.867e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.014e-02	-6.002e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.886e-02	8.228e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.775e-02	-8.442e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.530e-02	6.169e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.407e-02	6.071e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.689e-02	-6.548e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.495e-02	5.578e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.443e-02	-2.864e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-1.747e-02	7.781e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-7.062e-02	2.986e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.401e-02	4.222e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.286e-02	-3.837e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.407e-03	-7.045e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.037e-02	-6.544e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.164e-02	-4.381e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.507e-02	-1.878e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.568e-02	4.350e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.767e-02	6.153e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.872e-03	7.359e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.212e-02	-6.096e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.302e-02	1.527e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.793e-02	-1.312e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.666e-02	6.384e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-6.449e-02	1.528e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.840e-02	4.528e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.444e-03	-6.049e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.822e-02	-4.121e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.455e-02	-5.153e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.899e-02	-3.098e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.288e-02	-2.374e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.289e-02	2.971e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	7.699e-03	6.296e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	2.385e-02	5.726e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.201e-02	-5.405e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.170e-02	1.981e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.403e-02	-2.235e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.293e-02	-2.443e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.757e-02	2.022e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.871e-02	-1.803e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.638e-02	-2.240e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.484e-02	-1.743e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.378e-02	-1.949e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.265e-02	2.030e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	4.170e-02	1.517e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.700e-02	1.830e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.715e-02	1.400e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	3.527e-02	1.565e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.313e-02	5.250e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.457e-02	5.083e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.052e-02	5.084e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.436e-02	4.395e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.788e-03	4.420e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.289e-02	3.860e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.800e-03	3.915e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.040e-02	3.709e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	9.361e-03	-5.082e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.560e-03	-4.679e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	1.030e-02	-4.315e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	8.752e-03	-3.868e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	5.091e-03	-4.099e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	6.398e-03	-3.807e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.577e-02	4.394e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.924e-02	-2.637e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.638e-02	5.571e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.026e-02	4.045e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.710e-02	3.998e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.753e-02	3.368e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.268e-02	3.533e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.210e-02	3.185e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.424e-02	3.090e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.654e-02	-3.990e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.437e-02	-4.019e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.877e-02	-3.619e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.151e-02	-3.252e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.512e-02	-3.198e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.520e-02	-2.913e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-2.786e-02	-2.892e-02	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-5.043e-02	2.944e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.829e-02	5.841e-04	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.329e-02	4.440e-03	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-4.196e-02	-5.160e-04	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.872e-02	8.834e-04	
0.000e+00	0.000e+00	0.000e+00	0.000e+00	-3.918e-02	3.216e-03	

